Catalog of narrow $C~IV$ absorption lines in BOSS (I): for quasars with $z_{em} \leq 2.4$

We have assembled absorption systems by visually identifying $C~IV\lambda\lambda1548,1551$ absorption doublets in the quasar spectra of the Baryon Oscillation Spectroscopic Survey (BOSS) one by one. This paper is the first of the series work. In this paper, we concern quasars with relatively low redshifts and high signal-to-noise ratios for their spectra, and hence we limit our analysis on quasars with $z_{em}\le2.4$ and on the doublets with $W_r\lambda1548\ge0.2$ \AA. Out of the more than 87,000 quasars in the Data Release 9, we limit our search to 10,121 quasars that have the appropriate redshifts and spectra with high enough signal-to-noise ratios to identify narrow C IV absorption lines. Among them, 5,442 quasars are detected to have at least one $C~IV\lambda\lambda1548,1551$ absorption doublet. We obtain a catalog containing 8,368 $C~IV\lambda\lambda1548,1551$ absorption systems, whose redshifts are within $z_{abs}=1.4544$ - $2.2805$. In this catalog, about $33.7\%$ absorbers have $0.2$ \AA$\le W_r\lambda1548<0.5$ \AA, about $45.9\%$ absorbers have $0.5$ \AA$\le W_r\lambda1548<1.0$ \AA, about $19.2\%$ absorbers have $1.0$ \AA$\le W_r\lambda1548<2.0$ \AA, and about $1.2\%$ absorbers have $W_r\lambda1548\ge2.0$ \AA.

==> Table1.dat <==
1  SDSSname
2  PLATEID
3  MJD
4  FIBERID
5  emission redshift
6  absorption redshift
7  rest equivalent width of lambda1548
8  rest equivalent width of lambda1548 divided by its one sigma error
9  rest equivalent width of lambda1551
10 rest equivalent width of lambda1551 divided by its one sigma error
11 significant level of lambda1548
12 significant level of lambda1551
13 relative velocity
-----------------------------------------------------------------------------------------------
000027.01+030715.5 4296 55499 0630 2.3533 1.9833  0.22  4.40  0.22  4.40  3.87  4.36  0.11639
000027.01+030715.5 4296 55499 0630 2.3533 2.1303  0.91 22.75  0.69 17.25 20.34 18.25  0.06871
000050.59+010959.1 4216 55477 0746 2.3678 1.8971  0.46  7.67  0.47  5.88  7.10  5.27  0.14942
000050.59+010959.1 4216 55477 0746 2.3678 1.9184  0.99 14.14  0.86 14.33 13.56 12.99  0.14225
000120.27+030731.9 4277 55506 0098 2.1082 1.8898  0.38  7.60  0.25  6.25  6.61  5.31  0.07273
000133.39+023657.1 4277 55506 0090 1.6556 1.4773  0.71  2.84  0.67  4.47  2.71  4.23  0.06939
000146.95+001428.9 4216 55477 0860 2.1567 1.9256  0.39  3.90  0.38  6.33  3.82  5.60  0.07588
000202.33-002648.4 4216 55477 0154 2.1761 1.9382  0.59  3.47  0.35  3.18  3.32  2.93  0.07770
000207.61+032801.5 4296 55499 0748 2.2195 1.7502  1.25  6.58  0.86  6.14  6.23  5.85  0.15626
000223.32+010101.2 4216 55477 0876 2.2931 2.1549  0.32  2.91  0.45  3.21  2.61  3.06  0.04285
000241.17+010637.5 4216 55477 0874 2.3432 1.9387  0.92  3.83  0.82  3.90  3.65  3.71  0.12825
000241.17+010637.5 4216 55477 0874 2.3432 1.9407  1.19  4.25  0.99  3.96  4.05  3.75  0.12758
000255.89+013409.0 4296 55499 0213 2.2290 1.8006  0.39  6.50  0.27  3.86  6.12  3.92  0.14139
000255.89+013409.0 4296 55499 0213 2.2290 2.0582  0.49  9.80  0.39  9.75  8.53  8.52  0.05429
000255.89+013409.0 4296 55499 0213 2.2290 2.0605  0.56 11.20  0.49  9.80  9.65  8.51  0.05354
000300.53+030225.7 4296 55499 0756 2.3623 1.8660  0.49 12.25  0.28  9.33 13.00  7.79  0.15836
000300.53+030225.7 4296 55499 0756 2.3623 1.9363  0.86 21.50  0.67 16.75 21.38 16.13  0.13465
000300.53+030225.7 4296 55499 0756 2.3623 2.1078  0.48 12.00  0.35 11.67 11.96 10.69  0.07855
000300.53+030225.7 4296 55499 0756 2.3623 2.1813  0.84 16.80  0.49  9.80 16.90 10.22  0.05528
000326.01+021936.2 4296 55499 0765 1.8519 1.5542  0.58  4.83  0.40  3.33  4.76  3.00  0.10980
000326.01+021936.2 4296 55499 0765 1.8519 1.6507  0.90  6.92  0.70  5.00  6.57  4.66  0.07303
000357.32+034919.7 4277 55506 0995 2.3585 1.9736  0.28  3.11  0.33  3.67  3.04  3.54  0.12112
000357.32+034919.7 4277 55506 0995 2.3585 2.2101  0.94  4.48  0.67  3.05  4.20  2.79  0.04516
000407.89-014834.5 4365 55539 0506 2.3649 2.2508  1.17  5.32  1.17  5.32  4.89  4.88  0.03448
000456.91+000703.5 4216 55477 0978 2.2947 2.0902  0.26  4.33  0.21  3.50  4.32  3.19  0.06399
000456.91+000703.5 4216 55477 0978 2.2947 2.1014  0.48  3.69  0.33  3.00  3.42  2.79  0.06039
000549.57+005905.0 4217 55478 0668 1.8176 1.7080  0.26  3.71  0.23  3.29  3.45  2.98  0.03965
000639.16+002821.0 4217 55478 0722 2.2003 2.0831  0.64  4.27  0.30  4.29  3.87  3.72  0.03729
000652.40-030748.6 4365 55539 0410 2.3430 2.2106  0.48  4.80  0.44  3.67  4.37  3.45  0.04039
000652.40-030748.6 4365 55539 0410 2.3430 2.0846  0.66  5.50  0.50  4.55  5.21  4.12  0.08027
000654.10-001533.3 4217 55478 0290 1.7209 1.6290  0.34 11.33  0.31 10.33 10.13  8.30  0.03435
000659.72-030103.7 4365 55539 0432 2.2476 1.8049  0.90  6.00  0.81  3.52  5.74  3.33  0.14551
000659.72-030103.7 4365 55539 0432 2.2476 1.8980  0.85  5.67  0.71  5.46  5.35  5.01  0.11341
000659.72-030103.7 4365 55539 0432 2.2476 1.9617  0.90  6.43  0.68  5.23  6.10  5.02  0.09189
000659.72-030103.7 4365 55539 0432 2.2476 2.0800  0.92  6.57  0.76  5.07  6.19  4.82  0.05294
000701.42-011459.1 4217 55478 0224 2.0582 1.6842  0.75  4.69  0.75  4.69  4.31  4.30  0.12971
000713.95+012809.2 4298 55511 0449 2.3110 1.8211  1.32  4.40  0.88  3.26  4.17  3.07  0.15877
000713.95+012809.2 4298 55511 0449 2.3110 1.9382  1.35  5.87  0.94  4.09  5.59  3.89  0.11889
000723.44-012339.5 4365 55539 0632 2.0980 1.7159  1.14  5.43  0.85  6.07  5.11  5.76  0.13088
000723.44-012339.5 4365 55539 0632 2.0980 1.6451  0.53  4.82  1.28  5.57  4.64  5.28  0.15674
000723.44-012339.5 4365 55539 0632 2.0980 1.9190  0.54  5.40  0.39  3.90  5.26  3.79  0.05945
000744.78-003544.9 4217 55478 0198 1.6908 1.4665  0.96  2.53  0.47  3.36  2.39  3.20  0.08682
000744.78-003544.9 4217 55478 0198 1.6908 1.5150  0.50  2.63  0.46  3.83  2.47  3.67  0.06746
000744.78-003544.9 4217 55478 0198 1.6908 1.5459  0.77  3.50  0.60  2.73  3.28  2.55  0.05530
000744.78-003544.9 4217 55478 0198 1.6908 1.5735  0.36  2.12  0.31  2.38  2.01  2.25  0.04454
000744.78-003544.9 4217 55478 0198 1.6908 1.5766  0.31  2.07  0.27  2.45  2.01  2.29  0.04334
000836.31+001648.2 4218 55479 0516 2.3337 2.1955  0.51  7.29  0.43  4.30  6.63  4.00  0.04231
000844.04+001501.1 4218 55479 0512 2.3796 2.1151  0.88  9.78  0.68  6.80  9.27  6.40  0.08132
000853.93+015203.2 4298 55511 0434 2.3306 1.8475  0.30  2.50  0.47  3.13  2.31  2.94  0.15544
000931.24+031419.1 4298 55511 0624 2.3265 1.8409  0.69  4.31  0.25  2.50  4.11  2.32  0.15650
000931.24+031419.1 4298 55511 0624 2.3265 2.0072  0.69  5.31  0.54  3.86  5.03  3.65  0.10057
000931.24+031419.1 4298 55511 0624 2.3265 2.2045  0.83  4.15  0.60  4.29  3.85  3.90  0.03735
000932.89-024342.3 4365 55539 0268 2.2615 1.7819  1.15  6.76  0.69  4.93  6.55  4.69  0.15773
000943.95+021808.6 4298 55511 0646 2.3608 1.9339  0.27  5.40  0.20  3.33  4.64  2.87  0.13502
001016.49+001227.6 4217 55478 0933 2.2761 2.0552  0.29  7.25  0.39  7.80  5.99  7.67  0.06970
001030.81+012203.4 4298 55511 0322 2.2037 1.9683  1.39  6.62  1.11  6.17  6.14  5.90  0.07617
001030.81+012203.4 4298 55511 0322 2.2037 2.0356  1.03  6.06  0.63  5.25  5.75  4.96  0.05385
001055.62-013341.2 4365 55539 0834 2.3623 2.1380  1.32  4.00  0.87  3.22  3.76  2.99  0.06893
001130.55+005550.8 4217 55478 0948 2.2886 1.9584  1.20 17.14  1.18 19.67 16.28 18.54  0.10542
001130.55+005550.8 4217 55478 0948 2.2886 1.9777  1.09 15.57  0.98 19.60 14.09 18.31  0.09899
001130.55+005550.8 4217 55478 0948 2.2886 2.0582  0.72 14.40  0.58 11.60 13.21 11.87  0.07251
001223.56+003800.1 4218 55479 0682 1.8593 1.5482  1.18  9.83  0.71  7.10  9.35  6.42  0.11468
001304.81+020712.1 4298 55511 0812 2.3838 2.1449  0.93  5.47  0.79  4.65  5.18  4.40  0.07309
001306.14+000431.8 4217 55478 0020 2.1568 1.7688  0.38  5.43  0.29  4.14  5.21  4.16  0.13040
001306.14+000431.8 4217 55478 0020 2.1568 1.8220  0.41  5.13  0.29  5.80  4.67  5.18  0.11165
001306.14+000431.8 4217 55478 0020 2.1568 2.0244  0.45 11.25  0.40  6.67  9.59  6.19  0.04282
001306.14+000431.8 4217 55478 0020 2.1568 2.0335  0.49  7.00  0.57  8.14  6.38  7.49  0.03982
001322.28-011239.4 4218 55479 0284 2.2992 1.9832  0.29  4.14  0.33  5.50  3.92  5.35  0.10034
001323.06-010701.9 4218 55479 0286 2.3325 1.9062  0.26  3.25  0.23  2.88  3.18  2.73  0.13603
001323.06-010701.9 4218 55479 0286 2.3325 2.1192  0.32  2.91  0.36  2.77  2.70  2.56  0.06605
001340.98+015434.5 4298 55511 0194 2.1868 1.8511  1.12  9.33  0.91  7.00  8.84  6.44  0.11085
001353.16+002024.3 4218 55479 0778 1.9968 1.7859  0.51  2.83  0.57  2.71  2.69  2.59  0.07284
001353.88-022536.2 4366 55536 0580 2.3174 2.1936  0.86 10.75  0.67  8.38  9.65  7.50  0.03801
001401.09-010607.1 4218 55479 0248 2.1085 1.8058  0.31  3.44  0.24  3.43  3.16  3.13  0.10209
001401.09-010607.1 4218 55479 0248 2.1085 1.9279  0.20  2.86  0.22  2.44  2.86  2.26  0.05978
001411.74-005338.0 4218 55479 0216 2.0391 1.7289  0.31  2.82  0.37  3.36  2.58  3.05  0.10725
001411.74-005338.0 4218 55479 0216 2.0391 1.7729  1.04  4.95  0.86  4.78  4.62  4.40  0.09141
001417.14+020940.8 4298 55511 0855 2.0767 1.7275  0.87  4.14  0.72  3.43  3.90  3.29  0.11989
001417.14+020940.8 4298 55511 0855 2.0767 1.7934  1.53  8.05  1.31  7.28  7.48  6.91  0.09630
001426.30+004529.1 4218 55479 0794 2.0238 1.6288  0.40  3.64  0.36  2.77  3.45  2.53  0.13908
001438.28-010750.1 4218 55479 0218 1.8181 1.5469  0.59  3.28  0.30  3.00  3.08  2.83  0.10084
001438.28-010750.1 4218 55479 0218 1.8181 1.6330  0.56  4.00  0.57  4.07  3.80  3.85  0.06783
001438.28-010750.1 4218 55479 0218 1.8181 1.6703  0.37  3.08  0.40  2.35  2.84  2.22  0.05382
001521.83+024945.9 4298 55511 0880 2.3502 1.9293  0.57  7.13  0.54  6.75  6.90  6.42  0.13346
001558.08-022403.9 4366 55536 0660 1.6928 1.4862  0.34  2.43  0.27  2.70  2.22  2.65  0.07966
001558.08-022403.9 4366 55536 0660 1.6928 1.5911  0.32  3.56  0.38  4.22  3.42  4.05  0.03848
001600.21+001328.1 4219 55480 0532 2.3600 1.9035  0.78  5.20  0.70  4.67  5.02  4.50  0.14499
001600.21+001328.1 4219 55480 0532 2.3600 2.2248  0.82  4.82  1.26  4.85  4.54  4.52  0.04105
001602.40-001225.1 4218 55479 0147 2.0919 1.7133  0.70 23.33  0.58 19.33 24.26 21.04  0.12988
001602.40-001225.1 4218 55479 0147 2.0919 1.9707  1.98 49.50  1.81 45.25 47.57 43.98  0.03997
001602.63+004032.3 4218 55479 0882 1.7955 1.4780  0.54  2.45  0.34  2.83  2.29  2.65  0.11998
001602.63-002035.5 4218 55479 0155 2.2424 1.9173  0.71  6.45  0.50  5.56  6.06  4.99  0.10526
001609.60-032411.5 4366 55536 0322 2.3070 2.0718  0.60  2.86  0.57  2.71  2.65  2.53  0.07364
001613.22+020647.5 4298 55511 0038 2.0866 1.6652  0.42  2.80  0.28  2.80  2.60  2.66  0.14575
001613.22+020647.5 4298 55511 0038 2.0866 1.7978  0.40  4.00  0.49  3.77  3.83  3.54  0.09792
001645.49-004357.4 4219 55480 0460 2.2486 1.8542  0.27  4.50  0.24  3.00  4.06  2.86  0.12871
001645.49-004357.4 4219 55480 0460 2.2486 2.0943  0.37  6.17  0.35  7.00  6.09  6.08  0.04862
001650.75-032918.5 4366 55536 0286 2.3236 1.8496  0.44  3.38  0.29  2.90  3.23  2.72  0.15267
001657.76+005614.6 4218 55479 0920 1.8863 1.5232  1.28  4.41  0.72  4.00  4.14  3.66  0.13364
001708.65-020525.6 4366 55536 0732 2.1791 1.9071  0.59  3.93  0.39  3.00  3.79  2.80  0.08920
001743.73+002155.6 4218 55479 0971 1.7495 1.4876  0.77  3.85  0.27  2.45  3.51  2.35  0.09977
001839.12+020319.0 4300 55528 0460 2.1663 1.7990  0.26  2.60  0.29  3.22  2.56  2.91  0.12268
001839.12+020319.0 4300 55528 0460 2.1663 1.7253  1.49  9.31  1.26  7.41  8.83  7.07  0.14887
001854.37-000613.0 4219 55480 0352 2.3960 2.1811  0.25  2.78  0.22  3.14  2.50  3.09  0.06528
001919.31+010152.2 4219 55480 0678 2.3129 1.9670  0.89 17.80  0.66 16.50 17.82 14.90  0.10983
001919.31+010152.2 4219 55480 0678 2.3129 1.9881  0.51 10.20  0.36  7.20  8.81  6.62  0.10282
001919.31+010152.2 4219 55480 0678 2.3129 2.0072  0.61 12.20  0.39  9.75 12.64 10.15  0.09651
001919.31+010152.2 4219 55480 0678 2.3129 2.0203  0.52 10.40  0.38  9.50 10.53  8.36  0.09221
001932.24+020602.2 4300 55528 0660 2.3621 2.1195  0.36  7.20  0.32  6.40  6.87  6.32  0.07475
001932.47-015733.6 4366 55536 0890 2.3431 1.9136  1.87 11.69  1.42 10.92 10.84 10.00  0.13665
001932.47-015733.6 4366 55536 0890 2.3431 2.1357  0.80  8.89  0.60  6.00  8.03  5.64  0.06396
002036.83-003739.8 4219 55480 0272 1.6081 1.4558  1.64  2.83  0.44  2.75  2.66  2.56  0.06010
002036.83-003739.8 4219 55480 0272 1.6081 1.4783  0.84  2.80  0.42  2.80  2.61  2.62  0.05100
002038.96-005930.6 4219 55480 0292 1.8444 1.4780  0.43  3.31  0.39  2.60  3.05  2.39  0.13703
002103.09+013405.4 4300 55528 0250 2.3033 2.0784  0.37  4.63  0.26  4.33  4.37  4.30  0.07040
002103.09+013405.4 4300 55528 0250 2.3033 1.8576  0.47  5.88  0.32  5.33  5.68  5.22  0.14393
002110.75-021708.6 4366 55536 0976 1.8556 1.6919  1.08  6.35  0.64  3.76  5.89  3.55  0.05897
002120.74-014837.6 4367 55566 0562 2.1481 1.7007  1.28  6.10  0.59  4.21  5.78  4.02  0.15210
002127.88+010420.2 4219 55480 0746 1.8224 1.4718  0.78  8.67  0.53  6.63  8.00  6.27  0.13187
002127.88+010420.2 4219 55480 0746 1.8224 1.5637  0.55  9.17  0.20  5.00  8.58  4.23  0.09584
002224.27-030840.9 4366 55536 0042 2.2992 2.1604  0.88  5.87  0.26  3.71  5.57  3.43  0.04295
002249.07-023421.9 4367 55566 0398 2.2076 2.0740  0.48  3.69  0.59  3.93  3.60  3.71  0.04252
002249.30+015037.8 4300 55528 0212 2.3167 2.2059  0.33  4.13  0.23  2.56  3.83  2.50  0.03396
002249.30+015037.8 4300 55528 0212 2.3167 1.8893  0.46  5.11  0.25  3.57  4.53  3.47  0.13709
002249.30+015037.8 4300 55528 0212 2.3167 1.8388  1.13  7.06  0.83  6.38  6.58  6.01  0.15435
002327.91-005218.4 4219 55480 0132 2.2282 1.8288  1.05 11.67  1.06 11.78 10.64 11.02  0.13131
002327.91-005218.4 4219 55480 0132 2.2282 1.9440  1.06 13.25  0.81  9.00 12.93  8.88  0.09190
002330.38+001539.6 4219 55480 0892 2.3142 1.8087  0.40  3.08  0.42  2.63  2.96  2.43  0.16400
002330.38+001539.6 4219 55480 0892 2.3142 1.8425  0.73  3.32  0.65  5.00  3.06  4.68  0.15234
002415.58-014351.5 4367 55566 0730 1.7252 1.5131  0.69  5.31  0.27  3.38  5.09  3.11  0.08085
002420.73-011608.8 4367 55566 0704 2.2378 1.8101  0.75  3.26  0.56  3.29  3.06  3.02  0.14073
002420.73-011608.8 4367 55566 0704 2.2378 1.8870  0.71  3.74  0.42  2.80  3.53  2.70  0.11418
002420.73-011608.8 4367 55566 0704 2.2378 1.7577  0.66  2.20  0.35  2.50  2.09  2.34  0.15913
002521.56+001858.1 4220 55447 0607 2.2461 1.7940  0.50  4.17  0.67  3.35  3.87  3.24  0.14887
002531.48-024352.2 4367 55566 0230 2.3041 2.1583  0.43  4.78  0.25  3.13  4.30  2.81  0.04510
002558.17+013555.3 4300 55528 0072 1.6235 1.4600  0.61  2.44  0.78  3.12  2.29  2.87  0.06426
002558.41-010207.2 4220 55447 0348 2.2287 2.0400  1.62  9.53  1.02  8.50  8.83  7.91  0.06015
002558.55-032146.7 4367 55566 0209 2.3428 1.9011  0.80  4.44  0.47  3.13  4.09  2.90  0.14078
002558.55-032146.7 4367 55566 0209 2.3428 2.0346  0.47  3.92  0.50  3.85  3.76  3.68  0.09643
002605.16-020448.7 4367 55566 0808 2.3129 2.1241  0.42  8.40  0.30  7.50  7.95  7.01  0.05861
002605.16-020448.7 4367 55566 0808 2.3129 2.1974  0.55 11.00  0.55  6.88 10.14  6.72  0.03547
002631.79-010816.5 4367 55566 0862 2.2619 1.8377  0.27  4.50  0.49  3.77  3.99  3.45  0.13842
002754.56+015102.5 4302 55531 0492 2.3035 2.0101  0.68  6.80  0.66  6.60  6.11  5.96  0.09274
002808.05+024609.6 4302 55531 0560 1.7814 1.5833  0.31  3.10  0.24  2.67  2.92  2.50  0.07375
002820.01-002851.8 4220 55447 0262 1.8225 1.4924  0.42  3.50  0.26  2.60  3.23  2.37  0.12374
002820.01-002851.8 4220 55447 0262 1.8225 1.5900  0.84  4.00  0.37  3.36  3.71  3.16  0.08575
002901.37-014712.3 4368 55559 0600 2.2536 1.9872  0.55  6.11  0.20  2.86  5.78  2.68  0.08522
002914.54+015040.6 4302 55531 0458 2.3264 2.0954  0.85 10.63  0.64  8.00  9.87  7.41  0.07185
002917.59-015251.7 4368 55559 0614 2.3124 2.1946  0.34  3.40  0.29  3.22  3.20  3.11  0.03620
002923.77+005720.2 4220 55447 0823 1.9599 1.5098  0.55  2.62  0.57  3.56  2.48  3.33  0.16347
002923.77+005720.2 4220 55447 0823 1.9599 1.7820  0.65  3.82  0.76  3.62  3.55  3.33  0.06191
002923.98-013135.4 4367 55566 0954 2.3958 2.2627  1.38  5.52  1.08  4.70  5.11  4.48  0.03996
002927.78-013001.2 4368 55559 0584 2.3606 1.8921  0.71  3.94  0.49  3.06  3.63  2.88  0.14902
002952.10+020606.1 4302 55531 0654 2.3362 2.1206  0.86 21.50  0.63 15.75 21.04 15.56  0.06671
002954.96-001053.3 4221 55443 0478 2.3487 2.0569  0.24  4.00  0.20  2.86  3.52  2.88  0.09092
003008.13+012012.1 4302 55531 0345 2.3084 1.9388  0.58 14.50  0.39  9.75 12.77  9.76  0.11791
003015.00+011328.6 4220 55447 0904 2.2225 1.9551  0.27  3.38  0.20  5.00  3.25  4.10  0.08641
003016.29+011056.3 4220 55447 0906 2.2521 1.9703  0.28  2.15  0.31  2.58  2.05  2.42  0.09039
003016.29+011056.3 4220 55447 0906 2.2521 2.0173  0.90  4.50  0.56  2.80  4.17  2.65  0.07480
003132.41+013345.1 4302 55531 0288 2.2172 2.0349  1.12  5.09  1.03  4.68  4.72  4.46  0.05827
003134.64-001744.7 3586 55181 0312 2.1492 1.8904  0.36  4.00  0.35  2.92  3.66  2.79  0.08554
003135.57+003421.2 3587 55182 0570 2.2644 1.9980  0.60 15.00  0.31 10.33 13.87  8.78  0.08493
003135.57+003421.2 3587 55182 0570 2.2644 2.0079  0.57 14.25  0.41 10.25 13.44  9.81  0.08165
003135.57+003421.2 3587 55182 0570 2.2644 2.0247  0.64 12.80  0.53 13.25 13.15 11.57  0.07612
003136.49-013621.7 4368 55559 0714 2.3911 1.9097  0.28  5.60  0.40  5.71  5.81  5.72  0.15192
003136.49-013621.7 4368 55559 0714 2.3911 1.9830  2.01 22.33  1.80 20.00 21.35 19.75  0.12753
003136.49-013621.7 4368 55559 0714 2.3911 2.2372  0.35  5.00  0.23  4.60  4.64  4.56  0.04641
003200.06-002346.2 4221 55443 0392 1.9141 1.7648  0.59  3.93  0.28  4.67  3.73  4.49  0.05254
003222.50-021042.0 4368 55559 0732 2.2336 1.8120  0.54  4.50  1.04  6.50  4.25  6.26  0.13880
003224.58-001715.6 4220 55447 0012 1.8256 1.6031  0.46  3.83  0.28  2.33  3.52  2.16  0.08183
003233.07+045435.0 4303 55508 0548 2.2167 1.8838  0.20  2.86  0.34  3.40  2.64  3.29  0.10881
003233.07+045435.0 4303 55508 0548 2.2167 2.0687  0.28  4.00  0.28  2.55  3.68  2.29  0.04707
003257.87+021715.2 4302 55531 0820 2.2447 1.8699  0.48  6.00  0.36  3.00  5.49  2.86  0.12213
003257.87+021715.2 4302 55531 0820 2.2447 2.1044  0.74  4.35  0.64  4.92  4.13  4.49  0.04417
003312.81+003434.9 4221 55443 0688 2.3036 1.9523  0.35  3.50  0.33  3.67  3.22  3.26  0.11196
003313.59+022141.8 4302 55531 0818 2.3909 1.9081  0.53  8.83  0.49  8.17  8.81  7.86  0.15240
003313.59+022141.8 4302 55531 0818 2.3909 1.9712  0.60 12.00  0.92 11.50 10.82 11.02  0.13137
003315.52-010838.3 4221 55443 0286 1.7220 1.4632  0.31  2.82  0.31  3.44  2.67  3.24  0.09957
003331.24+042850.1 4303 55508 0592 2.1879 1.9068  1.16  6.11  1.06  5.30  5.83  5.04  0.09205
003347.37+043635.4 4303 55508 0598 1.6853 1.5714  0.94  3.76  0.81  3.24  3.54  3.04  0.04331
003355.94+012720.8 4302 55531 0138 2.3424 1.9596  1.02 20.40  0.68 17.00 17.73 14.31  0.12104
003419.81+042735.7 4303 55508 0634 1.6559 1.4670  0.50  3.13  0.48  3.00  3.01  2.91  0.07365
003427.94-020231.1 4368 55559 0886 2.3199 2.0077  0.58  8.29  0.35  5.00  7.32  4.55  0.09844
003431.21+011100.3 3587 55182 0630 2.2114 2.0219  0.55  3.67  0.29  2.90  3.36  2.65  0.06075
003438.46-002913.6 3587 55182 0346 2.0031 1.7009  0.47  6.71  0.29  4.83  5.99  4.64  0.10566
003459.49+034456.9 4303 55508 0414 2.2408 1.8583  1.63 20.38  0.70 14.00 18.65 12.87  0.12494
003459.49+034456.9 4303 55508 0414 2.2408 1.8771  1.91 21.22  1.39 23.17 20.43 20.62  0.11848
003459.49+034456.9 4303 55508 0414 2.2408 1.9056  0.45  9.00  0.40 13.33  8.01 11.16  0.10875
003459.49+034456.9 4303 55508 0414 2.2408 1.9211  1.22 30.50  0.87 29.00 31.17 26.67  0.10349
003515.02+023801.7 4303 55508 0308 2.1357 1.8405  0.35  3.18  0.50  4.55  3.08  4.25  0.09855
003521.61+001940.9 3588 55184 0531 2.3615 1.9752  0.40  6.67  0.54  6.75  6.05  6.60  0.12147
003521.61+001940.9 3588 55184 0531 2.3615 2.0552  0.78 11.14  0.82  9.11 10.13  8.18  0.09525
003532.95-011732.3 4368 55559 0908 2.2409 1.8947  0.93  7.15  1.03  5.72  6.89  5.43  0.11249
003532.95-011732.3 4368 55559 0908 2.2409 1.9130  0.56  5.09  0.41  3.42  4.77  3.22  0.10626
003532.95-011732.3 4368 55559 0908 2.2409 2.0265  0.78  5.20  0.25  2.27  4.75  2.09  0.06834
003541.45+014116.4 4302 55531 0074 2.2163 2.0698  0.60  4.00  0.52  4.00  3.82  3.90  0.04659
003542.19-011313.2 3587 55182 0282 2.1854 1.7023  1.46 11.23  1.36 10.46 10.20  9.89  0.16301
003542.19-011313.2 3587 55182 0282 2.1854 1.8926  1.49 11.46  0.49  6.13 10.96  5.72  0.09612
003551.98+005726.4 3588 55184 0552 1.8891 1.6825  0.85 12.14  0.65  9.29 11.20  9.27  0.07406
003551.98+005726.4 3588 55184 0552 1.8891 1.6955  0.20  5.00  0.21  3.00  5.18  3.03  0.06925
003603.60+000423.3 4222 55444 0506 2.2518 2.0249  0.86  7.17  0.85  7.08  6.73  6.64  0.07220
003616.34+004223.8 4221 55443 0842 1.6884 1.4555  0.38  2.71  0.38  2.92  2.52  2.76  0.09037
003616.34+004223.8 4221 55443 0842 1.6884 1.5702  0.38  3.45  0.39  3.55  3.22  3.28  0.04493
003616.34+004223.8 4221 55443 0842 1.6884 1.5721  0.41  3.42  0.44  3.67  3.32  3.55  0.04419
003618.57+003428.9 3588 55184 0566 1.8668 1.6206  1.01  5.32  0.40  4.44  5.03  4.00  0.08955
003633.43+042742.4 4303 55508 0744 2.2162 1.9835  0.32  4.00  0.39  4.33  3.97  4.16  0.07496
003640.34+011449.4 3587 55182 0714 2.3482 2.2133  0.50  3.85  0.53  3.53  3.67  3.34  0.04110
003645.53+025216.1 4304 55506 0560 1.9289 1.5448  1.31 16.38  1.26 11.45 14.55 11.24  0.13966
003645.53+025216.1 4304 55506 0560 1.9289 1.7843  0.94 15.67  0.81 13.50 14.03 13.48  0.05059
003703.73+011707.6 4304 55506 0404 2.1984 1.7922  1.21  8.64  1.07  7.64  8.30  7.39  0.13499
003703.73+011707.6 4304 55506 0404 2.1984 1.9181  0.59  6.56  0.68  6.80  5.94  6.38  0.09146
003727.71+035039.3 4303 55508 0818 2.2509 1.7795  0.22  3.67  0.21  2.33  3.48  2.25  0.15539
003744.78+013407.6 4304 55506 0420 2.1857 1.7255  0.52  8.67  0.39  6.50  7.93  5.91  0.15477
003744.78+013407.6 4304 55506 0420 2.1857 1.7509  0.67  7.44  0.37  5.29  7.33  4.81  0.14570
003744.78+013407.6 4304 55506 0420 2.1857 1.9101  0.40  5.71  0.23  3.29  5.39  2.98  0.09024
003821.59+030144.0 4303 55508 0178 2.1225 1.6680  0.58  7.25  0.36  7.20  7.06  7.14  0.15602
003821.59+030144.0 4303 55508 0178 2.1225 1.7541  0.74 10.57  0.57  8.14  9.32  7.50  0.12489
003830.89+051719.4 4303 55508 0830 1.6665 1.4866  0.47  2.47  0.76  2.45  2.32  2.26  0.06974
003830.89+051719.4 4303 55508 0830 1.6665 1.5423  0.40  2.67  0.39  2.17  2.61  2.02  0.04766
003830.89+051719.4 4303 55508 0830 1.6665 1.5693  0.45  3.75  0.36  3.60  3.39  3.24  0.03712
003838.07+034813.2 4303 55508 0160 2.3388 2.1667  0.70  7.00  0.65  5.91  6.50  5.62  0.05287
003848.68+030510.0 4304 55506 0674 2.2261 1.8529  0.70  6.36  0.43  4.30  5.94  4.06  0.12232
003904.30-002636.7 3588 55184 0342 2.1508 2.0429  0.92  6.13  0.72  6.55  5.65  6.42  0.03483
003922.77-004409.9 3587 55182 0100 2.1605 1.9449  0.50 10.00  0.34  6.80 10.15  6.93  0.07054
003922.77-004409.9 3587 55182 0100 2.1605 1.9471  0.41 10.25  0.25  5.00  9.81  5.07  0.06979
004001.79+000205.2 4222 55444 0360 2.3819 1.8780  0.40  3.64  0.38  4.22  3.35  3.85  0.15996
004018.21+005530.9 3589 55186 0553 2.0462 1.6731  0.67  4.79  0.38  5.43  4.62  5.12  0.12992
004045.20+040646.2 4303 55508 0978 2.1484 1.8903  0.86  8.60  0.73  7.30  8.54  6.77  0.08533
004052.82+021846.4 4304 55506 0770 2.0467 1.7740  0.68  7.56  0.50  4.55  7.12  4.09  0.09349
004110.01-004411.8 3589 55186 0415 1.8218 1.6825  1.02 11.33  0.77  9.63 11.07  9.16  0.05058
004110.01-004411.8 3589 55186 0415 1.8218 1.7011  2.00 18.18  1.14 14.25 17.87 12.73  0.04369
004114.45-004209.8 3588 55184 0204 2.2293 1.9903  0.95  4.75  0.65  5.00  4.41  4.68  0.07674
004130.97+024222.5 4304 55506 0800 2.3081 1.8230  1.22 15.25  1.12 14.00 14.65 14.01  0.15726
004130.97+024222.5 4304 55506 0800 2.3081 1.8850  0.35  5.83  0.46  6.57  5.82  6.08  0.13600
004148.09+003757.2 4222 55444 0806 1.9537 1.8560  0.88  7.33  1.04  6.93  7.16  6.57  0.03362
004224.88+003649.4 3588 55184 0886 2.0582 1.7021  0.87  4.14  0.74  4.63  3.95  4.38  0.12317
004224.97+002503.7 3590 55201 0501 2.3103 2.0146  1.05 11.67  0.91  9.10 10.35  8.93  0.09330
004224.97+002503.7 3590 55201 0501 2.3103 2.1951  1.52 13.82  1.27 11.55 13.53 11.27  0.03541
004255.27-012537.8 4370 55534 0545 2.3994 2.0142  0.98  9.80  0.79  8.78  9.62  8.48  0.11969
004255.27-012537.8 4370 55534 0545 2.3994 1.9773  2.23 18.58  2.05 17.08 18.10 16.58  0.13181
004255.27-012537.8 4370 55534 0545 2.3994 2.1622  0.70  6.36  0.56  6.22  6.17  5.95  0.07221
004306.63-010139.1 4222 55444 0130 2.1748 1.9968  0.68  6.18  0.49  3.77  5.72  3.44  0.05764
004414.39-012546.8 4370 55534 0634 2.3555 2.1759  0.79  3.95  0.69  3.83  3.76  3.63  0.05495
004516.28-004346.8 4222 55444 0054 1.6038 1.5025  0.81  4.26  0.71  2.84  3.94  2.67  0.03966
004526.58-001903.7 4222 55444 0026 2.2360 1.7504  0.44  5.50  0.45  3.46  4.93  3.32  0.16117
004526.85-003304.6 4223 55451 0412 1.9128 1.5450  0.73  6.08  0.46  5.11  5.96  4.61  0.13417
004526.85-003304.6 4223 55451 0412 1.9128 1.7632  0.89 11.13  0.64  9.14  9.90  8.66  0.05268
004533.74+041723.4 4305 55509 0650 2.3334 2.0220  0.91  6.07  0.65  5.91  5.71  5.68  0.09776
004537.53+044101.8 4305 55509 0672 1.6294 1.4685  0.62  2.38  0.48  2.67  2.29  2.41  0.06306
004557.35-000510.5 4223 55451 0372 2.3043 2.1639  0.91 11.38  0.79  9.88 10.65  8.83  0.04339
004557.35-000510.5 4223 55451 0372 2.3043 1.8331  0.55  6.88  0.28  3.50  6.44  3.20  0.15265
004558.60+002524.4 4223 55451 0644 2.2823 1.8772  0.36  6.00  0.28  4.67  5.64  4.17  0.13097
004602.61+041544.5 4305 55509 0686 2.0973 1.9039  0.45  5.00  0.27  3.00  4.46  2.68  0.06439
004611.35+013842.7 4304 55506 0001 2.3017 1.9725  1.00  7.14  0.82  5.86  6.67  5.50  0.10465
004627.55+011930.1 4306 55584 0374 2.1593 2.0072  0.80  8.89  0.66  7.33  8.77  7.22  0.04930
004627.55+011930.1 4306 55584 0374 2.1593 1.9864  0.84  7.00  0.82  5.86  6.44  5.66  0.05622
004642.31-000753.6 4223 55451 0338 2.2324 1.9462  0.85  7.08  0.58  5.80  6.63  5.30  0.09244
004701.25+000256.4 4223 55451 0339 1.6895 1.4709  0.38  2.71  0.43  3.58  2.56  3.36  0.08457
004701.25+000256.4 4223 55451 0339 1.6895 1.5387  0.36  3.27  0.31  2.58  2.91  2.46  0.05764
004701.25+000256.4 4223 55451 0339 1.6895 1.5894  0.29  2.90  0.27  2.70  2.79  2.61  0.03791
004743.38+044044.6 4305 55509 0796 2.2866 1.8829  0.42  3.00  0.45  2.81  2.86  2.57  0.13031
004743.38+044044.6 4305 55509 0796 2.2866 1.8987  0.48  2.82  0.58  3.22  2.74  3.01  0.12494
004743.38+044044.6 4305 55509 0796 2.2866 2.0283  0.71  3.55  0.33  3.00  3.42  2.85  0.08167
004744.25+035108.6 4305 55509 0279 2.3221 2.1059  1.20 12.00  1.12 11.20 11.10 10.45  0.06719
004800.50+022514.9 4306 55584 0686 2.1601 1.8112  0.49  7.00  0.38  6.33  7.06  5.90  0.11646
004800.50+022514.9 4306 55584 0686 2.1601 1.8233  0.32  5.33  0.21  3.00  4.70  2.92  0.11222
004802.77+034628.4 4305 55509 0276 2.3157 2.0960  0.55  3.24  0.27  2.70  2.94  2.45  0.06845
004804.30+035617.3 4305 55509 0818 2.3571 1.8437  0.45  2.65  0.30  3.00  2.46  2.82  0.16446
004804.30+035617.3 4305 55509 0818 2.3571 2.0791  1.16  6.44  0.94  4.48  6.02  4.11  0.08623
004804.30+035617.3 4305 55509 0818 2.3571 2.1353  0.36  3.00  0.22  2.75  2.86  2.71  0.06825
004806.05+004623.6 4223 55451 0794 2.3593 1.8805  1.38 19.71  1.45 16.11 18.35 15.07  0.15257
004806.05+004623.6 4223 55451 0794 2.3593 1.9055  0.29  5.80  0.23  3.29  5.29  3.23  0.14412
004806.05+004623.6 4223 55451 0794 2.3593 2.2442  0.35  8.75  0.24  4.00  7.56  3.84  0.03485
004837.83+035258.1 4305 55509 0820 2.3214 1.9838  1.76  8.80  1.25  9.62  8.32  8.90  0.10678
004842.18-013835.2 4370 55534 0871 2.2118 1.9821  0.88  9.78  0.95  7.92  9.56  7.33  0.07407
004856.34+005648.1 3590 55201 0748 2.3268 1.8929  0.45 15.00  0.35 11.67 14.97 10.10  0.13885
004858.09+011655.8 4306 55584 0250 2.2757 2.0742  1.04  5.47  0.63  3.94  5.20  3.71  0.06340
004858.09+011655.8 4306 55584 0250 2.2757 1.7971  0.51  3.92  0.41  4.56  3.58  4.25  0.15665
004906.80+004603.8 4223 55451 0874 2.2231 1.8323  0.85  9.44  0.66  8.25  8.85  8.12  0.12854
004936.39+000452.4 4224 55481 0526 2.3126 1.9576  0.48  6.86  0.50  7.14  6.10  6.79  0.11287
004936.39+000452.4 4224 55481 0526 2.3126 2.1716  0.57  9.50  0.45  6.43  9.22  5.71  0.04347
005001.81+002620.1 4223 55451 0882 1.9372 1.6194  0.93  5.17  1.38  6.27  4.72  5.84  0.11401
005001.81+002620.1 4223 55451 0882 1.9372 1.7211  0.48  2.82  0.29  2.23  2.57  2.14  0.07627
005009.11+005255.2 3590 55201 0840 2.3462 1.9722  1.33 14.78  0.86  9.56 13.24  8.59  0.11797
005009.11+005255.2 3590 55201 0840 2.3462 1.9933  0.60  8.57  0.45  6.43  8.53  6.39  0.11099
005019.57-001251.3 4223 55451 0115 1.6087 1.4788  0.56  2.55  0.80  2.67  2.41  2.47  0.05103
005023.76+045642.3 4305 55509 0910 2.1903 1.7776  1.04  8.67  0.70  7.78  8.27  7.63  0.13765
005030.13+023915.0 4306 55584 0846 2.1030 1.8133  2.47  8.23  2.06  7.63  7.84  7.07  0.09770
005030.13+023915.0 4306 55584 0846 2.1030 1.8344  2.08  8.67  1.86  7.75  8.13  7.25  0.09029
005030.13+023915.0 4306 55584 0846 2.1030 1.9537  1.28  5.82  1.00  5.26  5.48  4.85  0.04927
005040.27-031305.2 4370 55534 0048 1.9524 1.7948  1.18  4.92  1.06  4.42  4.60  4.14  0.05480
005049.09-010003.9 4223 55451 0092 2.2460 1.9220  0.57  3.80  0.48  4.36  3.51  3.90  0.10477
005056.44+015652.4 4306 55584 0158 2.3318 1.8725  0.86  5.06  0.71  2.37  4.72  2.22  0.14725
005056.44+015652.4 4306 55584 0158 2.3318 2.0467  2.12  7.07  1.91  6.37  6.57  5.99  0.08922
005056.44+015652.4 4306 55584 0158 2.3318 1.8469  0.41  3.42  0.32  2.91  3.12  2.64  0.15600
005102.42-010244.4 4223 55451 0130 1.8813 1.6333  0.62 12.40  0.42  8.40 11.05  7.34  0.08976
005102.42-010244.4 4223 55451 0130 1.8813 1.7188  0.74 18.50  0.61 15.25 17.97 16.27  0.05799
005202.40+010129.2 4224 55481 0628 2.2707 1.9114  0.54 27.00  0.43 21.50 22.00 18.36  0.11585
005233.67+014040.8 4306 55584 0074 2.2908 1.7873  0.37 12.33  0.24  6.00 11.86  6.02  0.16455
005233.67+014040.8 4306 55584 0074 2.2908 1.8268  1.04 34.67  1.07 35.67 29.25 29.24  0.15083
005233.67+014040.8 4306 55584 0074 2.2908 1.8354  0.80 20.00  0.27 13.50 21.10 11.24  0.14786
005359.30+005204.7 4224 55481 0718 2.2056 1.8829  1.39  8.69  0.58  5.27  7.93  4.81  0.10571
005417.65+021226.4 4308 55565 0620 2.3647 2.0418  0.52  5.78  0.37  3.36  5.27  3.27  0.10055
005417.65+021226.4 4308 55565 0620 2.3647 2.1552  0.44  6.29  0.57  5.70  6.33  5.26  0.06420
005454.83-004244.0 4224 55481 0226 2.2143 2.0693  0.74 18.50  0.52 13.00 16.42 12.03  0.04613
005511.14+023155.6 4307 55531 0322 2.3977 2.0416  1.44  4.97  1.05  5.83  4.65  5.45  0.11026
005511.47+041257.7 4307 55531 0694 2.1994 2.0536  0.73  7.30  0.28  7.00  6.73  5.89  0.04661
005521.73-002817.1 4224 55481 0186 2.2472 1.8858  0.27  6.75  0.26  5.20  6.00  4.46  0.11745
005535.87+035514.6 4307 55531 0320 2.1760 1.7811  0.30  6.00  0.26  4.33  5.81  4.27  0.13200
005535.87+035514.6 4307 55531 0320 2.1760 1.9434  0.31  5.17  0.20  4.00  4.93  3.84  0.07591
005602.55-000203.0 4225 55455 0495 2.3768 2.0407  0.48  4.80  0.42  4.20  4.70  3.94  0.10446
005602.55-000203.0 4225 55455 0495 2.3768 2.2544  0.60  5.00  0.35  3.50  4.85  3.41  0.03690
005612.02+040011.7 4307 55531 0762 2.3766 2.0350  0.50  5.56  0.34  3.78  4.93  3.66  0.10626
005805.58-025918.1 4372 55541 0397 2.1214 1.8899  1.24  5.64  0.57  4.07  5.37  3.72  0.07691
005814.28+020655.2 4308 55565 0194 2.2418 1.9155  2.04  9.71  1.83  7.63  8.94  7.14  0.10569
005837.30-003553.7 4225 55455 0382 1.8112 1.5316  0.97  7.46  0.58  5.27  7.11  5.09  0.10438
005837.30-003553.7 4225 55455 0382 1.8112 1.7013  0.42  2.63  0.52  2.48  2.54  2.34  0.03986
005854.02-015557.9 4372 55541 0647 2.3421 2.0942  0.78 19.50  0.66 22.00 19.06 18.17  0.07692
005854.02-015557.9 4372 55541 0647 2.3421 2.2176  0.46 11.50  0.33  8.25  9.57  6.98  0.03795
005940.67-000946.1 4225 55455 0358 2.3894 2.0040  0.42  8.40  0.32  5.33  7.64  4.99  0.12013
005940.67-000946.1 4225 55455 0358 2.3894 2.0246  0.69  9.86  0.56  8.00  9.86  7.66  0.11338
005950.16-022455.2 4372 55541 0380 2.2970 1.9258  1.63  7.09  1.01  5.94  6.63  5.67  0.11888
005950.16-022455.2 4372 55541 0380 2.2970 2.0837  0.54  4.15  0.64  5.82  3.85  5.25  0.06678
005953.07-005104.6 4225 55455 0334 2.3669 1.9464  0.55  3.67  0.54  4.50  3.45  4.17  0.13262
005953.07-005104.6 4225 55455 0334 2.3669 1.9967  0.83  4.37  0.64  4.27  4.23  4.07  0.11596
010009.10+031028.9 4308 55565 0907 2.0181 1.8712  0.39  3.90  0.33  4.71  3.74  4.60  0.04986
010034.31+010520.7 4225 55455 0742 2.2699 2.0335  0.20  4.00  0.27  4.50  3.97  3.99  0.07490
010038.30-023342.4 4372 55541 0294 2.2339 1.8317  0.52  8.67  0.49  7.00  8.70  6.60  0.13204
010130.86+010146.2 3735 55209 0599 2.1482 1.8949  0.24  3.43  0.26  2.89  3.30  2.78  0.08368
010138.13-015748.2 4372 55541 0814 2.1982 2.0760  1.32  8.25  1.19  7.44  7.69  6.87  0.03894
010315.69+003524.1 4226 55475 0560 2.0643 1.7631  1.41  9.40  1.00  7.69  8.59  7.49  0.10310
010337.60+002841.7 4226 55475 0566 2.3003 1.7938  1.30 10.83  0.98  8.91 10.29  8.10  0.16509
010348.79+000126.7 4225 55455 0900 2.2748 2.0244  0.40  4.44  0.29  3.63  4.23  3.44  0.07938
010410.80+011123.6 4225 55455 0911 1.7923 1.5739  1.02  4.25  1.16  5.04  4.01  4.80  0.08126
010421.07+011851.3 4311 55506 0285 2.1790 2.0566  0.75  3.13  0.42  2.33  2.90  2.26  0.03924
010421.07+011851.3 4311 55506 0285 2.1790 2.0377  0.36  3.27  0.30  2.73  3.14  2.55  0.04543
010458.30+051148.1 4309 55528 0748 2.3382 1.9413  0.99  4.95  0.90  5.00  4.71  4.58  0.12591
010502.22+031154.3 4311 55506 0770 2.3463 2.2267  1.07  3.57  0.61  2.90  3.41  2.68  0.03638
010506.64+041350.0 4309 55528 0770 2.3750 2.2519  0.69  8.63  0.73  6.64  7.99  6.37  0.03714
010506.72+041559.0 4309 55528 0736 2.2767 1.8606  0.58  4.46  0.30  4.29  4.16  3.91  0.13498
010506.72+041559.0 4309 55528 0736 2.2767 2.0031  1.18  9.83  0.97  8.08  9.12  7.35  0.08697
010506.72+041559.0 4309 55528 0736 2.2767 2.1394  0.49  3.77  0.38  3.45  3.55  3.11  0.04278
010515.40-030714.9 4372 55541 0046 1.8194 1.4728  0.86  2.77  0.74  2.85  2.58  2.65  0.13043
010515.40-030714.9 4372 55541 0046 1.8194 1.4897  0.61  4.07  0.76  3.30  3.84  3.07  0.12372
010523.69-002538.8 3736 55214 0432 2.1538 1.7328  0.47  6.71  0.26  6.50  6.49  6.05  0.14231
010523.69-002538.8 3736 55214 0432 2.1538 1.7369  0.44  7.33  0.34  5.67  6.52  4.94  0.14084
010529.57+035753.9 4309 55528 0778 2.3153 2.0703  0.63  6.30  0.47  3.36  5.86  3.11  0.07662
010549.50+013306.6 4311 55506 0209 2.3307 2.1307  1.17 11.70  0.93  8.45 10.50  8.33  0.06185
010549.50+013306.6 4311 55506 0209 2.3307 2.0756  0.72  9.00  0.48  8.00  8.33  7.20  0.07951
010549.50+013306.6 4311 55506 0209 2.3307 2.0389  0.35  5.00  0.21  5.25  4.81  5.26  0.09143
010559.28+104814.8 4551 55569 0550 1.7520 1.4771  2.86  5.20  0.74  4.63  4.88  4.30  0.10485
010607.50+002911.3 4226 55475 0660 1.7673 1.5717  0.46  2.30  0.67  2.31  2.14  2.16  0.07317
010607.50+002911.3 4226 55475 0660 1.7673 1.6291  0.43  3.31  0.43  2.39  3.11  2.21  0.05119
010622.99-015538.4 4372 55541 0990 2.1944 2.0698  0.61  5.55  0.43  4.30  5.33  4.08  0.03977
010625.00+023218.4 4311 55506 0878 1.6059 1.4877  0.35  3.18  0.48  2.67  2.89  2.55  0.04639
010632.94+010345.8 4226 55475 0668 2.1278 1.9244  0.26  4.33  0.21  3.00  4.21  2.95  0.06714
010638.83+035049.9 4309 55528 0198 2.3209 1.9684  0.54  6.75  0.39  4.88  6.10  4.42  0.11174
010650.73+094032.1 4551 55569 0616 2.2157 1.8537  0.23  2.56  0.27  3.38  2.39  3.24  0.11886
010700.04-000636.2 3736 55214 0360 1.8290 1.4580  0.54  3.00  0.47  2.35  2.73  2.19  0.13966
010719.33+002145.1 3735 55209 0890 2.1528 1.8844  0.47  3.36  0.69  3.29  3.11  3.15  0.08874
010734.93-010350.9 4226 55475 0256 2.1153 1.8158  1.29 14.33  0.77  8.56 13.75  8.20  0.10074
010759.23+092256.7 4551 55569 0356 1.5738 1.4694  1.23 10.25  1.02  7.85  9.79  7.42  0.04138
010815.26+000708.6 4226 55475 0780 2.3584 2.1020  0.77 12.83  0.25  6.25 12.21  6.19  0.07925
010821.77+083045.9 4551 55569 0326 2.2862 1.8811  0.33  5.50  0.24  4.00  5.12  3.64  0.13081
010821.77+083045.9 4551 55569 0326 2.2862 1.9861  0.40  6.67  0.34  3.78  5.91  3.66  0.09547
010832.00+042748.7 4309 55528 0936 2.0979 1.6798  0.89  4.24  0.75  4.69  4.07  4.28  0.14397
010847.81+035840.6 4309 55528 0068 2.2557 2.1187  1.00  8.33  0.62  6.89  7.86  6.77  0.04296
010858.05+033445.0 4309 55528 0022 2.1737 1.6861  1.08  6.00  1.24  5.64  5.73  5.29  0.16528
010858.05+033445.0 4309 55528 0022 2.1737 1.7789  0.40  3.64  0.37  3.70  3.44  3.36  0.13207
011014.27+050802.1 4312 55511 0582 2.1358 1.6777  0.66  3.30  0.91  4.14  3.17  3.86  0.15663
011014.27+050802.1 4312 55511 0582 2.1358 1.8539  1.14  6.33  0.93  7.75  5.95  7.28  0.09392
011014.27+050802.1 4312 55511 0582 2.1358 1.9581  0.93  4.43  0.84  4.67  4.11  4.48  0.05827
011015.00+003042.8 3736 55214 0848 1.8458 1.5060  0.50  3.13  0.54  2.84  2.88  2.64  0.12648
011101.54-004509.9 4227 55481 0418 1.6841 1.4567  0.57  3.80  0.56  2.95  3.56  2.81  0.08830
011101.54-004509.9 4227 55481 0418 1.6841 1.4656  0.49  3.50  0.66  3.14  3.31  3.00  0.08471
011128.96+043948.6 4312 55511 0638 2.2809 1.8244  0.41  3.73  0.58  3.05  3.54  2.81  0.14871
011128.96+043948.6 4312 55511 0638 2.2809 1.8642  1.42  5.26  1.30  4.81  4.89  4.50  0.13500
011128.96+043948.6 4312 55511 0638 2.2809 2.1440  1.09  5.45  0.93  4.65  5.01  4.26  0.04260
011201.91+010928.9 4315 55503 0366 2.3057 2.0788  1.06  7.57  0.65  5.91  6.93  5.32  0.07099
011203.38-002112.0 4227 55481 0394 2.2592 1.9523  0.78  4.59  0.84  4.94  4.24  4.60  0.09858
011220.65-024351.4 4353 55532 0487 2.2069 1.7876  0.28  3.11  0.21  2.33  2.79  2.09  0.13921
011220.65-024351.4 4353 55532 0487 2.2069 1.8508  1.36  4.69  1.38  5.11  4.36  4.73  0.11716
011301.28-020704.9 4353 55532 0525 2.3105 1.8249  0.38  4.22  0.47  2.94  3.88  2.80  0.15731
011301.28-020704.9 4353 55532 0525 2.3105 1.8825  0.51  5.10  0.54  4.15  4.85  3.96  0.13756
011317.45-014729.9 4353 55532 0583 2.1417 1.7425  0.92  5.75  0.65  2.71  5.56  2.54  0.13506
011317.45-014729.9 4353 55532 0583 2.1417 1.9486  0.97  2.77  0.85  3.27  2.62  3.09  0.06335
011328.00-010213.9 4227 55481 0326 2.2371 1.8736  0.76  5.43  1.03  5.42  4.99  4.97  0.11855
011332.04+022539.3 4315 55503 0726 2.2479 1.7875  0.42  3.23  0.39  3.00  3.04  2.83  0.15168
011332.45+020934.1 4315 55503 0309 2.1879 1.8916  0.77  7.00  0.52  4.73  6.71  4.50  0.09724
011332.45+020934.1 4315 55503 0309 2.1879 1.8948  1.04  6.12  1.11  6.94  5.65  6.35  0.09615
011415.63+004700.3 4227 55481 0756 2.3361 1.8535  2.36  6.56  1.19  3.50  6.13  3.33  0.15500
011440.78+021237.1 4315 55503 0236 2.2586 1.8514  0.73  9.13  0.85  7.73  8.50  6.98  0.13270
011440.78+021237.1 4315 55503 0236 2.2586 1.9476  0.50  7.14  0.53  7.57  6.88  7.22  0.09997
011440.78+021237.1 4315 55503 0236 2.2586 1.9671  1.13 14.13  0.97 10.78 13.08 10.08  0.09344
011441.29-025336.3 4353 55532 0402 2.0973 1.8483  0.94  8.55  0.65  5.91  7.94  5.45  0.08361
011444.04-013909.7 4353 55532 0624 2.2104 1.7901  0.63  3.94  0.46  2.88  3.76  2.76  0.13940
011448.97+042018.9 4312 55511 0846 2.1586 2.0463  1.75  9.72  1.10  6.11  9.19  5.80  0.03619
011542.22-004528.9 4227 55481 0218 2.1960 1.7349  0.54  9.00  0.41  6.83  8.11  5.99  0.15456
011542.22-004528.9 4227 55481 0218 2.1960 1.7565  0.22  4.40  0.53  5.30  4.60  4.99  0.14687
011542.22-004528.9 4227 55481 0218 2.1960 1.9609  1.02 12.75  0.71  8.88 11.57  8.83  0.07626
011555.05-011422.6 4227 55481 0203 1.6660 1.5149  0.95  2.79  0.42  2.63  2.63  2.49  0.05828
011600.83-030430.3 4353 55532 0316 2.3266 1.8181  0.26  2.17  0.24  2.40  2.13  2.25  0.16438
011600.83-030430.3 4353 55532 0316 2.3266 2.0303  0.57  3.80  0.52  3.71  3.53  3.58  0.09302
011604.79+032629.7 4312 55511 0116 1.6750 1.4608  0.30  2.50  0.27  2.70  2.26  2.42  0.08327
011650.14-005036.6 4227 55481 0180 2.3580 2.0783  0.74  3.08  0.50  3.33  2.95  3.23  0.08675
011650.39+032015.0 4312 55511 0048 2.2153 2.0246  0.69  4.60  0.35  3.89  4.30  3.64  0.06107
011722.00-012734.8 4353 55532 0752 2.1634 1.8375  0.87  6.21  0.65  6.50  5.91  6.38  0.10830
011722.00-012734.8 4353 55532 0752 2.1634 1.8565  0.61  4.36  0.68  4.86  4.20  4.50  0.10170
011754.18-022551.3 4353 55532 0276 2.2498 2.1167  1.64  5.66  1.14  5.43  5.22  5.13  0.04179
011831.99+040227.8 4312 55511 0990 2.2163 1.9294  1.58  6.08  0.89  5.93  5.81  5.37  0.09316
011831.99+040227.8 4312 55511 0990 2.2163 2.0387  0.25  3.57  0.25  2.50  3.16  2.44  0.05674
011847.72+005924.9 4228 55484 0626 2.2452 1.7805  0.94  4.09  0.82  4.56  3.81  4.23  0.15333
011903.30-021746.9 4353 55532 0859 2.3284 1.9028  0.71  3.23  0.65  4.33  3.00  3.98  0.13597
011947.36-012323.4 4353 55532 0914 2.3117 2.0616  0.44  3.14  0.40  4.44  2.89  4.27  0.07836
012004.30+005740.6 4228 55484 0668 2.3115 1.8496  0.79  5.27  0.72  5.54  4.95  5.28  0.14910
012004.30+005740.6 4228 55484 0668 2.3115 1.8799  0.68  5.23  0.24  3.43  4.90  3.00  0.13874
012011.74-000557.1 4228 55484 0350 2.1580 1.7873  0.43  3.31  0.35  3.50  3.00  3.29  0.12422
012011.74-000557.1 4228 55484 0350 2.1580 1.8275  0.95  4.75  0.59  3.47  4.41  3.35  0.11010
012011.74-000557.1 4228 55484 0350 2.1580 1.9022  0.32  3.20  0.50  2.63  3.13  2.45  0.08427
012044.57+001129.9 4228 55484 0698 2.2144 1.7220  0.42  4.67  0.52  3.47  4.52  3.13  0.16476
012044.57+001129.9 4228 55484 0698 2.2144 1.8516  0.66  3.88  0.48  3.20  3.57  3.02  0.11919
012044.57+001129.9 4228 55484 0698 2.2144 1.9330  0.98  7.54  0.50  6.25  6.85  5.51  0.09136
012139.62-004543.2 4228 55484 0248 2.3447 2.1810  2.32  7.03  1.96  6.13  6.66  5.85  0.05014
012147.73+002718.7 4228 55484 0765 2.2114 1.9549  1.18  9.08  1.07  8.23  8.72  7.91  0.08305
012147.73+002718.7 4228 55484 0765 2.2114 1.7968  0.34  4.25  0.40  4.00  3.78  3.55  0.13736
012313.05-010425.1 4352 55533 0626 1.8160 1.7196  0.39  2.29  0.40  2.86  2.14  2.59  0.03482
012400.18+004955.6 4228 55484 0916 1.6597 1.4858  0.66  2.87  0.26  2.89  2.68  2.64  0.06752
012402.02+061516.3 4424 55532 0610 2.1612 1.8050  0.46  3.07  0.25  2.27  2.81  2.01  0.11898
012402.02+061516.3 4424 55532 0610 2.1612 2.0149  0.83  8.30  0.75  6.82  7.60  6.52  0.04735
012415.53-003318.4 4229 55501 0424 2.2560 2.0543  0.27  4.50  0.24  4.00  4.54  3.99  0.06386
012419.91-011714.5 4352 55533 0701 2.1480 1.8855  0.63  4.50  0.66  2.54  4.11  2.39  0.08685
012424.98-010327.6 4228 55484 0096 2.1375 1.9880  0.44  8.80  0.43  8.60  8.97  8.12  0.04878
012434.46+062120.1 4424 55532 0648 2.1542 1.9598  0.51  2.83  0.44  3.14  2.66  3.00  0.06353
012434.46+062120.1 4424 55532 0648 2.1542 1.9713  0.36  2.40  0.28  2.33  2.20  2.18  0.05966
012440.27-031646.7 4352 55533 0294 2.0512 1.7476  0.58  4.83  0.65  4.64  4.39  4.34  0.10443
012440.27-031646.7 4352 55533 0294 2.0512 1.7975  0.99  5.82  0.87  5.80  5.36  5.43  0.08659
012442.87-025215.7 4352 55533 0306 2.2244 1.7676  1.44 10.29  1.04  7.43  9.54  6.93  0.15159
012443.10-005911.2 4229 55501 0448 1.8800 1.7420  0.37  4.63  0.35  3.50  4.14  3.26  0.04906
012503.35+061935.6 4424 55532 0684 2.3299 1.9753  0.41  5.13  0.29  3.22  4.56  3.19  0.11212
012505.15+003729.8 4228 55484 0924 1.6311 1.4863  0.54  4.91  0.49  4.45  4.45  3.99  0.05655
012513.49+065723.2 4424 55532 0718 2.2782 1.9814  0.25  2.50  0.30  3.33  2.44  3.08  0.09462
012517.15-001828.8 4228 55484 0068 2.2793 1.9917  0.97 19.40  0.81 16.20 17.69 14.81  0.09153
012531.66+052313.1 4424 55532 0300 1.6516 1.4922  0.77  4.28  0.28  2.55  4.10  2.38  0.06192
012531.66+052313.1 4424 55532 0300 1.6516 1.5173  0.35  3.18  0.39  2.79  2.88  2.58  0.05193
012548.59+001058.0 4229 55501 0658 2.1646 1.7767  0.66  2.54  0.59  2.27  2.42  2.12  0.13002
012548.59+001058.0 4229 55501 0658 2.1646 1.9645  1.10  5.00  0.73  3.32  4.62  3.05  0.06523
012606.07+080742.4 4553 55584 0514 2.1984 1.7389  0.69  2.65  0.31  2.21  2.47  2.13  0.15386
012606.07+080742.4 4553 55584 0514 2.1984 1.8520  1.00  3.70  0.66  5.50  3.54  4.97  0.11413
012628.37-000353.7 4229 55501 0358 2.2243 1.7700  1.45  7.63  0.84  6.00  7.21  5.46  0.15071
012633.53+003509.9 4229 55501 0641 2.1488 2.0028  1.25 12.50  1.04 10.40 11.91  9.83  0.04744
012633.53+003509.9 4229 55501 0641 2.1488 1.9740  0.72  9.00  0.55  6.88  8.55  6.58  0.05705
012647.40-005251.6 4229 55501 0324 2.3993 2.2356  0.31  5.17  0.35  3.89  4.55  3.78  0.04932
012657.42+072358.8 4553 55584 0472 2.2453 1.9333  1.01  5.61  0.54  3.60  5.33  3.41  0.10074
012721.77-032057.7 4352 55533 0178 2.2344 1.8383  1.21  5.26  0.96  4.17  5.02  4.00  0.12990
012721.77-032057.7 4352 55533 0178 2.2344 1.9738  1.21  6.72  0.86  5.73  6.17  5.58  0.08381
012721.77-032057.7 4352 55533 0178 2.2344 2.0038  0.94  5.88  0.69  4.93  5.54  4.78  0.07383
012731.05-012552.9 4352 55533 0864 2.3992 2.2226  0.50  5.00  0.28  3.50  4.79  3.46  0.05330
012747.16+014837.5 4276 55505 0470 2.0796 1.6765  0.30  3.75  0.29  3.22  3.77  3.12  0.13938
012747.16+014837.5 4276 55505 0470 2.0796 1.7053  0.42  4.67  0.57  3.56  4.52  3.28  0.12887
012747.16+014837.5 4276 55505 0470 2.0796 1.7401  1.62  7.36  1.35  6.14  6.88  5.75  0.11628
012747.16+014837.5 4276 55505 0470 2.0796 1.7783  0.97  6.47  0.75  4.69  6.14  4.47  0.10260
012747.16+014837.5 4276 55505 0470 2.0796 1.8761  0.25  3.57  0.24  3.43  3.45  3.30  0.06826
012753.36-001020.7 4229 55501 0270 2.1138 1.9687  0.71  5.92  0.20  4.00  5.38  3.91  0.04768
012807.16-010325.4 4229 55501 0249 1.8525 1.5304  0.30  5.00  0.22  3.67  4.38  3.20  0.11925
012807.16-010325.4 4229 55501 0249 1.8525 1.7274  0.77  4.81  0.49  3.77  4.54  3.45  0.04482
012808.51+051442.4 4424 55532 0137 2.3934 1.9984  0.86  8.60  0.55  6.11  7.88  5.53  0.12313
012810.44-012751.8 4352 55533 0870 2.0565 1.6820  1.60  5.52  1.39  4.48  5.11  4.21  0.12997
012812.77+003745.5 4229 55501 0776 1.8196 1.4882  0.48  2.67  0.51  3.19  2.46  3.04  0.12439
012821.54+052215.0 4424 55532 0104 2.2496 1.8901  0.90 11.25  0.79  8.78 10.21  7.92  0.11671
012822.56+041452.2 4310 55508 0682 1.6318 1.4600  0.57  3.17  0.32  2.46  3.04  2.33  0.06740
012822.56+041452.2 4310 55508 0682 1.6318 1.4956  0.23  3.83  0.30  3.33  3.55  3.07  0.05309
012825.25-032319.5 4352 55533 0122 2.0712 1.6047  1.47  4.45  2.20  5.00  4.21  4.72  0.16328
012825.25-032319.5 4352 55533 0122 2.0712 1.6693  1.70  5.31  1.84  5.75  4.92  5.33  0.13934
012825.25-032319.5 4352 55533 0122 2.0712 1.7563  0.82  3.28  1.01  4.59  3.05  4.36  0.10776
012825.25-032319.5 4352 55533 0122 2.0712 1.9572  0.30  3.33  0.47  3.36  2.99  3.29  0.03781
012825.84-002912.3 4229 55501 0228 2.2226 2.0078  0.48  6.00  0.41  5.13  5.52  4.74  0.06887
012826.28+034108.7 4310 55508 0306 2.2708 1.8684  0.75  7.50  0.55  6.88  6.79  6.42  0.13053
012836.02+013708.0 4276 55505 0414 2.1810 1.7990  0.25  4.17  0.32  2.91  3.79  2.79  0.12724
012837.49+011252.1 4229 55501 0784 2.3744 1.9555  0.36  6.00  0.33  6.60  5.65  5.95  0.13178
012837.49+011252.1 4229 55501 0784 2.3744 2.1638  0.24  4.00  0.22  3.14  3.99  3.11  0.06435
012900.97-002604.9 4229 55501 0222 2.2505 2.0039  0.49  7.00  0.20  4.00  6.73  3.92  0.07873
012916.14-003211.4 4229 55501 0182 1.8335 1.4680  0.38  2.53  0.53  2.79  2.35  2.61  0.13723
012916.14-003211.4 4229 55501 0182 1.8335 1.5833  0.21  2.63  0.27  2.70  2.46  2.61  0.09218
012918.53+053218.7 4310 55508 0742 2.1227 1.9018  0.58  3.87  0.42  2.80  3.55  2.61  0.07324
012918.53+053218.7 4310 55508 0742 2.1227 1.9994  0.46  3.54  0.47  2.94  3.36  2.77  0.04026
012921.35-003835.9 4229 55501 0174 1.6891 1.4779  0.52  3.06  0.31  2.82  2.85  2.73  0.08161
012921.35-003835.9 4229 55501 0174 1.6891 1.5471  0.43  4.78  0.61  4.07  4.35  3.92  0.05420
012921.35-003835.9 4229 55501 0174 1.6891 1.5610  0.82  4.56  0.69  3.83  4.32  3.62  0.04877
012942.47+004851.6 4229 55501 0863 2.2325 1.7636  1.04  4.33  1.09  4.54  4.05  4.32  0.15545
012942.47+004851.6 4229 55501 0863 2.2325 1.8474  0.40  4.00  0.50  5.00  3.91  4.82  0.12617
012943.42+001301.4 4230 55483 0534 2.2340 1.7666  0.55  3.93  0.62  4.77  3.74  4.39  0.15484
012943.42+001301.4 4230 55483 0534 2.2340 2.1089  1.15  8.21  1.31  7.28  7.43  6.84  0.03943
012947.89-025347.5 4352 55533 0060 2.2570 1.9933  0.59  3.93  0.41  3.15  3.59  2.93  0.08423
013017.80+033253.4 4310 55508 0181 2.0767 1.9062  0.51  4.64  0.22  3.14  4.53  2.95  0.05695
013038.53+054658.5 4424 55532 0034 2.2018 1.9728  0.21  3.50  0.30  3.75  3.15  3.29  0.07407
013043.99+032838.0 4310 55508 0180 2.1879 2.0646  1.03  7.92  0.66  5.50  7.48  5.05  0.03942
013114.05+080130.8 4553 55584 0774 2.1781 1.9688  0.39  3.55  0.29  4.14  3.49  3.87  0.06802
013119.22+030319.5 4276 55505 0698 2.2884 2.1594  0.28  3.50  0.25  2.78  3.13  2.72  0.04000
013124.41+022146.4 4276 55505 0716 2.2406 1.7768  1.25 12.50  0.94 10.44 12.15  9.75  0.15324
013215.52+051036.1 4422 55533 0391 2.1845 2.0351  0.96  5.05  0.95  4.52  4.85  4.28  0.04801
013229.12+061217.0 4422 55533 0577 2.3990 1.8788  0.27  3.38  0.21  2.63  3.26  2.39  0.16460
013231.21-032853.7 4351 55538 0302 2.1874 2.0585  0.31  3.44  0.23  3.29  3.33  3.02  0.04126
013236.25+001119.7 4229 55501 0977 1.6003 1.4949  0.44  4.00  0.53  4.42  3.69  4.02  0.04135
013312.31+000159.4 4230 55483 0694 2.3818 1.9808  0.57  5.70  0.54  5.40  5.49  5.15  0.12555
013312.31+000159.4 4230 55483 0694 2.3818 2.0050  0.95 10.56  0.71  7.89  9.59  7.51  0.11758
013312.31+000159.4 4230 55483 0694 2.3818 2.0255  0.38  6.33  0.38  6.33  5.47  5.51  0.11087
013318.16+004933.0 4230 55483 0666 2.1287 1.6625  0.49  2.72  0.45  3.21  2.54  2.99  0.15997
013318.16+004933.0 4230 55483 0666 2.1287 1.6796  0.55  2.75  0.59  2.81  2.52  2.62  0.15372
013318.16+004933.0 4230 55483 0666 2.1287 2.0073  0.40  3.64  0.39  3.25  3.59  3.12  0.03955
013324.19+102232.2 4548 55565 0562 2.2537 2.0045  0.73  5.62  0.59  5.90  5.33  5.32  0.07951
013327.47+063858.5 4553 55584 0124 2.1546 1.7038  1.27  7.06  0.86  4.53  6.43  4.24  0.15299
013327.47+063858.5 4553 55584 0124 2.1546 1.8995  0.36  3.27  0.37  3.70  3.14  3.40  0.08412
013407.72+080818.6 4553 55584 0898 1.9700 1.5434  0.97  5.11  0.94  4.95  4.79  4.65  0.15383
013407.72+080818.6 4553 55584 0898 1.9700 1.6034  0.81  4.50  0.75  4.17  4.15  3.83  0.13099
013417.81-005036.2 4230 55483 0294 2.2545 1.8536  0.47  7.83  0.27  5.40  7.46  5.33  0.13071
013424.75+050109.5 4274 55508 0584 2.3267 1.8745  0.66  5.08  0.66  6.00  4.81  5.47  0.14507
013424.75+050109.5 4274 55508 0584 2.3267 2.1313  0.26  3.71  0.38  3.45  3.33  3.26  0.06046
013430.26+054254.2 4422 55533 0332 2.3884 1.9749  0.50  5.00  0.30  3.00  4.75  2.89  0.12942
013457.03+082245.3 4553 55584 0924 2.3095 1.9835  0.46  4.18  0.43  4.78  3.80  4.40  0.10333
013507.17+002354.0 4230 55483 0808 2.2408 2.0936  0.62  7.75  0.54  7.71  7.00  7.21  0.04645
013508.95+035418.4 4274 55508 0426 2.1096 1.7776  0.49  5.44  0.57  5.18  5.38  4.87  0.11243
013508.95+035418.4 4274 55508 0426 2.1096 1.7245  0.48  5.33  0.40  4.00  5.07  3.90  0.13144
013508.95+035418.4 4274 55508 0426 2.1096 1.6459  1.16  9.67  0.94  8.55  8.84  7.84  0.16009
013516.32+030322.4 4274 55508 0368 2.2831 1.7854  1.06  4.08  1.06  4.82  3.87  4.44  0.16293
013516.32+030322.4 4274 55508 0368 2.2831 2.1735  0.62  4.13  0.59  3.93  3.90  3.78  0.03394
013601.13+041704.2 4274 55508 0654 2.2744 2.0053  0.55  5.00  0.59  3.69  4.66  3.50  0.08555
013606.66+051514.6 4274 55508 0676 2.1278 1.7616  0.79  4.16  0.67  3.72  3.82  3.51  0.12388
013606.66+051514.6 4274 55508 0676 2.1278 1.7803  0.97  5.11  0.72  4.24  4.73  3.94  0.11723
013606.66+051514.6 4274 55508 0676 2.1278 1.9281  0.54  3.38  0.39  2.79  3.13  2.56  0.06588
013606.66+051514.6 4274 55508 0676 2.1278 2.0243  0.74  2.96  0.43  3.07  2.80  2.86  0.03364
013619.15+094646.1 4548 55565 0317 2.2222 1.8646  0.55  6.88  0.42  4.67  6.27  4.42  0.11710
013619.53+075549.9 4553 55584 0038 2.3132 1.8338  1.70  6.80  1.46  6.35  6.26  5.94  0.15504
013626.62+060431.6 4422 55533 0220 2.2720 1.9171  2.03 11.94  1.21 11.00 11.27 10.01  0.11431
013651.08-002923.6 4230 55483 0160 2.3683 1.9994  0.51  4.64  0.47  4.27  4.20  3.86  0.11548
013652.12-004027.8 4230 55483 0104 2.1616 1.7320  0.41  3.73  0.62  4.13  3.42  3.75  0.14501
013652.12-004027.8 4230 55483 0104 2.1616 1.9481  0.73  3.48  0.52  3.25  3.21  3.05  0.06980
013652.52+122501.5 4661 55614 0186 2.3975 2.2329  1.16  8.92  1.35 11.25  8.14 10.39  0.04962
013652.52+122501.5 4661 55614 0186 2.3975 2.2465  1.28 10.67  1.01  8.42 10.08  7.92  0.04543
013658.08+103346.5 4548 55565 0756 2.3897 2.1005  0.77  4.81  0.83  5.19  4.56  4.78  0.08894
013703.77+070243.1 4422 55533 0834 2.2412 1.9628  1.01  4.81  0.64  3.37  4.51  3.22  0.08957
013722.28+061708.9 4422 55533 0884 2.1353 1.7457  1.12  4.67  0.89  3.71  4.35  3.45  0.13192
013722.80+055632.0 4422 55533 0158 2.2532 1.8489  0.44  4.89  0.30  3.00  4.36  2.82  0.13193
013758.95+055740.4 4422 55533 0114 2.1016 1.7770  0.60  4.62  0.72  7.20  4.48  6.54  0.11010
013758.95+055740.4 4422 55533 0114 2.1016 1.8011  0.61  5.55  0.61  5.08  5.15  4.85  0.10155
013811.91+063337.1 4404 55513 0502 1.6208 1.4589  0.57  4.07  0.79  3.43  3.73  3.27  0.06368
013811.91+063337.1 4404 55513 0502 1.6208 1.4697  0.72  3.13  0.58  3.87  2.90  3.71  0.05931
013818.08+013226.8 4275 55501 0350 2.1357 1.9276  0.60  7.50  0.50  4.55  7.44  4.23  0.06856
013841.32+144457.2 4661 55614 0874 2.0275 1.6986  1.00  3.85  0.59  2.81  3.63  2.63  0.11450
013841.32+144457.2 4661 55614 0874 2.0275 1.7081  1.15  4.60  1.62  6.48  4.28  6.03  0.11103
013841.32+144457.2 4661 55614 0874 2.0275 1.7268  1.10  5.24  1.25  5.95  4.86  5.48  0.10423
013842.69+084324.1 4549 55556 0836 1.6303 1.4588  0.82  3.73  0.72  2.40  3.59  2.23  0.06732
013852.59+091538.8 4549 55556 0824 1.8332 1.5324  0.71  3.94  0.43  3.91  3.77  3.72  0.11177
013902.34+061536.1 4404 55513 0530 2.3525 2.1330  1.22 12.20  1.01  8.42 11.96  8.02  0.06761
013902.34+061536.1 4404 55513 0530 2.3525 2.2210  0.53  7.57  0.47  7.83  7.33  7.13  0.03999
013906.81+025052.1 4275 55501 0651 2.3308 1.9710  0.98 12.25  0.98 12.25 11.69 10.89  0.11382
013906.81+025052.1 4275 55501 0651 2.3308 1.9951  0.62  6.89  0.47  6.71  6.40  6.83  0.10584
013906.81+025052.1 4275 55501 0651 2.3308 2.1936  0.89 12.71  0.74 10.57 12.70  9.62  0.04204
013923.01-032031.0 4350 55556 0448 2.3193 1.8217  0.66  3.47  0.55  4.58  3.32  4.23  0.16100
013941.71-004335.5 4231 55444 0384 2.2553 1.9543  0.93 13.29  1.00 12.50 12.84 11.43  0.09672
014006.25+043431.7 4272 55509 0502 2.0857 1.6514  0.37  3.70  0.31  3.10  3.68  3.07  0.15054
014014.23+023759.4 4275 55501 0730 2.3409 2.0608  0.77  5.13  0.73  4.56  4.70  4.17  0.08734
014018.20-013805.8 4350 55556 0602 2.2406 2.0724  0.81 20.25  0.56 14.00 17.54 13.88  0.05325
014019.02+024356.2 4275 55501 0722 2.1152 1.8827  0.29  7.25  0.23  2.88  6.14  2.85  0.07741
014033.12+064513.4 4404 55513 0624 2.2965 1.8990  0.50  4.17  0.29  4.14  4.07  4.14  0.12779
014033.12+064513.4 4404 55513 0624 2.2965 2.1628  0.37  6.17  0.23  4.60  5.69  4.13  0.04138
014043.09+024604.6 4275 55501 0768 2.1197 1.8201  0.44  7.33  0.32  4.57  7.52  4.29  0.10062
014044.21-010755.8 4231 55444 0284 1.8745 1.4754  0.86  2.53  0.70  2.33  2.41  2.16  0.14837
014050.63-004405.0 3639 55205 0228 1.6565 1.5015  0.55 11.00  0.43  7.17 10.09  7.15  0.06005
014050.63-004405.0 3639 55205 0228 1.6565 1.5576  0.61 12.20  0.44  8.80 10.97  8.70  0.03792
014050.95-004018.5 4231 55444 0314 2.0027 1.5721  0.30  3.33  0.35  2.69  3.11  2.52  0.15356
014050.95-004018.5 4231 55444 0314 2.0027 1.6201  0.32  3.20  0.29  3.63  3.15  3.32  0.13546
014050.95-004018.5 4231 55444 0314 2.0027 1.6754  0.54  3.38  0.26  2.60  3.14  2.37  0.11490
014059.11+024556.4 4275 55501 0764 2.3416 2.0827  0.59  5.36  0.47  3.62  4.91  3.44  0.08047
014112.59-025809.1 4350 55556 0380 2.1546 2.0149  0.50  5.56  0.65  4.33  5.03  4.15  0.04526
014126.04+045645.9 4404 55513 0362 2.3098 1.9394  0.93  2.91  1.51  4.72  2.77  4.48  0.11813
014126.04+045645.9 4404 55513 0362 2.3098 1.9631  1.50  6.00  0.44  4.89  5.71  4.43  0.11020
014126.04+045645.9 4404 55513 0362 2.3098 2.0763  0.90  5.00  0.90  4.09  4.80  3.75  0.07303
014128.26+070606.1 4404 55513 0632 2.2628 1.8859  0.43 10.75  0.31  7.75  9.65  7.49  0.12214
014137.91+003553.2 4231 55444 0751 2.2006 1.8643  0.68  4.25  0.51  3.40  4.12  3.27  0.11056
014137.91+003553.2 4231 55444 0751 2.2006 1.9230  0.59  4.21  0.25  2.50  3.97  2.35  0.09048
014210.12+011233.6 4231 55444 0782 2.2803 1.8610  0.97  4.85  0.83  3.61  4.46  3.33  0.13592
014212.53+015853.5 4275 55501 0213 2.1816 1.7888  0.44  4.00  0.24  3.00  3.94  3.05  0.13102
014214.96-011456.9 3639 55205 0168 2.2273 1.7861  1.35  7.50  1.37  5.48  6.95  5.09  0.14595
014306.20+092804.4 4545 55567 0342 2.3054 1.9177  1.18  5.13  1.40  3.18  4.73  2.98  0.12412
014306.20+092804.4 4545 55567 0342 2.3054 2.0413  1.62  5.23  1.85  5.97  4.85  5.53  0.08308
014306.20+092804.4 4545 55567 0342 2.3054 2.1402  0.56  3.73  0.47  3.13  3.43  2.89  0.05123
014317.72-012734.0 4350 55556 0748 2.1953 1.9691  1.11  7.40  0.79  5.64  6.83  5.32  0.07329
014317.72-012734.0 4350 55556 0748 2.1953 2.0860  0.79  4.65  0.85  6.07  4.47  5.71  0.03479
014321.32+091504.7 4545 55567 0334 2.2862 1.8861  0.56  4.31  0.75  3.13  3.95  2.97  0.12910
014321.32+091504.7 4545 55567 0334 2.2862 1.9580  0.74  3.70  0.74  4.35  3.39  4.11  0.10483
014321.32+091504.7 4545 55567 0334 2.2862 1.8958  0.42  3.00  0.35  2.92  2.84  2.75  0.12580
014326.93+064008.7 4404 55513 0760 2.2465 1.9045  1.13  5.65  1.55  7.75  5.20  7.13  0.11086
014326.93+064008.7 4404 55513 0760 2.2465 2.0400  0.42  3.50  0.42  3.50  3.38  3.40  0.06563
014327.25-005152.7 4231 55444 0138 2.2057 1.7126  0.80  4.00  0.64  3.56  3.78  3.28  0.16549
014403.52+015405.9 4275 55501 0064 2.1634 1.9224  0.44  5.50  0.53  6.63  5.13  5.90  0.07908
014418.02+051521.0 4272 55509 0674 2.3889 2.0243  0.29  5.80  0.29  3.63  5.69  3.59  0.11334
014419.92+083811.0 4532 55559 0606 2.3896 2.0064  0.99 12.38  0.74  8.22 11.62  7.94  0.11940
014436.81+023650.6 4273 55506 0502 1.7765 1.4574  0.34  3.40  0.46  3.07  3.13  2.88  0.12148
014436.81+023650.6 4273 55506 0502 1.7765 1.5837  0.69  3.83  0.49  3.06  3.63  2.80  0.07184
014445.07+130816.3 4662 55590 0902 2.2448 2.0206  0.84 16.80  0.74 14.80 16.13 13.54  0.07148
014457.95+142204.9 4658 55592 0758 2.1998 1.8742  0.29  2.90  0.20  3.33  2.79  3.18  0.10690
014503.36+084217.2 4532 55559 0664 2.3273 1.9932  0.42  3.82  0.42  3.50  3.63  3.26  0.10543
014516.17+082326.9 4532 55559 0648 2.1584 1.8737  0.73  3.84  0.57  2.85  3.70  2.72  0.09419
014516.17+082326.9 4532 55559 0648 2.1584 1.9055  0.88  4.40  0.62  3.10  4.19  2.95  0.08327
014524.44+004851.4 4232 55447 0592 2.1144 1.6414  0.78  4.59  0.46  3.07  4.38  2.79  0.16325
014525.36+000839.8 4232 55447 0614 2.3510 1.9708  0.68  6.18  0.32  4.00  5.97  3.58  0.11985
014528.55-023602.2 4348 55559 0498 1.7028 1.4726  0.56  3.50  0.81  3.38  3.31  3.12  0.08878
014528.55-023602.2 4348 55559 0498 1.7028 1.5467  0.20  2.50  0.33  3.30  2.30  3.29  0.05942
014529.60+012918.3 4275 55501 0050 2.2768 1.8141  0.33  5.50  0.29  3.63  5.33  3.25  0.15106
014544.66+045547.2 4404 55513 0130 1.6199 1.4717  0.37  2.47  0.41  3.15  2.40  2.89  0.05816
014555.15+110214.6 4662 55590 0098 2.2003 1.7475  0.52  3.06  0.30  2.73  2.81  2.57  0.15138
014602.10+065237.6 4404 55513 0912 1.6133 1.4931  0.62  4.77  0.45  4.50  4.54  4.44  0.04705
014602.10+065237.6 4404 55513 0912 1.6133 1.4994  0.54  3.86  0.28  3.50  3.64  3.49  0.04453
014614.43-003451.4 4232 55447 0383 2.3520 1.8761  0.61  5.08  0.38  3.45  4.95  3.33  0.15194
014636.50+070830.5 4532 55559 0293 2.2781 1.7931  0.55  7.86  0.59  8.43  6.90  8.21  0.15876
014636.50+070830.5 4532 55559 0293 2.2781 1.8847  0.57  8.14  0.32  6.40  7.86  5.73  0.12715
014636.50+070830.5 4532 55559 0293 2.2781 2.0872  0.49  9.80  0.41  6.83  8.50  6.50  0.05993
014645.17+040247.0 4272 55509 0155 2.1488 1.9817  0.61  7.63  0.51  5.67  7.45  5.59  0.05447
014650.66+084125.0 4545 55567 0084 2.2791 1.8720  1.23  3.73  0.92  2.79  3.55  2.61  0.13179
014650.66+084125.0 4545 55567 0084 2.2791 1.9210  0.59  3.11  0.41  2.73  2.88  2.61  0.11513
014715.73-021947.3 4350 55556 0033 2.3056 2.1051  0.61  3.81  0.64  5.33  3.51  4.85  0.06249
014720.97+090453.3 4545 55567 0090 2.0843 1.7835  0.29  3.63  0.25  5.00  3.39  5.06  0.10226
014720.97+090453.3 4545 55567 0090 2.0843 1.8227  1.82 20.22  1.60 20.00 18.54 18.57  0.08840
014726.79+022139.0 4273 55506 0572 2.3524 1.9129  0.52 13.00  0.42 10.50 12.67 10.33  0.13961
014734.44-031616.5 4348 55559 0416 2.3236 2.1553  0.50  3.57  0.50  3.33  3.31  3.01  0.05192
014736.31+070721.6 4532 55559 0252 2.0537 1.8527  0.65  4.33  0.66  4.71  4.15  4.41  0.06798
014739.78+032835.1 4272 55509 0130 1.6660 1.4716  0.48  3.20  0.44  3.38  2.91  3.27  0.07557
014739.78+032835.1 4272 55509 0130 1.6660 1.5004  0.65  2.71  0.47  2.61  2.50  2.44  0.06404
014751.47+135146.9 4658 55592 0892 2.2515 1.8851  0.61  5.55  0.21  3.00  5.09  2.85  0.11899
014754.50+093352.3 4532 55559 0826 2.2587 1.7614  0.34  2.62  0.61  3.21  2.38  3.02  0.16409
014754.50+093352.3 4532 55559 0826 2.2587 1.8927  2.57  6.12  1.59  6.12  5.71  5.67  0.11858
014809.64-001017.8 4232 55447 0316 2.1462 1.8339  0.27  6.75  0.26  6.50  6.92  6.01  0.10416
014812.80-005108.8 4232 55447 0288 1.8189 1.5164  0.53  5.30  0.26  5.20  4.76  4.90  0.11303
014855.63+023824.3 4273 55506 0688 2.2294 1.7394  0.23  2.56  0.48  3.00  2.37  2.80  0.16309
014855.63+023824.3 4273 55506 0688 2.2294 1.8735  1.40  7.78  1.22  5.08  7.36  4.86  0.11624
014855.63+023824.3 4273 55506 0688 2.2294 1.8893  1.05  7.50  0.89  6.85  7.29  6.70  0.11083
014856.21+050737.8 4403 55536 0404 2.1822 1.7474  1.29 11.73  0.98 10.89 11.10 10.51  0.14587
014858.01-003115.4 4232 55447 0232 1.7573 1.4698  0.55  3.67  0.46  2.42  3.57  2.31  0.10967
014858.01-003115.4 4232 55447 0232 1.7573 1.5351  0.54  5.40  0.43  3.07  4.90  2.82  0.08382
014924.89+095109.7 4545 55567 0028 2.3942 2.1740  1.16  7.73  0.71  7.10  7.43  6.71  0.06698
015013.08-030731.6 4348 55559 0288 2.3902 2.1157  0.29  5.80  0.20  3.33  6.02  3.12  0.08423
015013.08-030731.6 4348 55559 0288 2.3902 2.2186  0.49  6.13  0.30  4.29  5.89  4.10  0.05190
015020.33-010012.4 4232 55447 0130 2.1226 1.8285  1.49  5.73  1.26  5.48  5.32  5.21  0.09860
015028.70+123410.0 4659 55587 0760 1.6763 1.4849  0.56  5.60  0.56  2.95  5.38  2.84  0.07407
015028.70+123410.0 4659 55587 0760 1.6763 1.4971  0.41  3.73  0.34  4.86  3.66  4.78  0.06919
015035.65+094554.8 4530 55564 0432 2.1804 1.7972  1.20  6.00  0.89  4.94  5.75  4.77  0.12769
015035.65+094554.8 4530 55564 0432 2.1804 2.0141  1.04  6.50  0.99  6.60  6.11  6.25  0.05365
015035.94+083512.4 4532 55559 0930 2.0092 1.6241  0.80  2.96  0.58  3.22  2.73  3.04  0.13609
015035.94+083512.4 4532 55559 0930 2.0092 1.6926  1.49  6.21  1.17  4.88  5.82  4.55  0.11071
015040.47+055010.1 4403 55536 0308 2.2700 1.8742  0.34  2.83  0.27  3.38  2.65  3.32  0.12830
015040.47+055010.1 4403 55536 0308 2.2700 2.0911  1.01  6.73  0.81  5.06  6.47  4.84  0.05620
015041.49+122837.4 4659 55587 0762 1.6176 1.4834  0.47  2.47  0.40  3.08  2.32  2.92  0.05258
015041.49+122837.4 4659 55587 0762 1.6176 1.5007  0.30  2.50  0.28  2.33  2.42  2.25  0.04566
015048.32+061454.4 4403 55536 0736 2.2889 1.9137  1.03  2.86  0.54  3.18  2.71  2.93  0.12054
015054.14+091210.7 4530 55564 0418 2.2120 1.8140  0.44  4.89  0.35  3.89  4.63  3.75  0.13152
015112.81+131247.8 4659 55587 0784 2.3105 1.9700  1.40  6.67  0.96  5.65  6.40  5.27  0.10811
015126.42+055821.8 4403 55536 0280 2.2344 2.0192  0.61  4.36  0.27  3.00  4.23  2.76  0.06874
015136.77-030558.8 4348 55559 0204 2.3192 1.9520  0.62  4.43  0.61  4.36  4.29  4.20  0.11671
015136.77-030558.8 4348 55559 0204 2.3192 2.0485  0.55  3.44  0.27  3.38  3.16  3.24  0.08487
015145.93+054205.3 4403 55536 0228 2.2448 1.7651  0.62 15.50  0.47 11.75 15.79 12.36  0.15863
015149.96-003836.5 4232 55447 0070 2.3340 1.9345  1.67  6.96  1.15  5.00  6.51  4.73  0.12695
015152.88+070224.2 4403 55536 0784 2.2845 1.7811  0.60  3.33  0.41  3.15  3.15  3.05  0.16485
015153.30-002850.2 4233 55449 0460 2.0004 1.6937  0.57 11.40  0.40  8.00 10.96  7.99  0.10741
015204.86+123922.3 4659 55587 0874 2.1558 1.8011  0.77  3.67  0.40  2.67  3.44  2.43  0.11867
015204.86+123922.3 4659 55587 0874 2.1558 1.8247  1.35  6.75  1.50  7.14  6.43  6.75  0.11039
015205.77-031619.9 4348 55559 0206 2.1059 1.6682  1.04  8.00  0.61  6.78  7.81  6.06  0.15074
015205.77-031619.9 4348 55559 0206 2.1059 1.8159  1.10  9.17  1.11  9.25  8.78  8.95  0.09771
015207.66+103406.3 4659 55587 0130 2.3207 1.9852  0.66  4.13  0.65  4.06  4.01  3.94  0.10611
015221.99+054728.5 4403 55536 0188 2.1628 1.6837  0.42  4.67  0.28  3.11  4.32  3.01  0.16280
015223.69+045322.7 4270 55511 0640 2.3888 2.0971  0.36 12.00  0.22  7.33  9.79  6.58  0.08977
015230.04-014250.1 4348 55559 0872 1.9189 1.4938  0.38  3.45  0.54  3.60  3.35  3.40  0.15611
015230.04-014250.1 4348 55559 0872 1.9189 1.8073  0.80  4.21  0.46  3.54  4.03  3.31  0.03896
015233.31-004728.4 4232 55447 0058 1.7351 1.5661  0.90  5.00  0.58  4.14  4.85  3.87  0.06369
015233.31-004728.4 4232 55447 0058 1.7351 1.6266  0.59  4.21  0.42  3.82  3.86  3.57  0.04046
015234.31+063713.6 4403 55536 0846 2.2791 2.1642  0.72  8.00  0.52  7.43  7.42  6.70  0.03565
015234.31+063713.6 4403 55536 0846 2.2791 1.8108  0.84  7.64  0.64  4.57  6.87  4.14  0.15289
015242.13+004902.4 4233 55449 0638 2.1507 1.8607  1.18  6.94  1.02  6.38  6.39  5.86  0.09626
015242.18+130103.1 4657 55591 0354 2.2533 1.9412  0.88  9.78  0.49  5.44  9.06  5.04  0.10051
015242.18+130103.1 4657 55591 0354 2.2533 1.8854  1.14  9.50  1.28  9.85  8.67  9.44  0.11943
015244.15+092950.1 4530 55564 0300 2.1795 2.0430  0.66 13.20  0.36 12.00 12.37  9.73  0.04385
015245.83+003849.5 3606 55182 0758 2.2537 1.9137  0.86 10.75  1.14 10.36  9.60  9.83  0.10992
015245.83+003849.5 3606 55182 0758 2.2537 1.9092  0.93  9.30  0.55  7.86  8.67  7.51  0.11145
015257.85-025829.0 4348 55559 0136 2.1785 1.9611  0.40  3.64  0.40  5.00  3.45  4.54  0.07073
015335.15+061020.4 4403 55536 0156 2.2392 1.8224  0.92  4.84  0.63  3.71  4.48  3.53  0.13687
015343.74-005559.8 4233 55449 0301 2.0158 1.5747  0.53  3.12  0.71  2.54  2.95  2.39  0.15683
015343.74-005559.8 4233 55449 0301 2.0158 1.6903  0.45  3.46  0.50  3.85  3.26  3.57  0.11372
015345.04+005528.1 3606 55182 0800 2.2494 1.8397  0.71  4.18  0.27  3.38  3.90  3.17  0.13396
015345.04+005528.1 3606 55182 0800 2.2494 1.9789  0.50  4.17  0.74  4.63  4.05  4.42  0.08670
015351.03+151414.6 4657 55591 0716 2.2614 1.8779  0.64  5.33  0.36  4.00  5.03  3.92  0.12445
015415.09+034016.5 4270 55511 0261 2.3374 1.8634  0.66  4.13  0.36  4.00  3.95  3.62  0.15200
015415.09+034016.5 4270 55511 0261 2.3374 2.2037  1.45  5.00  1.15  4.11  4.63  3.86  0.04086
015452.48+025008.3 4270 55511 0208 2.2422 2.0735  0.45 11.25  0.53 10.60 11.92  9.66  0.05338
015452.48+025008.3 4270 55511 0208 2.2422 2.0947  0.74 12.33  0.46  9.20 12.47  8.54  0.04653
015452.48+025008.3 4270 55511 0208 2.2422 2.1123  0.89 14.83  0.53  8.83 13.20  9.07  0.04087
015457.82+070554.2 4531 55563 0376 2.2359 1.7938  0.42  3.23  0.40  3.33  2.96  3.16  0.14586
015501.95+062106.7 4402 55514 0508 2.1934 1.7751  0.88  3.14  0.44  3.38  2.98  3.22  0.13948
015501.95+062106.7 4402 55514 0508 2.1934 1.8151  1.30  5.20  1.20  4.44  4.93  4.24  0.12542
015557.51+104410.6 4530 55564 0876 1.6911 1.5334  0.43  2.87  0.46  2.71  2.78  2.61  0.06031
015605.49+112212.1 4530 55564 0902 1.6291 1.4677  0.47  3.13  0.45  3.21  2.86  3.04  0.06327
015605.49+112212.1 4530 55564 0902 1.6291 1.4910  0.65  2.95  0.45  3.00  2.80  2.79  0.05390
015608.23+105208.4 4530 55564 0868 2.2001 2.0936  0.37  3.08  0.31  4.43  2.81  4.28  0.03383
015649.21+002905.7 4234 55478 0506 2.2075 1.7153  0.56  2.95  0.45  3.46  2.80  3.21  0.16507
015702.61+103530.2 4530 55564 0922 2.3516 2.1167  2.03  7.00  0.98  3.63  6.66  3.41  0.07254
015718.04+013850.6 4271 55507 0380 2.3097 2.1302  0.35  5.83  0.66  5.50  5.91  5.02  0.05570
015735.64+075904.0 4531 55563 0240 1.6596 1.5001  0.37  3.36  0.30  3.33  3.18  2.99  0.06177
015735.64+075904.0 4531 55563 0240 1.6596 1.5643  0.24  2.40  0.36  2.77  2.28  2.59  0.03647
015738.02+052624.5 4270 55511 0902 2.1135 1.9995  0.40  2.86  0.38  2.71  2.70  2.52  0.03728
015743.42+075713.9 4531 55563 0232 2.1972 1.8353  0.79  6.08  0.72  6.00  5.66  5.66  0.11955
015745.15+055105.7 4402 55514 0428 2.3282 1.8878  1.07  4.28  0.66  2.44  4.04  2.30  0.14099
015745.15+055105.7 4402 55514 0428 2.3282 1.9252  0.29  2.64  0.29  2.64  2.36  2.41  0.12836
015750.21-000436.3 4234 55478 0480 2.3852 1.9982  0.50  4.17  0.46  3.83  3.99  3.65  0.12081
015750.21-000436.3 4234 55478 0480 2.3852 2.2096  0.91  3.79  1.01  3.88  3.55  3.68  0.05322
015750.21-000436.3 4234 55478 0480 2.3852 2.2301  0.99  3.54  0.84  3.11  3.38  2.95  0.04687
015753.11+030631.4 4271 55507 0678 2.3517 1.8602  1.36 15.11  1.07 13.38 14.19 12.73  0.15726
015753.11+030631.4 4271 55507 0678 2.3517 2.0806  0.53  8.83  0.87  8.70  8.53  8.18  0.08414
015758.96+014735.3 4271 55507 0350 2.2830 1.9309  1.21  9.31  0.68  6.80  8.98  6.19  0.11296
015803.74+020423.1 4271 55507 0348 2.2344 2.1207  0.30  5.00  0.27  3.86  4.58  3.47  0.03577
015804.95-005001.6 4234 55478 0458 2.1355 1.9037  0.70  5.00  0.61  4.36  4.80  4.07  0.07665
015804.95-005001.6 4234 55478 0458 2.1355 1.9739  0.91  7.58  0.71  5.46  7.25  5.13  0.05287
015810.13+141730.6 4657 55591 0930 2.2034 1.7248  0.73  4.06  0.60  3.00  3.71  2.80  0.16042
015810.13+141730.6 4657 55591 0930 2.2034 2.0937  0.34  2.62  0.42  3.50  2.43  3.42  0.03483
015836.65-010615.3 4234 55478 0404 2.1567 1.8164  0.76  6.33  0.48  3.43  6.09  3.32  0.11358
015836.65-010615.3 4234 55478 0404 2.1567 2.0513  1.63 10.19  1.56  9.75  9.73  9.44  0.03395
015904.71+050655.3 4402 55514 0322 2.3150 1.8348  0.53  7.57  0.31  5.17  7.20  4.56  0.15522
015904.71+050655.3 4402 55514 0322 2.3150 1.8611  0.42  7.00  0.23  4.60  6.15  4.18  0.14620
015909.80+044729.2 4268 55483 0560 2.3620 2.1861  0.96 10.67  0.79  8.78  9.98  7.81  0.05369
015909.80+044729.2 4268 55483 0560 2.3620 2.1339  0.38  5.43  0.48  4.36  5.08  4.12  0.07014
015916.35+012948.4 4271 55507 0288 1.6619 1.4789  0.75  5.77  0.37  2.47  5.65  2.32  0.07111
015925.85+014255.7 4271 55507 0266 2.2280 1.8716  0.60  6.00  0.35  4.38  5.63  4.10  0.11646
015925.85+014255.7 4271 55507 0266 2.2280 2.1187  0.64  8.00  0.48  8.00  7.28  6.99  0.03443
015936.88+070014.2 4531 55563 0124 1.7683 1.5314  0.25  3.13  0.22  4.40  3.08  4.09  0.08922
020100.99+020659.5 4271 55507 0196 2.1594 1.7428  0.48  3.00  0.39  3.25  2.82  2.94  0.14047
020100.99+020659.5 4271 55507 0196 2.1594 1.9737  0.61  2.65  0.43  2.15  2.54  2.04  0.06050
020100.99+020659.5 4271 55507 0196 2.1594 1.9953  1.44  4.11  1.40  4.24  3.88  3.94  0.05329
020100.99+020659.5 4271 55507 0196 2.1594 2.0204  1.39  4.96  1.32  4.71  4.62  4.40  0.04496
020110.94+012955.4 4271 55507 0170 2.3408 2.0224  0.55  3.93  0.56  4.00  3.56  3.74  0.09983
020142.24+003218.4 4234 55478 0772 2.2873 2.0626  0.51  3.40  0.30  3.75  3.13  3.48  0.07068
020155.24+032830.2 4268 55483 0328 2.1682 1.7982  0.29  4.14  0.28  2.55  3.77  2.29  0.12355
020203.77-000306.0 4234 55478 0236 2.2595 2.1504  0.47  5.22  0.27  2.70  4.73  2.64  0.03403
020222.15+013634.6 4271 55507 0138 2.2779 2.1017  0.73  4.56  0.45  5.00  4.24  4.59  0.05520
020231.57+002237.4 4234 55478 0808 2.2753 2.0491  1.00  4.35  1.01  4.39  4.06  4.07  0.07144
020255.23+005803.8 4234 55478 0828 2.3613 1.9695  0.89  4.94  0.47  4.70  4.68  4.24  0.12330
020306.45+023947.4 4271 55507 0938 2.3242 1.8642  0.68  6.80  0.56  5.60  6.43  5.30  0.14785
020308.28+012817.8 4271 55507 0044 2.2433 1.9193  0.43  4.78  0.36  3.60  4.43  3.28  0.10486
020314.51+045857.8 4402 55514 0090 2.3504 2.2010  1.05 11.67  0.74  7.40 10.68  7.03  0.04558
020314.51+045857.8 4402 55514 0090 2.3504 2.0200  0.29  3.63  0.32  2.91  3.22  2.76  0.10345
020327.29+003938.1 4234 55478 0848 2.2903 1.8997  0.25  8.33  0.31  6.20  7.55  5.54  0.12570
020401.19+005903.5 4234 55478 0875 2.2811 2.0809  1.31  5.95  0.34  3.40  5.57  3.34  0.06287
020416.90+015215.9 4271 55507 0028 2.2405 1.8158  0.90 12.86  0.78  8.67 11.42  8.51  0.13956
020441.60+001026.1 4235 55451 0578 2.1690 1.9730  0.54  6.00  0.50  7.14  5.68  6.57  0.06376
020441.60+001026.1 4235 55451 0578 2.1690 1.9780  0.44  7.33  0.47  5.22  6.31  4.85  0.06208
020441.60+001026.1 4235 55451 0578 2.1690 1.6977  1.73 10.18  1.17  9.00  9.67  8.57  0.15964
020451.34+030355.3 4268 55483 0163 2.2569 1.8399  0.82 11.71  0.42  7.00 10.79  6.35  0.13616
020451.34+030355.3 4268 55483 0163 2.2569 2.0651  0.33  4.71  0.26  4.33  4.27  4.19  0.06062
020451.34+030355.3 4268 55483 0163 2.2569 2.0723  0.36  6.00  0.26  5.20  5.46  4.81  0.05828
020503.26+054903.1 4401 55510 0468 2.1537 1.7832  0.86  5.73  0.49  3.77  5.51  3.53  0.12433
020503.26+054903.1 4401 55510 0468 2.1537 1.7301  1.37  9.13  1.26  8.40  8.74  7.89  0.14325
020505.80+011415.8 4234 55478 0907 2.2291 1.7731  0.83  8.30  0.50  5.00  7.69  4.65  0.15107
020549.09+024056.6 4269 55502 0606 2.3270 1.8436  0.29  2.64  0.25  3.13  2.61  3.12  0.15572
020549.09+024056.6 4269 55502 0606 2.3270 1.8543  0.54  3.86  0.47  4.27  3.75  4.05  0.15206
020643.17+022133.7 4269 55502 0656 2.1405 1.7055  0.53  8.83  0.26  8.67  8.31  7.39  0.14800
020643.17+022133.7 4269 55502 0656 2.1405 1.7087  0.33  8.25  0.44  7.33  8.56  7.55  0.14684
020702.29+063513.8 4401 55510 0644 2.2770 2.0860  0.44  3.14  0.49  3.77  3.06  3.47  0.05998
020702.29+063513.8 4401 55510 0644 2.2770 2.1322  0.87  4.14  0.39  2.60  3.87  2.53  0.04516
020729.97+015102.1 4269 55502 0304 2.0753 1.8898  1.02  7.85  0.69  7.67  7.19  6.95  0.06213
020737.84+002854.9 4235 55451 0688 1.8479 1.5472  0.57  3.00  0.47  3.36  2.79  3.08  0.11113
020737.84+002854.9 4235 55451 0688 1.8479 1.7545  0.24  3.43  0.35  2.92  3.36  2.78  0.03333
020739.48+043434.5 4266 55486 0618 2.2318 2.0333  0.88  6.77  0.47  5.88  6.26  5.63  0.06330
020739.48+043434.5 4266 55486 0618 2.2318 1.8549  0.48  4.36  0.63  3.71  4.19  3.44  0.12337
020743.70-000804.6 4235 55451 0354 2.1756 1.9756  1.13  5.65  1.01  5.05  5.33  4.81  0.06496
020833.15+032219.4 4266 55486 0372 2.1126 1.6330  1.19 10.82  0.98  8.91 10.45  8.06  0.16579
020837.95-003422.2 4235 55451 0278 2.2575 1.7692  0.32  4.57  0.22  3.14  4.18  2.82  0.16099
020837.95-003422.2 4235 55451 0278 2.2575 2.0873  0.21  3.50  0.20  3.33  3.36  3.02  0.05361
020908.54+044132.2 4266 55486 0644 2.1516 1.8818  1.31 14.56  1.02 14.57 14.02 13.67  0.08926
020921.54-005205.3 4235 55451 0214 2.1714 2.0252  0.79  3.95  0.37  2.18  3.63  2.06  0.04716
020936.91-002216.2 4236 55479 0494 2.3907 2.2055  1.07  8.92  0.61  5.55  8.16  5.29  0.05611
020942.39+005147.6 4235 55451 0796 2.0265 1.6506  0.67  3.35  0.53  2.79  3.16  2.58  0.13185
020942.39+005147.6 4235 55451 0796 2.0265 1.6833  2.41  5.13  2.78  5.91  4.81  5.54  0.11978
020942.39+005147.6 4235 55451 0796 2.0265 1.6943  1.56  5.78  1.66  5.53  5.43  5.19  0.11575
020942.39+005147.6 4235 55451 0796 2.0265 1.7059  3.19 12.27  1.60  8.00 11.33  7.56  0.11151
020947.11+004226.1 4235 55451 0807 2.3539 1.8991  0.64  9.14  0.55  4.58  8.19  4.42  0.14470
021021.62-004936.9 4236 55479 0444 2.0947 1.6556  0.53  4.08  0.70  3.50  3.84  3.35  0.15184
021023.86-010455.7 4235 55451 0122 2.3984 2.2325  1.14  6.33  1.03  5.72  5.89  5.38  0.05001
021029.67+003621.9 4236 55479 0526 2.3227 1.8546  0.97  4.62  0.67  3.72  4.31  3.45  0.15069
021029.67+003621.9 4236 55479 0526 2.3227 1.9768  1.96  6.53  2.19  7.55  6.07  7.03  0.10949
021029.67+003621.9 4236 55479 0526 2.3227 2.1984  0.48  3.69  0.24  2.40  3.35  2.26  0.03811
021030.88+034717.1 4266 55486 0262 2.2995 1.9071  1.97  5.47  1.16  4.46  5.20  4.26  0.12594
021034.87+024954.1 4269 55502 0882 2.1838 2.0474  0.58  8.29  0.58  6.44  8.43  6.09  0.04376
021057.48+073344.2 4401 55510 0908 2.3113 2.1166  0.37  5.29  0.26  5.20  4.92  5.20  0.06052
021132.73-004506.2 4236 55479 0456 1.8783 1.7092  0.24  4.00  0.25  2.50  3.70  2.32  0.06047
021147.96+003023.5 4235 55451 0892 1.7492 1.5825  1.25 20.83  1.09 21.80 20.45 19.01  0.06247
021236.52+004929.3 4235 55451 0953 2.3323 1.9690  0.85  3.04  0.47  2.14  2.89  2.02  0.11493
021236.52+004929.3 4235 55451 0953 2.3323 2.1956  0.81  3.52  0.58  2.64  3.25  2.49  0.04186
021246.76+041558.9 4266 55486 0116 2.3451 1.9887  0.21  3.50  0.40  4.44  3.27  4.07  0.11218
021246.76+041558.9 4266 55486 0116 2.3451 2.0623  0.57  6.33  0.53  5.89  5.70  5.31  0.08810
021246.76+041558.9 4266 55486 0116 2.3451 2.0788  0.85  8.50  0.74  6.73  8.36  6.55  0.08277
021246.76+041558.9 4266 55486 0116 2.3451 2.1075  0.87  7.25  0.76  5.43  6.60  5.00  0.07354
021256.16+044058.2 4266 55486 0896 2.3823 1.9826  1.11 15.86  0.95 11.88 14.28 11.32  0.12510
021308.12-011149.5 4236 55479 0362 2.2100 1.7413  0.62  4.43  0.47  4.27  4.19  4.09  0.15654
021335.25+045640.5 4266 55486 0908 2.2474 2.0424  0.64  3.56  0.23  2.88  3.32  2.79  0.06512
021407.01+024443.3 4267 55484 0602 2.3725 2.0954  0.48  5.33  0.34  3.78  5.03  3.54  0.08553
021440.00+053551.3 4400 55509 0324 2.2933 2.0658  0.47  3.62  0.34  3.78  3.56  3.73  0.07146
021454.23+033531.1 4267 55484 0664 2.2532 1.9639  0.74 10.57  0.49  6.13 10.15  6.05  0.09286
021528.68+022131.9 4267 55484 0700 2.3329 2.1818  1.32 16.50  1.24 17.71 16.06 15.89  0.04636
021546.85+003311.0 4236 55479 0772 2.1559 1.6905  0.56  4.67  0.47  3.13  4.28  3.01  0.15821
021546.85+003311.0 4236 55479 0772 2.1559 1.6742  0.50  3.33  0.58  2.90  3.08  2.68  0.16413
021553.72+010953.8 4236 55479 0786 2.2166 1.9995  1.06  8.83  0.60  4.62  8.36  4.45  0.06977
021606.12-002104.9 4236 55479 0194 2.2169 1.7348  1.05 17.50  0.60 12.00 17.01 12.06  0.16095
021606.12-002104.9 4236 55479 0194 2.2169 2.0181  0.29  4.83  0.20  4.00  4.22  3.68  0.06370
021606.12-002104.9 4236 55479 0194 2.2169 2.0741  0.95 11.88  0.51  8.50 11.39  7.88  0.04537
021606.40+011509.5 4267 55484 0288 2.2295 1.9369  0.48 12.00  0.28  9.33 10.63  7.84  0.09469
021650.31+063916.5 4400 55509 0808 2.3543 1.8447  0.78  4.59  0.81  4.50  4.36  4.25  0.16331
021650.31+063916.5 4400 55509 0808 2.3543 2.2416  0.97  9.70  0.92  6.57  9.48  6.21  0.03416
021659.31+031836.4 4267 55484 0792 2.3502 1.8358  0.81  9.00  0.61  7.63  8.43  6.90  0.16517
021700.51+004719.8 4236 55479 0880 2.3202 1.8508  0.51  4.64  0.54  5.40  4.34  5.19  0.15126
021707.71+005329.0 4236 55479 0876 2.1918 1.7341  1.57  7.14  1.02  6.38  6.71  6.05  0.15356
021707.71+005329.0 4236 55479 0876 2.1918 1.8419  0.29  3.63  0.24  3.00  3.35  2.69  0.11559
021724.53-010357.5 4236 55479 0125 2.2313 1.8321  0.46  9.20  0.22  5.50  8.63  4.66  0.13111
021749.53-010642.1 4236 55479 0128 1.8114 1.4872  0.81  3.38  0.84  2.80  3.14  2.62  0.12192
021749.53-010642.1 4236 55479 0128 1.8114 1.7001  0.55  3.67  0.23  2.88  3.50  2.72  0.04037
021759.40+041133.7 4264 55506 0418 2.2042 1.7897  0.58  9.67  0.28  4.67  8.96  4.76  0.13765
021811.22-001909.8 4237 55478 0428 2.2987 2.0124  1.30 14.44  1.16 14.50 13.58 13.35  0.09054
021811.22-001909.8 4237 55478 0428 2.2987 2.0154  1.59 15.90  1.43 17.88 14.36 16.85  0.08956
021825.22+063045.8 4400 55509 0900 2.2117 1.8549  0.85  4.25  0.43  3.31  4.10  3.10  0.11722
021838.92+052240.7 4400 55509 0090 2.2202 1.9853  1.61  7.67  1.30  7.65  7.24  7.01  0.07560
021844.89-014146.6 4345 55569 0602 2.1325 2.0101  0.59  5.90  0.27  2.70  5.32  2.58  0.03984
021903.01+021033.1 4265 55505 0486 2.2621 2.1063  0.68  7.56  0.49  4.45  7.09  4.37  0.04890
021903.01+021033.1 4265 55505 0486 2.2621 1.9513  1.02 10.20  1.04 10.40  9.31  9.49  0.09979
021903.01+021033.1 4265 55505 0486 2.2621 1.9321  0.76  8.44  0.67  8.38  8.08  7.48  0.10625
021916.41-012100.0 4345 55569 0622 2.0062 1.5601  0.36  2.77  0.53  2.94  2.56  2.73  0.15926
021928.67-005216.0 4236 55479 0058 2.3426 2.0523  0.70  3.89  0.49  4.08  3.71  3.74  0.09060
021952.32+032806.1 4267 55484 0942 2.3144 1.9177  0.60  4.62  0.48  4.36  4.39  3.93  0.12679
021953.63+065922.5 4400 55509 0964 2.2742 1.9876  1.10  6.47  0.61  5.08  5.90  4.61  0.09135
021953.63+065922.5 4400 55509 0964 2.2742 2.0147  0.41  3.42  0.63  3.71  3.21  3.46  0.08239
021953.63+065922.5 4400 55509 0964 2.2742 2.0355  0.57  3.00  0.65  3.42  2.86  3.26  0.07555
022015.14+025025.3 4265 55505 0525 2.3341 2.0862  0.57  7.13  0.28  5.60  6.59  5.04  0.07711
022015.14+025025.3 4265 55505 0525 2.3341 2.1567  0.68  8.50  0.55  7.86  7.82  7.27  0.05462
022016.53-014602.5 4345 55569 0722 2.2145 2.0017  1.82 13.00  1.61 11.50 12.07 10.68  0.06839
022016.53-014602.5 4345 55569 0722 2.2145 1.9477  0.95  9.50  0.71  7.89  9.34  7.13  0.08643
022016.53-014602.5 4345 55569 0722 2.2145 1.7590  0.42  4.67  0.34  4.86  4.40  4.36  0.15163
022106.84+050937.9 4264 55506 0788 2.2993 1.9101  1.10  6.11  0.65  4.06  5.72  3.77  0.12487
022106.84+050937.9 4264 55506 0788 2.2993 2.0979  0.32  4.00  0.26  2.60  3.58  2.46  0.06290
022107.02+050402.8 4264 55506 0789 2.1716 1.7054  1.31  5.04  0.89  3.42  4.69  3.26  0.15766
022107.02+050402.8 4264 55506 0789 2.1716 1.7837  0.72  3.00  0.31  3.10  2.84  3.04  0.12972
022117.06+020433.0 4265 55505 0452 2.2703 2.1075  0.40  4.00  0.20  3.33  3.71  3.03  0.05102
022122.27+001850.6 4237 55478 0732 2.2399 1.8658  0.41  2.93  0.33  3.00  2.79  2.84  0.12208
022122.27+001850.6 4237 55478 0732 2.2399 2.0979  0.53  3.79  0.62  2.95  3.51  2.78  0.04479
022147.30+031802.3 4264 55506 0170 2.2597 1.8852  0.63  6.30  0.39  3.55  5.68  3.44  0.12144
022147.30+031802.3 4264 55506 0170 2.2597 2.1393  0.47  3.92  0.33  3.30  3.70  3.09  0.03762
022156.98-022041.7 4345 55569 0238 2.2251 1.7540  0.53  3.12  0.47  2.61  2.97  2.53  0.15661
022156.98-022041.7 4345 55569 0238 2.2251 2.1086  0.51  5.10  0.48  5.33  4.96  5.18  0.03677
022156.98-022041.7 4345 55569 0238 2.2251 2.0909  0.39  2.29  0.24  3.00  2.21  2.82  0.04248
022157.06-015318.5 4345 55569 0808 2.3264 1.8527  0.67  5.15  0.31  3.44  4.96  3.21  0.15243
022230.83+043435.0 4264 55506 0888 2.1763 1.8806  0.84  5.25  0.72  4.24  4.84  4.07  0.09741
022311.98-021618.8 4345 55569 0149 2.2633 1.9121  0.20  3.33  0.22  5.50  3.30  5.33  0.11337
022311.98-021618.8 4345 55569 0149 2.2633 2.0652  0.50 12.50  0.56  9.33 10.55  8.31  0.06254
022337.83-011304.5 4237 55478 0166 2.2314 1.8153  1.62  4.38  1.35  3.46  4.14  3.26  0.13698
022344.16-003304.5 3615 55179 0472 2.2546 2.1319  0.28  3.11  0.42  5.25  3.08  5.26  0.03841
022349.24+004727.8 4237 55478 0869 2.3305 2.1512  1.23 12.30  0.97  9.70 11.44  9.29  0.05528
022349.24+004727.8 4237 55478 0869 2.3305 2.0699  0.68  6.18  0.42  5.25  6.02  5.25  0.08130
022358.63-045351.7 4387 55534 0316 2.2487 1.8220  2.08  8.00  1.87  6.93  7.40  6.60  0.13989
022358.63-045351.7 4387 55534 0316 2.2487 2.0769  1.48  8.71  1.33  7.00  8.35  6.49  0.05428
022553.14+022520.8 4265 55505 0820 2.1891 1.8517  0.57  3.80  0.46  3.07  3.63  2.93  0.11136
022613.77+035835.8 4262 55482 0358 1.9953 1.8526  0.82  8.20  0.72  5.54  7.41  4.99  0.04877
022613.77+035835.8 4262 55482 0358 1.9953 1.8958  1.13  7.53  0.93  6.20  7.12  5.90  0.03377
022632.51-003841.4 4237 55478 0058 2.3387 1.9702  0.65 10.83  0.89  9.89 10.08  9.43  0.11642
022701.96-002621.7 3615 55179 0351 2.3017 2.0941  1.66 12.77  1.19  9.15 12.29  8.82  0.06485
022707.27-040016.8 4387 55534 0892 2.3813 2.0183  1.07  5.63  0.67  6.09  5.25  5.50  0.11308
022712.93-005908.8 3615 55179 0330 2.2227 1.9755  0.45  5.00  0.23  3.29  4.62  3.30  0.07964
022723.99-010623.4 3615 55179 0333 2.1782 1.9196  0.29  7.25  0.26  6.50  7.40  6.57  0.08467
022729.10+001448.1 3615 55179 0694 2.1964 1.8651  0.85 10.63  0.82  9.11 10.00  8.87  0.10899
022751.06-005927.6 3615 55179 0298 2.2753 1.9730  0.94  3.62  0.42  3.82  3.33  3.56  0.09654
022751.06-005927.6 3615 55179 0298 2.2753 2.0757  0.62  2.82  0.61  3.81  2.69  3.63  0.06279
022751.06-005927.6 3615 55179 0298 2.2753 2.0962  0.36  3.60  0.37  3.36  3.55  3.11  0.05617
022816.93-005438.9 4238 55455 0337 2.3230 1.8224  0.66  6.60  0.53  3.31  6.07  3.19  0.16184
022816.93-005438.9 4238 55455 0337 2.3230 1.9270  1.15  6.05  0.86  5.73  5.82  5.52  0.12621
022816.93-005438.9 4238 55455 0337 2.3230 2.0701  1.10  7.33  0.63  3.94  6.83  3.71  0.07899
022823.25-002628.2 3615 55179 0276 2.3596 2.1050  0.34  4.86  0.26  4.33  4.82  3.83  0.07865
022824.69-041545.9 4387 55534 0034 2.3230 2.1075  1.89 11.81  1.22  9.38 11.24  9.01  0.06695
022825.77+033949.8 4262 55482 0184 2.2591 2.0140  1.06  3.93  0.62  2.70  3.66  2.55  0.07802
022828.85+041719.7 4262 55482 0777 2.0794 1.9577  0.43  3.58  0.35  3.18  3.46  3.15  0.04030
022829.99+030129.5 4262 55482 0204 2.2068 1.8719  0.74  6.73  0.50  5.56  6.21  4.98  0.10985
022830.70-021948.6 4344 55557 0398 2.2853 2.1120  1.50 15.00  1.21 12.10 14.53 11.06  0.05414
022851.31-084535.5 4389 55539 0468 2.2405 2.0625  0.39  3.55  0.25  2.50  3.20  2.43  0.05644
022851.31-084535.5 4389 55539 0468 2.2405 2.0905  0.41  3.15  0.34  3.09  3.01  2.98  0.04736
022907.68-051052.6 4387 55534 0049 2.2931 1.9228  0.81 10.13  0.69  8.63  9.26  7.85  0.11872
022907.68-051052.6 4387 55534 0049 2.2931 2.1517  0.38  6.33  0.20  5.00  6.45  5.02  0.04386
022926.58-020628.3 4344 55557 0693 2.1880 1.8514  0.92  6.13  0.65  4.33  5.59  4.02  0.11112
022927.85+000811.1 3615 55179 0779 2.2149 1.8712  0.27  3.38  0.51  3.40  3.21  3.23  0.11259
022946.57-003906.2 3615 55179 0226 2.2041 1.9552  0.51  3.92  0.47  3.62  3.66  3.41  0.08069
022954.42-005622.5 4238 55455 0208 2.3093 1.8241  0.54 10.80  0.45 11.25 11.04  9.42  0.15723
022954.42-005622.5 4238 55455 0208 2.3093 1.9932  0.58  8.29  0.40 10.00  8.37  9.30  0.10006
022954.42-005622.5 4238 55455 0208 2.3093 2.0688  1.14 22.80  0.88 22.00 20.79 19.40  0.07531
023005.65-050814.1 4388 55536 0752 2.3422 2.1975  0.53  6.63  0.39  4.88  6.02  4.92  0.04423
023005.65-050814.1 4388 55536 0752 2.3422 2.0327  0.64  6.40  0.50  5.00  5.72  4.48  0.09687
023005.65-050814.1 4388 55536 0752 2.3422 1.8937  0.44  3.38  0.54  6.00  3.29  5.75  0.14310
023046.16-043350.8 4386 55540 0428 2.2013 1.9503  0.45  4.09  0.41  3.73  3.91  3.54  0.08147
023049.71-043516.9 4387 55534 0002 2.3156 2.0504  0.72  6.55  0.52  5.78  6.12  5.24  0.08317
023049.79-040035.2 4386 55540 0576 2.2237 2.0560  0.67  9.57  0.42  6.00  9.03  5.62  0.05337
023051.54+012150.0 4263 55484 0370 2.2570 1.7843  0.68  5.67  0.75  6.25  5.40  5.70  0.15554
023051.54+012150.0 4263 55484 0370 2.2570 1.9297  1.37  7.21  1.31  7.71  6.88  7.35  0.10551
023105.58-044316.4 4386 55540 0424 1.7336 1.4854  0.61  3.05  0.34  3.09  2.89  2.81  0.09490
023105.58-044316.4 4386 55540 0424 1.7336 1.5708  0.43  3.31  0.29  3.22  3.06  2.90  0.06133
023107.03+024931.3 4263 55484 0682 1.6284 1.4615  0.52  3.47  0.25  2.50  3.29  2.30  0.06551
023110.63+000353.0 3744 55209 0700 2.1069 1.7501  0.85  3.86  1.08  4.32  3.58  4.12  0.12139
023203.54-091801.6 4389 55539 0330 2.1476 1.8823  0.50  5.00  0.64  4.57  4.60  4.35  0.08782
023208.68-002944.1 3615 55445 0062 1.9982 1.6668  0.47  3.36  0.42  3.00  3.14  2.77  0.11660
023208.68-002944.1 3615 55445 0062 1.9982 1.8578  0.62  2.38  0.56  2.24  2.25  2.12  0.04792
023248.89-062615.9 4388 55536 0110 2.3196 1.9477  0.46  3.83  0.67  3.94  3.70  3.76  0.11826
023248.89-062615.9 4388 55536 0110 2.3196 2.1135  0.34  2.83  0.50  3.33  2.61  3.05  0.06401
023252.80-001351.1 3615 55445 0040 1.9834 1.7582  0.33  6.60  0.22  5.50  6.13  4.94  0.07832
023252.80-001351.1 3615 55445 0040 1.9834 1.7994  0.40  6.67  0.31  5.17  6.40  5.12  0.06357
023316.37+021332.6 4263 55484 0198 2.3530 2.0100  1.21  4.48  0.97  4.04  4.20  3.88  0.10750
023348.29-004111.1 4239 55458 0344 1.8857 1.7040  0.59  3.93  0.47  4.27  3.75  3.95  0.06494
023405.02-082956.9 4389 55539 0230 2.3221 2.0844  0.39  3.25  0.39  2.29  2.93  2.15  0.07410
023405.02-082956.9 4389 55539 0230 2.3221 2.1114  0.70  4.67  0.54  3.86  4.51  3.64  0.06543
023405.02-082956.9 4389 55539 0230 2.3221 1.8295  1.47  7.74  0.98  7.00  7.12  6.60  0.15913
023413.14+011415.5 4239 55458 0662 2.2431 2.0613  0.36  5.14  0.20  4.00  4.58  3.58  0.05763
023422.27+044645.3 4260 55478 0616 2.1590 1.8861  0.95 10.56  0.64  8.00  9.39  7.17  0.09010
023430.30-061512.3 4388 55536 0038 2.1675 1.6928  1.00  5.00  0.71  7.10  4.70  6.66  0.16095
023437.52-000919.9 4238 55455 0010 2.3055 1.8111  1.95 13.00  2.88 18.00 12.01 17.09  0.16061
023443.72+030515.4 4263 55484 0920 2.3082 1.9527  0.73  5.21  0.66  5.50  4.97  5.36  0.11320
023443.72+030515.4 4263 55484 0920 2.3082 2.0455  0.41  2.56  0.24  3.00  2.43  3.00  0.08255
023443.72+030515.4 4263 55484 0920 2.3082 2.1002  0.36  4.00  0.40  4.00  3.80  3.63  0.06485
023443.72+030515.4 4263 55484 0920 2.3082 2.1729  0.68  5.67  0.35  2.92  5.30  2.71  0.04173
023518.34-002008.0 4239 55458 0276 2.3931 2.0742  0.32  5.33  0.31  3.88  4.89  3.53  0.09838
023519.56+035236.3 4260 55478 0306 2.2308 1.8638  0.21  4.20  0.25  5.00  3.98  4.66  0.12000
023519.56+035236.3 4260 55478 0306 2.2308 1.9720  0.72 10.29  0.66  9.43 10.35  8.38  0.08330
023519.56+035236.3 4260 55478 0306 2.2308 2.0319  0.48  9.60  0.38  7.60  8.30  7.38  0.06345
023614.72+042325.4 4260 55478 0738 2.2387 1.8352  0.72  5.14  0.64  5.33  5.00  5.05  0.13228
023614.72+042325.4 4260 55478 0738 2.2387 1.9339  0.75  6.82  0.61  6.78  6.56  6.09  0.09852
023616.55-035354.7 4386 55540 0897 2.1831 1.8546  0.95  8.64  0.58  6.44  8.36  6.06  0.10850
023633.57-041228.8 4386 55540 0894 2.1953 1.9766  0.53  8.83  0.31  7.75  8.68  6.56  0.07078
023633.57-041228.8 4386 55540 0894 2.1953 2.0655  0.75 12.50  0.59  9.83 12.39  9.16  0.04145
023635.19-010950.2 4239 55458 0204 2.2783 2.1240  0.38  3.80  0.24  3.00  3.58  2.66  0.04817
023651.03-010639.9 4239 55458 0166 2.2561 1.9922  1.14  7.13  1.50  6.00  6.81  5.56  0.08432
023651.03-010639.9 4239 55458 0166 2.2561 2.0024  1.94  7.19  0.63  4.20  6.87  3.91  0.08094
023651.92-023105.7 4343 55540 0620 2.2019 2.0255  0.25  6.25  0.25  5.00  5.86  4.34  0.05661
023651.92-023105.7 4343 55540 0620 2.2019 2.0728  0.51 10.20  0.44  8.80  9.22  7.78  0.04113
023717.65-021431.1 4343 55540 0604 2.3672 2.1419  0.51  5.67  0.35  5.00  5.07  4.56  0.06914
023740.30-085056.6 4389 55539 0024 2.2785 1.8547  0.96  4.17  0.63  3.71  3.94  3.46  0.13754
023743.35-091715.3 4389 55539 0042 2.1181 1.8625  0.87  7.91  0.77  7.70  7.26  6.87  0.08532
023743.35-091715.3 4389 55539 0042 2.1181 1.8648  0.94  7.83  0.69  6.27  7.23  6.14  0.08452
023745.10+025432.7 4261 55503 0606 2.2912 1.9031  0.93  7.15  0.81  5.06  6.96  4.80  0.12482
023826.83+014749.9 4261 55503 0411 2.2580 1.8496  1.58  8.32  0.80  6.15  7.71  5.72  0.13314
023826.83+014749.9 4261 55503 0411 2.2580 2.0546  1.05  7.00  0.63  4.50  6.53  4.29  0.06438
023826.83+014749.9 4261 55503 0411 2.2580 2.0964  1.07  7.13  0.87  6.21  6.74  5.63  0.05083
023848.07+001931.0 4240 55455 0570 1.7199 1.4941  0.59  3.69  0.46  2.71  3.37  2.61  0.08645
023848.07+001931.0 4240 55455 0570 1.7199 1.5378  0.67  2.91  0.47  3.13  2.76  3.04  0.06919
023857.99+030626.6 4261 55503 0677 2.3788 1.9865  0.41  3.15  0.39  2.79  2.97  2.70  0.12280
023904.44+030944.7 4260 55478 0130 2.2974 1.9558  0.55  7.86  0.66  6.60  7.32  6.39  0.10893
023904.44+030944.7 4260 55478 0130 2.2974 1.9885  0.39  4.33  0.21  2.63  4.12  2.65  0.09805
023921.31+000049.6 3651 55247 0540 2.2901 1.8306  2.21 13.81  1.74 12.43 13.36 11.84  0.14930
023921.54+000037.1 3650 55244 0733 2.2878 1.8476  0.74  2.55  0.53  2.94  2.40  2.77  0.14276
023921.54+000037.1 3650 55244 0733 2.2878 1.9290  0.40  3.64  0.28  2.55  3.52  2.48  0.11505
024004.18+004500.6 4240 55455 0635 2.2329 1.7441  0.74  3.36  0.81  3.68  3.13  3.43  0.16247
024004.18+004500.6 4240 55455 0635 2.2329 1.7619  0.94  4.09  0.95  4.75  3.87  4.45  0.15617
024004.18+004500.6 4240 55455 0635 2.2329 2.0070  0.28  3.50  0.46  3.29  3.19  3.11  0.07231
024004.18+004500.6 4240 55455 0635 2.2329 2.0485  1.05  6.56  0.72  5.14  6.18  4.91  0.05866
024004.18+004500.6 4240 55455 0635 2.2329 2.0534  1.47  7.00  1.76  7.65  6.72  7.06  0.05706
024006.11-002037.6 3651 55247 0440 1.7058 1.4943  0.23  3.29  0.62  4.43  2.95  4.04  0.08121
024056.49+002912.4 3650 55244 0768 2.1826 1.8361  0.72 10.29  0.47  6.71  9.76  6.58  0.11476
024102.83+032634.7 4258 55481 0446 2.3328 1.9262  1.42  8.35  1.13  7.06  7.97  6.73  0.12938
024102.83+032634.7 4258 55481 0446 2.3328 2.0742  0.43  2.69  0.33  2.54  2.53  2.27  0.08059
024135.52+035230.4 4260 55478 0027 2.0311 1.7133  0.95  5.00  0.22  3.67  4.79  3.66  0.11031
024135.52+035230.4 4260 55478 0027 2.0311 1.8756  0.63  3.94  0.72  3.13  3.71  2.92  0.05262
024135.52+035230.4 4260 55478 0027 2.0311 1.8918  1.10  3.44  1.29  4.96  3.25  4.61  0.04701
024141.34-000612.8 4240 55455 0318 1.8508 1.6947  0.41  2.93  0.26  2.36  2.83  2.23  0.05625
024154.42-004757.6 4240 55455 0300 2.3776 2.1257  0.74 12.33  0.51 10.20 12.00 10.08  0.07735
024241.37-030750.9 4342 55531 0456 2.3349 1.9426  1.30 10.83  0.96  8.00 10.43  7.37  0.12450
024306.21+005554.3 4240 55455 0828 2.2048 1.7164  1.05  3.89  0.92  4.00  3.72  3.75  0.16385
024306.21+005554.3 4240 55455 0828 2.2048 1.7368  0.92  2.97  0.82  3.73  2.79  3.50  0.15656
024310.91-005850.8 4240 55455 0216 2.2338 1.8947  0.36  4.00  0.20  2.22  3.77  2.07  0.11033
024319.14+015033.5 4261 55503 0142 2.3963 2.0998  0.35  3.18  0.30  3.75  3.06  3.49  0.09110
024337.17-002340.2 4241 55450 0496 2.3511 1.8681  0.20  4.00  0.25  4.17  4.06  3.72  0.15439
024341.05-010243.3 4240 55455 0178 2.3718 2.0330  0.55  6.88  0.36  6.00  6.59  5.48  0.10550
024345.48+033406.4 4258 55481 0374 2.2471 1.9646  1.15  6.76  0.97  4.62  6.40  4.44  0.09077
024355.65+004252.6 4241 55450 0558 2.3476 2.1277  0.96  6.00  0.77  5.92  5.57  5.58  0.06784
024413.38+030628.4 4258 55481 0372 2.2999 2.0708  0.71  4.44  0.57  4.07  4.08  3.77  0.07183
024415.73-014125.1 4342 55531 0628 2.3332 1.9139  0.90  5.63  0.63  5.73  5.19  5.42  0.13364
024445.74+010222.5 4241 55450 0542 2.2013 2.0773  0.27  4.50  0.27  4.50  4.52  4.17  0.03948
024447.29+020816.0 4259 55501 0436 2.2473 1.8664  1.14  6.00  0.80  4.71  5.58  4.49  0.12412
024454.39-025939.7 4342 55531 0378 2.1441 1.8702  0.57  4.75  0.42  3.23  4.62  2.95  0.09089
024506.28+035622.3 4258 55481 0272 2.2396 1.9426  1.29  7.17  0.96  5.33  6.73  5.03  0.09586
024506.28+035622.3 4258 55481 0272 2.2396 2.1195  0.35  2.19  0.31  2.38  2.06  2.24  0.03776
024518.32+025747.8 4258 55481 0282 2.2484 2.1275  0.77 11.00  0.54  7.71 10.35  7.39  0.03791
024530.40+025507.2 4258 55481 0294 2.3078 1.9371  0.46  4.60  0.29  2.64  4.13  2.40  0.11830
024530.40+025507.2 4258 55481 0294 2.3078 2.0205  0.80  3.81  0.40  2.50  3.65  2.31  0.09061
024530.40+025507.2 4258 55481 0294 2.3078 2.0924  0.31  4.43  0.47  3.36  4.05  3.14  0.06723
024533.52+011137.8 4241 55450 0586 2.2037 1.9068  0.76  4.75  0.37  3.70  4.46  3.36  0.09695
024639.88-000237.1 4240 55455 0977 2.3221 2.0571  0.78  5.20  0.63  5.25  4.88  4.88  0.08294
024647.08+043324.9 4258 55481 0840 2.1984 1.7345  0.92  5.41  0.45  4.50  5.19  4.36  0.15543
024647.08+043324.9 4258 55481 0840 2.1984 1.7597  0.68  4.53  0.47  3.92  4.14  3.75  0.14647
024708.45+042454.1 4258 55481 0850 2.2441 1.9912  0.46  4.60  0.36  3.27  4.28  2.95  0.08099
024724.16+044604.5 4258 55481 0868 2.1045 1.8030  0.60  3.33  0.73  4.56  3.09  4.27  0.10181
024800.27+000856.9 4241 55450 0698 2.2961 1.9404  0.45  3.46  0.21  3.50  3.15  3.43  0.11370
024800.27+000856.9 4241 55450 0698 2.2961 1.8635  0.45  5.63  0.43  3.07  5.12  2.93  0.13977
024900.21-032030.3 4342 55531 0136 2.3013 2.1918  0.37  3.70  0.31  2.58  3.47  2.45  0.03372
024900.21-032030.3 4342 55531 0136 2.3013 1.9164  0.57  4.38  0.29  4.83  4.13  4.71  0.12334
024911.82-002635.8 4241 55450 0223 1.7508 1.4677  0.55  3.06  0.36  3.00  2.93  2.81  0.10818
024911.82-002635.8 4241 55450 0223 1.7508 1.5498  0.55  3.24  0.77  4.05  3.09  3.77  0.07573
024911.82-002635.8 4241 55450 0223 1.7508 1.5630  0.60  2.86  0.31  3.44  2.62  3.29  0.07060
024911.82-002635.8 4241 55450 0223 1.7508 1.4772  0.68  4.53  0.34  3.40  4.39  3.09  0.10438
024931.92-013437.9 4342 55531 0915 2.3398 2.1815  0.50  6.25  0.50  2.94  6.16  2.68  0.04852
025013.43+015255.9 4259 55501 0145 2.2888 1.8343  0.51  3.40  0.48  3.20  3.14  3.02  0.14764
025013.43+015255.9 4259 55501 0145 2.2888 1.9547  0.36  3.60  0.31  3.10  3.47  2.93  0.10672
025020.45-005711.1 4241 55450 0177 2.3034 1.9125  0.53  5.30  0.56  4.00  5.00  3.79  0.12528
025020.45-005711.1 4241 55450 0177 2.3034 2.0780  0.31  3.44  0.21  2.63  3.22  2.45  0.07055
025020.45-005711.1 4241 55450 0177 2.3034 2.1596  0.89  6.85  0.53  4.42  6.47  4.17  0.04448
025033.21+003829.0 4241 55450 0842 2.3681 2.0819  0.52 10.40  0.36  4.50  9.07  4.29  0.08857
025058.76+043654.9 4256 55477 0608 2.1187 1.9596  0.61  6.78  0.20  5.00  6.20  4.29  0.05231
025058.76+043654.9 4256 55477 0608 2.1187 1.9060  0.99  8.25  0.50  7.14  7.54  6.44  0.07052
025115.44+012156.0 4259 55501 0088 2.1553 1.8204  0.35  3.89  0.31  3.88  3.59  3.64  0.11174
025128.72-002650.9 4242 55476 0468 2.3380 1.9611  0.20  3.33  0.29  4.83  3.13  4.44  0.11924
025208.09-012036.5 4341 55538 0590 2.3062 2.0318  0.43  4.78  0.34  4.25  4.40  4.00  0.08643
025208.09-012036.5 4341 55538 0590 2.3062 2.1349  0.93  9.30  0.67  9.57  8.75  8.37  0.05315
025234.27+030821.4 4256 55477 0361 2.2535 1.9929  0.38  3.45  0.38  3.17  3.14  2.90  0.08330
025241.97+012116.7 4257 55480 0401 2.2226 1.8636  0.23  2.88  0.29  3.63  2.74  3.22  0.11756
025331.92+001624.7 4242 55476 0657 1.8221 1.5891  0.39  4.33  0.22  4.40  4.15  3.99  0.08596
025348.76+035721.9 4256 55477 0274 2.3960 2.0825  0.33  6.60  0.30  4.29  6.31  4.03  0.09656
025351.16+022426.2 4257 55480 0657 2.2565 1.8974  0.54  4.50  0.29  2.42  4.22  2.36  0.11631
025351.16+022426.2 4257 55480 0657 2.2565 2.1111  0.90  5.00  0.35  4.38  4.77  3.96  0.04564
025355.76+031824.1 4257 55480 0633 2.3673 2.1226  0.59  4.21  0.30  3.75  3.95  3.49  0.07530
025355.76+031824.1 4257 55480 0633 2.3673 2.0154  0.80  8.89  0.46  5.11  8.77  5.04  0.10993
025357.19-013814.1 4341 55538 0680 2.2126 1.7330  0.57  3.56  0.27  3.00  3.31  2.74  0.16029
025444.10-011702.4 4341 55538 0744 2.0027 1.5498  0.60  4.29  0.75  3.13  4.11  2.94  0.16206
025444.10-011702.4 4341 55538 0744 2.0027 1.5902  0.45  3.21  0.77  3.35  3.11  3.06  0.14671
025444.10-011702.4 4341 55538 0744 2.0027 1.8321  0.44  2.44  0.43  4.30  2.34  3.85  0.05843
025505.93+001446.7 4242 55476 0735 2.2966 2.0561  0.86 14.33  0.58  7.25 12.95  7.16  0.07561
025513.17+022431.0 4257 55480 0738 2.3519 1.9161  0.35  2.33  0.26  2.60  2.24  2.55  0.13839
025513.17+022431.0 4257 55480 0738 2.3519 1.9868  0.31  3.88  0.21  2.63  3.71  2.56  0.11482
025513.17+022431.0 4257 55480 0738 2.3519 2.2349  0.75  4.41  0.46  3.54  4.04  3.30  0.03551
025518.11-012939.3 4341 55538 0794 2.2152 1.9289  0.81  5.40  0.46  3.07  5.08  2.91  0.09299
025520.16+012025.5 4257 55480 0292 2.3945 2.1827  0.52  8.67  0.33  4.71  7.69  4.50  0.06434
025520.16+012025.5 4257 55480 0292 2.3945 2.2105  0.58  9.67  0.44  6.29  9.46  6.25  0.05567
025635.74+004333.4 4242 55476 0836 2.2149 1.7615  0.49  4.90  0.44  3.38  4.68  3.20  0.15086
025639.65+011451.0 4242 55476 0822 2.2480 1.9026  0.43  3.91  0.81  4.76  3.62  4.55  0.11196
025644.69+001246.0 4242 55476 0814 2.2486 1.7788  0.28  7.00  0.20  5.00  6.30  4.25  0.15495
025644.69+001246.0 4242 55476 0814 2.2486 1.9423  0.22 11.00  0.22  7.33  8.64  6.35  0.09871
025718.12+015843.1 4257 55480 0183 2.2472 1.8559  0.45  3.21  0.44  3.67  3.11  3.55  0.12770
025724.38+011531.2 4257 55480 0166 2.2493 1.9324  0.32  4.57  0.20  5.00  4.49  4.46  0.10226
025754.52+011353.2 4242 55476 0902 2.2523 1.8979  0.41  2.73  0.50  2.63  2.51  2.43  0.11487
025754.52+011353.2 4242 55476 0902 2.2523 2.0941  1.21  4.48  1.09  3.41  4.17  3.25  0.04982
025804.17-024526.1 4341 55538 0066 2.3304 2.0853  0.79  3.95  0.75  3.75  3.69  3.49  0.07629
025812.86+010603.3 4242 55476 0908 2.2345 1.7901  0.61  4.07  0.37  3.36  3.82  3.21  0.14673
025812.86+010603.3 4242 55476 0908 2.2345 1.8132  0.73  3.84  0.47  4.27  3.70  4.09  0.13865
025817.53-022705.5 4341 55538 0072 2.3482 1.9141  0.44  4.89  0.50  4.55  4.68  4.40  0.13798
025817.53-022705.5 4341 55538 0072 2.3482 1.9376  1.16 11.60  0.87  8.70 10.87  7.80  0.13009
025820.43+044435.2 4256 55477 0908 2.3921 1.8740  0.38  3.45  0.36  3.00  3.10  2.90  0.16424
025820.43+044435.2 4256 55477 0908 2.3921 1.9910  0.74  3.22  0.49  2.58  3.00  2.38  0.12518
025826.82+041808.8 4256 55477 0934 2.2767 1.9417  0.41  4.56  0.28  3.11  4.35  3.05  0.10743
025827.21+010103.3 4242 55476 0912 2.3345 2.1445  0.55  6.11  0.36  5.14  5.74  4.94  0.05860
025900.39-022840.2 4341 55538 0034 2.1637 1.7111  0.37  3.08  0.27  2.45  2.93  2.36  0.15317
025906.88+000757.6 4242 55476 0976 2.3839 2.1868  1.27 12.70  0.82  9.11 11.99  8.67  0.05994
025928.51-001959.9 4242 55476 0032 1.9997 1.6139  0.55 13.75  0.40 10.00 13.27  9.67  0.13681
030005.45+030648.1 4257 55480 0988 2.2659 1.8111  0.38  2.92  0.38  2.92  2.73  2.77  0.14885
072026.80+401351.7 3655 55240 0686 2.2371 1.9981  0.53  6.63  0.41  5.86  5.91  5.27  0.07655
072026.80+401351.7 3655 55240 0686 2.2371 2.0637  0.52  7.43  0.41  5.13  7.28  4.91  0.05500
072054.57+400839.3 3655 55240 0734 2.2895 1.9615  0.50 12.50  0.34  8.50 11.08  8.56  0.10466
072134.30+413108.8 3656 55241 0456 2.1796 1.9817  0.35  5.83  0.28  3.50  5.68  3.35  0.06417
072134.30+413108.8 3656 55241 0456 2.1796 2.0392  0.99 11.00  0.64  8.00 10.13  7.27  0.04513
072141.05+411145.1 3655 55240 0743 2.2162 1.9888  0.85  3.27  0.61  3.81  3.03  3.68  0.07320
072306.74+420457.9 3656 55241 0650 2.2092 1.7245  1.39  9.27  1.04  6.93  8.45  6.69  0.16229
072322.42+404859.8 3655 55240 0834 2.0234 1.9022  1.22  6.42  0.90  5.63  6.10  5.39  0.04089
072334.35+421227.7 3656 55241 0684 2.3763 2.0713  0.30  5.00  0.24  4.00  4.84  3.97  0.09440
072346.97+405729.3 3656 55241 0234 2.3422 2.0109  0.98  6.53  0.87  5.80  6.17  5.38  0.10401
072347.00+400317.8 3655 55240 0881 2.2483 1.8822  0.49  4.45  0.38  3.45  4.09  3.34  0.11901
072518.42+425142.6 3656 55241 0752 2.2194 1.9317  0.94  4.95  0.57  4.38  4.55  4.21  0.09334
072518.42+425142.6 3656 55241 0752 2.2194 1.9731  1.50  6.00  1.17  4.88  5.76  4.58  0.07942
072518.42+425142.6 3656 55241 0752 2.2194 2.0574  0.51  2.68  0.45  3.21  2.49  2.92  0.05158
072658.51+395141.0 3658 55205 0442 2.2311 1.9864  0.81  6.75  0.59  5.36  6.48  4.85  0.07859
072720.99+411045.1 3656 55241 0132 2.2217 1.9819  0.84  6.00  0.94  5.22  5.48  4.89  0.07719
072722.19+423902.2 3659 55181 0488 2.1449 1.6989  0.25  3.57  0.31  2.38  3.15  2.32  0.15176
072736.63+385155.3 3657 55244 0314 2.3437 1.9728  0.61 10.17  0.77  8.56  9.37  7.91  0.11703
072805.07+404640.6 3655 55240 0947 2.0689 1.9246  0.99  4.30  0.48  3.69  3.95  3.55  0.04812
072922.96+445855.8 3660 55209 0560 2.2511 1.8364  0.49  4.90  0.24  4.00  4.74  3.71  0.13562
072933.30+322642.5 4444 55538 0594 2.1972 1.7158  1.18 16.86  1.04 11.56 15.43 11.17  0.16176
072933.30+322642.5 4444 55538 0594 2.1972 1.8511  0.43  8.60  0.57  6.33  7.72  6.19  0.11407
072933.30+322642.5 4444 55538 0594 2.1972 1.8734  0.73 14.60  0.48  9.60 13.84  9.85  0.10638
072943.25+364402.0 3662 55182 0502 2.2145 1.8325  0.66  4.13  0.32  3.56  3.78  3.49  0.12584
072943.25+364402.0 3662 55182 0502 2.2145 1.9788  0.32  3.20  0.24  2.40  3.10  2.24  0.07600
072956.64+435447.0 3660 55209 0420 2.3223 1.8730  0.83  5.53  0.97  5.71  5.11  5.25  0.14429
072956.64+435447.0 3660 55209 0420 2.3223 1.9465  1.46  7.68  1.03  6.44  7.07  5.92  0.11947
073222.01+384804.1 3657 55244 0108 2.3375 1.8298  0.46  4.60  0.34  3.40  4.15  3.30  0.16353
073231.31+355740.0 3662 55182 0390 2.2559 2.0947  0.81  8.10  0.89  6.85  7.28  6.36  0.05073
073246.46+373120.8 3661 55614 0414 2.3909 2.0174  0.27  3.38  0.43  4.78  3.05  4.75  0.11617
073253.93+281821.4 4456 55537 0590 2.2106 1.8975  0.33  4.13  0.45  5.63  4.00  5.44  0.10225
073253.93+281821.4 4456 55537 0590 2.2106 1.8118  0.24  3.43  0.24  4.00  3.03  3.98  0.13186
073317.00+322446.1 4444 55538 0836 2.2568 1.7743  0.62  6.20  0.46  4.60  5.73  4.18  0.15899
073317.00+322446.1 4444 55538 0836 2.2568 1.8883  1.05  5.25  0.86  4.53  4.85  4.33  0.11950
073317.00+322446.1 4444 55538 0836 2.2568 2.0014  0.80  5.00  0.57  5.18  4.59  4.75  0.08149
073342.71+284256.8 4456 55537 0568 2.3711 2.0163  0.29  4.83  0.23  3.83  4.41  3.43  0.11075
073342.71+284256.8 4456 55537 0568 2.3711 2.1350  0.46  7.67  0.36  4.50  6.97  4.19  0.07248
073358.81+352601.1 4440 55539 0614 2.2631 2.1450  0.63 12.60  0.45  9.00 12.80  8.49  0.03685
073403.06+435159.7 3659 55181 0790 2.2605 1.9033  0.60 10.00  0.47  7.83  9.16  7.22  0.11551
073406.75+273355.6 4456 55537 0392 1.9196 1.5135  1.20 17.14  0.57 14.25 15.73 12.05  0.14866
073406.75+273355.6 4456 55537 0392 1.9196 1.6221  1.31 26.20  0.68 22.67 26.77 20.27  0.10706
073406.75+273355.6 4456 55537 0392 1.9196 1.7294  0.48 16.00  0.37 18.50 17.32 14.08  0.06726
073410.39+371459.2 3661 55614 0336 2.3597 1.8592  0.20  2.50  0.28  3.50  2.26  3.18  0.15993
073410.39+371459.2 3661 55614 0336 2.3597 1.9358  0.38  4.75  0.36  4.00  4.56  3.88  0.13406
073412.43+313229.6 4444 55538 0217 1.7500 1.4906  0.78  2.89  0.42  3.50  2.68  3.34  0.09875
073412.43+313229.6 4444 55538 0217 1.7500 1.5064  0.74  3.22  0.38  2.92  3.01  2.70  0.09249
073437.12+375438.5 3661 55614 0302 2.3630 1.9809  1.07  4.65  1.63  4.94  4.40  4.68  0.12003
073455.34+360003.2 3662 55182 0259 2.3346 2.0207  0.63  4.20  0.33  4.71  4.04  4.59  0.09854
073501.48+373156.0 3662 55182 0796 2.1920 1.9018  0.29  7.25  0.49  6.13  6.82  5.90  0.09503
073505.97+280327.0 4456 55537 0704 2.3082 1.9537  0.38  7.60  0.30  6.00  6.52  5.20  0.11286
073508.62+440243.2 3659 55181 0866 2.3979 2.1021  0.45  5.63  0.39  3.90  5.19  3.73  0.09083
073508.62+440243.2 3659 55181 0866 2.3979 2.2470  0.62  8.86  0.51  8.50  8.21  8.15  0.04539
073534.58+203634.1 4480 55591 0460 2.1887 1.7162  0.47  3.36  0.44  4.00  3.26  3.73  0.15902
073542.24+311523.9 4444 55538 0130 2.2581 1.8454  0.57  3.80  0.87  4.14  3.65  3.89  0.13462
073542.24+311523.9 4444 55538 0130 2.2581 1.9518  0.85  5.31  0.57  3.56  5.13  3.27  0.09841
073557.92+351654.7 4440 55539 0658 2.1943 1.7088  0.29  4.14  0.44  4.89  3.73  4.89  0.16338
073618.39+324335.9 4443 55539 0472 2.3480 1.9375  0.66  9.43  0.51  8.50  8.43  7.74  0.13006
073618.39+324335.9 4443 55539 0472 2.3480 2.1109  0.32  6.40  0.30  6.00  6.23  5.82  0.07332
073631.02+362505.0 3662 55182 0218 2.2242 1.9439  0.43 14.33  0.31 10.33 12.55  8.72  0.09070
073657.17+465818.3 3665 55247 0390 2.2951 1.9288  0.33  3.67  0.24  3.43  3.37  3.32  0.11730
073715.74+433833.8 3659 55181 0920 2.1580 1.7618  0.51  7.29  0.47  6.71  6.58  6.04  0.13326
073716.63+443639.3 3663 55176 0165 2.3147 1.9410  0.39  3.90  0.40  3.08  3.81  2.85  0.11905
073716.63+443639.3 3663 55176 0165 2.3147 2.0069  0.75  3.95  0.53  4.82  3.67  4.43  0.09715
073716.63+443639.3 3663 55176 0165 2.3147 2.0638  0.23  3.29  0.41  2.93  3.27  2.77  0.07855
073716.68+422834.8 3666 55185 0598 2.0506 1.8865  0.28  3.50  0.32  4.00  3.19  3.59  0.05524
073721.47+362511.9 3662 55182 0158 2.2109 1.8942  0.89  6.36  0.53  5.30  5.94  4.78  0.10347
073753.91+444504.1 3671 55483 0498 2.1944 2.0169  1.40  6.36  0.89  6.85  5.89  6.22  0.05711
073759.22+374331.9 3662 55182 0784 2.3793 1.9692  0.57  3.80  0.51  3.40  3.49  3.08  0.12866
073759.22+374331.9 3662 55182 0784 2.3793 2.0210  0.93  5.81  0.83  6.38  5.32  5.77  0.11161
073803.51+344836.8 4440 55539 0722 2.2896 2.0630  0.24  8.00  0.24  8.00  6.95  7.44  0.07125
073805.50+440916.8 3669 55481 0512 2.1503 1.7328  0.53  7.57  0.51  7.29  7.08  6.82  0.14122
073823.02+351521.0 4440 55539 0828 2.1964 1.9669  0.34  6.80  0.28  7.00  6.99  5.98  0.07437
073823.97+445834.4 3671 55483 0538 2.2981 2.1001  0.23  3.83  0.38  4.75  3.69  4.41  0.06183
073827.86+330400.8 4443 55539 0620 2.2985 2.0212  0.33 11.00  0.30  7.50  9.60  7.29  0.08759
073827.86+330400.8 4443 55539 0620 2.2985 2.0699  0.39  9.75  0.27  5.40  8.41  5.07  0.07170
073839.80+371041.6 3667 55186 0656 2.2656 2.0906  0.72  4.00  0.43  5.38  3.75  4.84  0.05502
073843.48+323104.8 4443 55539 0384 2.2992 1.9246  1.34 12.18  1.16 10.55 11.06  9.52  0.11994
073843.90+272910.2 4456 55537 0186 2.3240 1.8513  0.42  7.00  0.29  4.83  6.95  4.53  0.15220
073843.90+272910.2 4456 55537 0186 2.3240 1.8683  0.40  5.71  0.31  3.88  5.25  3.76  0.14639
073843.90+272910.2 4456 55537 0186 2.3240 1.9645  0.63 10.50  0.52  7.43  9.92  7.56  0.11396
073851.03+281308.4 4456 55537 0828 2.1915 1.7715  0.72  4.80  0.44  3.67  4.55  3.27  0.14017
073851.03+281308.4 4456 55537 0828 2.1915 1.8855  1.01 14.43  0.99  9.90 12.71  9.37  0.10045
073851.60+435126.1 3669 55481 0634 2.3732 1.8815  0.59  3.47  0.40  3.64  3.21  3.31  0.15626
073851.60+435126.1 3669 55481 0634 2.3732 2.1581  0.92  3.83  0.50  4.17  3.63  3.77  0.06580
073853.34+374551.1 3667 55566 0632 2.0815 1.7783  0.55  4.58  0.46  3.54  4.26  3.38  0.10321
073853.34+374551.1 3667 55566 0632 2.0815 1.9433  1.20  8.57  0.96  7.38  7.86  7.07  0.04585
073855.68+200925.5 4480 55591 0288 1.8108 1.5105  0.39  3.55  0.25  3.13  3.34  3.08  0.11251
073855.68+200925.5 4480 55591 0288 1.8108 1.7079  0.78  7.09  1.40  5.19  6.55  4.86  0.03728
073911.77+391522.2 3670 55480 0536 2.1489 1.9591  0.31  2.82  0.52  4.33  2.78  4.00  0.06209
073912.02+281255.4 4456 55537 0861 2.3406 2.0429  1.08  9.82  0.76  7.60  9.38  7.26  0.09307
073929.79+330840.2 4443 55539 0658 2.2077 1.8241  0.77  5.92  0.40  6.67  5.39  5.74  0.12668
073929.79+330840.2 4443 55539 0658 2.2077 1.9183  0.25  5.00  0.23  3.29  4.38  3.05  0.09427
073929.79+330840.2 4443 55539 0658 2.2077 1.9667  0.25  3.13  0.26  2.89  2.76  2.82  0.07795
073929.79+330840.2 4443 55539 0658 2.2077 2.0712  0.44  3.14  0.20  2.50  3.01  2.45  0.04346
073936.76+424447.4 3666 55185 0716 2.3117 2.0647  0.82  9.11  0.47  6.71  8.13  6.18  0.07736
073937.57+285954.9 4456 55537 0850 2.1913 1.7169  0.83  4.15  0.60  3.33  3.91  3.11  0.15956
073938.18+443123.1 3660 55209 0939 1.9728 1.5396  1.12  4.31  0.89  3.30  4.03  3.15  0.15621
073947.83+162025.8 4497 55564 0558 2.2070 1.7193  0.80  8.00  0.72  5.14  7.51  4.73  0.16348
073947.83+162025.8 4497 55564 0558 2.2070 1.9470  1.19  9.92  0.77  8.56  9.61  7.81  0.08435
073948.29+224527.0 4470 55587 0335 2.3109 1.9155  0.46  5.11  0.25  4.17  4.65  3.81  0.12650
073948.29+224527.0 4470 55587 0335 2.3109 2.1172  0.56  3.50  0.23  2.56  3.29  2.53  0.06021
073948.29+224527.0 4470 55587 0335 2.3109 2.1823  0.41  5.13  0.44  3.38  4.91  3.29  0.03960
074001.36+352827.1 4440 55539 0844 2.3379 2.0507  0.60  5.45  0.42  5.25  4.97  5.20  0.08973
074001.36+352827.1 4440 55539 0844 2.3379 2.0010  0.92 10.22  0.71  7.89  9.16  7.44  0.10600
074031.15+224616.1 4470 55587 0296 2.3261 1.9340  0.34  2.62  0.34  2.62  2.47  2.49  0.12478
074031.15+224616.1 4470 55587 0296 2.3261 2.1946  1.23  3.97  0.60  3.00  3.78  2.75  0.04032
074038.21+391144.9 3664 55245 0214 2.1989 1.7429  0.35  3.50  0.36  3.27  3.15  3.13  0.15259
074038.21+391144.9 3664 55245 0214 2.1989 1.8751  0.39  2.60  0.29  2.90  2.37  2.78  0.10632
074038.21+391144.9 3664 55245 0214 2.1989 1.9394  0.26  2.89  0.41  2.93  2.67  2.81  0.08440
074047.03+271839.7 4462 55600 0634 2.2535 1.8593  0.95  6.33  0.89  5.93  5.99  5.73  0.12844
074051.79+181530.9 4492 55565 0554 2.0490 1.9033  0.97  8.82  0.48  5.33  8.07  4.74  0.04893
074051.79+181530.9 4492 55565 0554 2.0490 1.8655  1.03  8.58  0.71  7.10  7.78  6.75  0.06199
074051.79+181530.9 4492 55565 0554 2.0490 1.8352  1.33 13.30  1.26 12.60 11.89 11.28  0.07257
074054.28+223212.3 4470 55587 0290 2.2493 2.0659  0.60  4.62  0.32  4.57  4.52  4.42  0.05803
074058.63+385311.8 3670 55480 0582 2.1814 1.8837  1.13  9.42  0.87  7.25  8.80  6.77  0.09793
074123.74+190453.8 4488 55571 0850 2.3073 1.8561  0.59  4.54  0.53  4.08  4.32  3.79  0.14563
074124.12+221854.2 4470 55587 0242 2.1879 1.7308  0.36  2.40  0.24  3.00  2.30  2.84  0.15354
074126.07+421530.7 3669 55481 0328 1.8499 1.4715  0.74 24.67  0.66 16.50 20.99 16.71  0.14150
074134.47+381559.2 3661 55614 0938 2.3764 1.9707  0.30  6.00  0.23  4.60  6.31  4.18  0.12732
074136.04+272903.4 4456 55537 0067 2.3185 1.8355  0.71  3.74  0.77  4.53  3.61  4.22  0.15601
074136.04+272903.4 4456 55537 0067 2.3185 2.1335  0.70  3.89  0.26  3.71  3.72  3.34  0.05730
074139.17+482100.2 3668 55478 0294 2.2316 1.9907  0.27  4.50  0.23  3.83  4.47  3.74  0.07732
074139.17+482100.2 3668 55478 0294 2.2316 1.8497  0.79  5.27  0.42  3.23  5.01  3.13  0.12510
074142.08+493849.9 3668 55478 0606 2.2446 2.0725  1.08  6.75  0.58  4.46  6.36  4.20  0.05445
074144.07+445840.2 3671 55483 0394 2.2343 2.0083  0.31  3.44  0.43  3.31  3.15  2.98  0.07231
074146.56+224957.0 4470 55587 0258 2.2712 2.0500  0.82  7.45  0.45  6.43  7.13  6.33  0.06990
074147.75+430534.1 3666 55185 0902 2.3355 2.1558  0.74 10.57  0.54  9.00 10.62  8.83  0.05532
074151.75+144727.7 4497 55564 0408 2.3782 2.1174  0.58  7.25  0.29  4.83  6.48  4.55  0.08017
074157.40+145131.1 4497 55564 0415 2.3061 1.9591  1.15  6.39  0.90  6.00  5.97  5.70  0.11043
074157.40+145131.1 4497 55564 0415 2.3061 2.0205  0.96  5.65  0.51  4.64  5.31  4.35  0.09010
074157.40+145131.1 4497 55564 0415 2.3061 2.0956  1.34  8.38  1.00  6.25  8.09  5.79  0.06569
074213.20+341134.5 4443 55539 0794 2.3078 1.8112  1.14 12.67  0.70  8.75 12.60  8.27  0.16125
074225.57+271856.9 4456 55537 0021 2.2905 1.9581  0.96  5.05  1.06  5.58  4.65  5.15  0.10609
074227.53+253615.1 4462 55600 0310 2.3368 2.2149  0.76  4.00  0.36  2.77  3.72  2.61  0.03720
074234.23+391003.7 3664 55245 0130 2.0991 1.8030  1.00  6.67  0.77  5.92  6.47  5.34  0.10009
074253.34+151213.4 4497 55564 0301 2.3558 1.9433  0.79  7.90  0.54  6.00  7.22  5.77  0.13041
074253.34+151213.4 4497 55564 0301 2.3558 1.9471  1.02  8.50  0.78  6.00  7.95  5.52  0.12914
074254.95+435831.3 3669 55481 0790 2.2461 1.7657  0.75  5.77  0.39  2.79  5.34  2.62  0.15881
074254.95+435831.3 3669 55481 0790 2.2461 1.8017  1.01  7.77  0.73  4.56  7.20  4.31  0.14617
074259.65+302912.0 4448 55538 0316 2.1445 1.8264  1.50  4.55  0.82  3.15  4.32  2.98  0.10625
074259.84+430123.3 3669 55481 0222 1.9841 1.8249  1.92  6.00  1.11  3.58  5.64  3.40  0.05477
074300.46+174558.7 4492 55565 0610 2.3637 1.8945  0.97  2.94  0.69  2.88  2.80  2.68  0.14911
074302.16+422614.4 3674 55182 0508 2.2203 1.8976  0.41  4.10  0.64  4.00  3.76  3.66  0.10520
074311.61+400521.9 3664 55245 0936 1.6195 1.4789  0.45  3.00  0.50  3.85  2.85  3.45  0.05511
074311.61+400521.9 3664 55245 0936 1.6195 1.5197  0.37  4.63  0.28  3.50  4.24  3.20  0.03882
074312.80+171920.6 4492 55565 0388 2.2090 1.9727  0.60  4.00  0.84  3.82  3.87  3.59  0.07634
074312.94+163609.7 4492 55565 0372 2.2275 1.7834  0.28  4.00  0.32  2.67  3.81  2.41  0.14696
074312.94+163609.7 4492 55565 0372 2.2275 1.9072  1.00  6.67  0.64  5.82  6.42  5.30  0.10414
074316.53+430600.0 3669 55481 0226 2.2237 1.8270  0.91  7.00  0.78  6.50  6.66  6.03  0.13056
074321.11+421721.8 3674 55182 0516 1.7067 1.4936  0.45  4.09  0.32  2.67  3.80  2.48  0.08182
074321.11+421721.8 3674 55182 0516 1.7067 1.6069  0.53  2.94  0.38  2.24  2.72  2.12  0.03755
074328.91+360030.6 3667 55566 0126 2.1007 1.7318  1.83 18.30  1.05 15.00 16.59 14.18  0.12599
074334.48+310906.0 4448 55538 0756 1.8984 1.7196  1.13 22.60  0.79 19.75 19.84 17.30  0.06359
074334.48+310906.0 4448 55538 0756 1.8984 1.8040  0.33 11.00  0.23  7.67  9.30  7.13  0.03310
074340.22+374743.7 3667 55566 0800 2.1697 1.9307  0.78  3.25  0.80  2.76  3.07  2.64  0.07824
074340.22+374743.7 3667 55566 0800 2.1697 1.9942  0.88  3.83  1.01  4.04  3.54  3.75  0.05690
074340.22+374743.7 3667 55566 0800 2.1697 2.0194  1.42  3.64  1.19  3.31  3.43  3.07  0.04854
074341.36+363633.3 3667 55566 0146 2.2892 1.9501  0.64  7.11  0.44  5.50  6.43  5.32  0.10838
074341.36+363633.3 3667 55566 0146 2.2892 2.0803  0.56  7.00  0.54  7.71  6.72  7.76  0.06552
074342.16+172447.6 4492 55565 0350 2.2562 1.9297  2.20 27.50  1.22 20.33 25.13 18.34  0.10527
074344.26+142134.8 4497 55564 0283 2.2830 2.0446  0.37  6.17  0.29  7.25  5.97  6.14  0.07525
074353.43+480104.9 3668 55478 0244 2.2584 1.9711  0.95  7.31  0.51  5.10  6.91  4.88  0.09204
074355.86+223800.6 4470 55587 0132 2.2428 2.0220  0.84  6.00  0.45  5.63  5.49  5.40  0.07040
074355.86+223800.6 4470 55587 0132 2.2428 1.8869  1.11  6.94  0.95  6.33  6.32  5.99  0.11573
074359.13+163519.7 4492 55565 0324 1.9082 1.5805  0.99  4.95  0.92  4.60  4.74  4.42  0.11898
074359.68+394145.2 3664 55245 0072 2.3482 1.9658  0.80  4.44  0.43  6.14  4.17  5.74  0.12068
074400.45+335842.6 3751 55234 0520 2.1994 1.8441  0.32  3.56  0.27  3.00  3.25  2.76  0.11718
074400.45+335842.6 3751 55234 0520 2.1994 2.0174  0.43  3.58  0.34  3.40  3.34  3.23  0.05850
074400.71+234541.2 4470 55587 0882 2.3608 1.8941  1.28 14.22  1.42 14.20 13.05 12.91  0.14840
074400.71+234541.2 4470 55587 0882 2.3608 1.9908  0.79  7.90  0.57  8.14  7.78  7.24  0.11611
074400.71+234541.2 4470 55587 0882 2.3608 2.0329  0.75 12.50  0.62  7.75 11.42  7.73  0.10230
074401.37+482448.6 3675 55183 0532 1.8567 1.6180  0.47  4.27  0.61  3.81  3.96  3.56  0.08704
074404.79+305024.0 4448 55538 0770 2.2535 1.9827  0.74  9.25  0.82  9.11  8.70  8.21  0.08668
074404.79+305024.0 4448 55538 0770 2.2535 1.7872  1.26  9.00  1.09  7.79  8.32  7.58  0.15347
074454.61+441903.4 3669 55481 0860 2.0891 1.6552  0.48 12.00  0.39  9.75 12.29  9.22  0.15021
074454.61+441903.4 3669 55481 0860 2.0891 1.7808  0.74 24.67  0.54 18.00 22.28 16.88  0.10476
074454.61+441903.4 3669 55481 0860 2.0891 1.9183  0.44 11.00  0.32 10.67  9.89  8.89  0.05682
074455.74+482658.3 3668 55478 0213 2.3620 2.0926  0.61  3.81  0.63  2.86  3.60  2.67  0.08333
074457.16+173016.6 4492 55565 0275 2.2687 2.0677  1.16  4.64  1.01  4.21  4.40  4.02  0.06338
074459.51+365933.8 3667 55566 0114 2.2964 2.0268  0.94  5.88  0.74  5.69  5.53  5.54  0.08512
074511.29+231115.9 4473 55589 0548 2.2961 1.8726  0.84  3.23  0.90  4.29  2.98  4.07  0.13666
074511.29+231115.9 4473 55589 0548 2.2961 1.8910  0.67  2.68  0.62  2.70  2.52  2.51  0.13039
074511.29+231115.9 4473 55589 0548 2.2961 2.0401  0.46  3.83  0.52  4.33  3.64  4.13  0.08067
074511.29+231115.9 4473 55589 0548 2.2961 2.1823  0.74  2.85  0.36  3.27  2.66  3.00  0.03512
074511.29+231115.9 4473 55589 0548 2.2961 2.1713  1.29  5.61  0.77  3.35  5.25  3.11  0.03858
074517.64+370602.4 3667 55566 0108 2.0295 1.8980  1.81 10.06  1.28  8.53  9.59  8.22  0.04435
074521.32+282927.9 4452 55536 0356 2.1295 1.9579  1.31  7.28  1.21  6.72  6.94  6.33  0.05633
074528.09+455406.2 3673 55178 0352 2.1998 1.8617  0.99  4.95  0.76  3.80  4.55  3.52  0.11121
074528.09+455406.2 3673 55178 0352 2.1998 1.9277  0.86  4.78  0.72  4.00  4.38  3.68  0.08864
074535.38+371154.5 3667 55566 0118 2.3094 2.1472  1.62  6.48  1.15  6.05  6.18  5.63  0.05021
074536.09+334402.9 4443 55539 0960 2.1382 1.6588  0.65  8.13  0.34  5.67  7.26  5.03  0.16427
074536.09+334402.9 4443 55539 0960 2.1382 1.6982  0.28  4.67  0.31  4.43  4.39  4.00  0.14993
074536.09+334402.9 4443 55539 0960 2.1382 1.8868  0.35  5.00  0.29  4.83  4.97  4.38  0.08331
074540.63+302641.9 4448 55538 0154 2.2013 1.7772  1.19  6.26  1.08  6.35  5.75  5.84  0.14116
074556.97+182509.7 4492 55565 0794 2.3393 1.8663  0.68  9.71  0.75  8.33  8.98  7.95  0.15156
074556.97+182509.7 4492 55565 0794 2.3393 2.0642  0.54  6.75  0.29  4.14  6.14  4.12  0.08576
074559.93+163554.2 4497 55564 0838 2.1294 1.6719  0.52  3.47  0.32  2.46  3.34  2.37  0.15675
074559.93+163554.2 4497 55564 0838 2.1294 1.7828  0.62  3.44  0.28  3.11  3.30  2.93  0.11685
074604.54+325300.8 3751 55234 0450 2.2032 1.9122  0.32  3.56  0.30  3.00  3.25  2.80  0.09495
074604.54+325300.8 3751 55234 0450 2.2032 1.8452  1.31  5.46  1.62  6.75  5.19  6.43  0.11797
074605.06+342341.3 3751 55234 0644 2.3841 2.2206  0.34  3.78  0.53  3.31  3.46  3.07  0.04948
074606.78+161716.3 4492 55565 0208 2.3667 1.9585  0.33  8.25  0.22  5.50  8.48  5.78  0.12854
074607.41+420750.4 3674 55182 0620 2.3029 1.8620  1.67  4.39  0.71  3.38  4.08  3.13  0.14231
074609.51+311155.9 4448 55538 0880 2.1876 1.8532  1.09  4.95  0.81  3.52  4.69  3.28  0.11038
074609.51+311155.9 4448 55538 0880 2.1876 2.0095  0.81  2.89  0.29  2.64  2.72  2.52  0.05743
074611.53+364457.8 3667 55566 0034 2.2066 1.8768  0.58  8.29  0.47  5.88  8.16  5.27  0.10811
074623.29+150035.9 4497 55564 0144 1.8011 1.4887  0.59  2.57  0.35  2.50  2.46  2.41  0.11770
074624.22+421937.6 3674 55182 0614 2.2264 2.0417  1.08  9.82  0.77  7.70  8.82  7.43  0.05888
074632.79+281526.0 4452 55536 0302 2.0095 1.6969  0.59  5.90  0.57  4.38  5.52  4.13  0.10923
074641.95+293247.9 4448 55538 0084 2.2680 2.0627  0.45  5.00  0.36  4.50  4.72  4.31  0.06479
074650.59+182028.7 4492 55565 0828 1.9110 1.5949  0.45 11.25  0.37  7.40  9.47  6.61  0.11445
074650.59+182028.7 4492 55565 0828 1.9110 1.7046  0.79 19.75  0.61 15.25 18.53 13.85  0.07341
074650.59+182028.7 4492 55565 0828 1.9110 1.7344  0.52 13.00  0.44 11.00 13.03 11.05  0.06250
074652.86+324149.1 3751 55234 0408 2.1767 1.6978  0.20  5.00  0.20  2.86  5.05  2.71  0.16197
074657.03+221709.3 4473 55589 0440 1.7266 1.4645  0.45  3.00  0.40  3.33  2.84  3.05  0.10072
074657.03+221709.3 4473 55589 0440 1.7266 1.4724  0.70  4.38  0.34  4.25  4.04  3.95  0.09755
074657.03+221709.3 4473 55589 0440 1.7266 1.5077  0.63  5.25  0.50  4.17  4.77  3.80  0.08349
074657.03+221709.3 4473 55589 0440 1.7266 1.6235  0.30  4.29  0.35  4.38  4.05  3.83  0.03853
074700.84+415213.2 3674 55182 0392 2.2561 2.0602  0.45  6.43  0.31  3.88  6.44  3.80  0.06197
074701.96+332213.0 3751 55234 0348 2.1629 1.7895  0.92  9.20  0.60  5.45  8.36  5.35  0.12497
074701.96+332213.0 3751 55234 0348 2.1629 1.8722  0.76  7.60  0.47  5.88  7.35  5.66  0.09611
074701.96+332213.0 3751 55234 0348 2.1629 2.0274  0.41  5.86  0.41  3.73  5.86  3.61  0.04376
074723.59+255950.5 4462 55600 0962 2.1089 1.9203  0.49  3.06  0.47  2.76  2.87  2.59  0.06250
074723.59+255950.5 4462 55600 0962 2.1089 1.9807  0.58  5.27  0.64  4.27  4.94  4.01  0.04209
074723.59+255950.5 4462 55600 0962 2.1089 1.9976  0.30  4.29  0.26  3.71  3.96  3.37  0.03644
074731.85+310633.4 4448 55538 0966 2.3140 2.0426  0.90 12.86  0.58  7.25 12.08  6.83  0.08524
074740.97+285828.8 4452 55536 0804 2.2990 1.9139  1.07  4.86  0.63  4.20  4.68  3.95  0.12349
074753.05+135339.7 4502 55569 0426 2.1569 1.9485  0.45  3.75  0.40  5.00  3.66  4.38  0.06819
074753.05+135339.7 4502 55569 0426 2.1569 1.7967  0.85  7.08  0.85  7.08  6.56  6.91  0.12056
074756.83+141720.1 4502 55569 0606 2.3982 2.2166  0.50  4.55  0.38  4.75  4.38  4.38  0.05487
074756.83+141720.1 4502 55569 0606 2.3982 1.9085  0.43  3.91  0.29  2.64  3.82  2.49  0.15436
074759.16+460355.0 3673 55178 0238 2.0058 1.5748  0.60  2.73  0.40  2.67  2.52  2.50  0.15355
074759.16+460355.0 3673 55178 0238 2.0058 1.8889  0.41  3.73  0.39  2.60  3.51  2.36  0.03965
074800.49+380333.6 3670 55480 0216 2.3404 2.1440  1.52 19.00  1.33 16.63 17.14 15.00  0.06052
074800.49+380333.6 3670 55480 0216 2.3404 2.1755  0.61 12.20  0.54  9.00 10.66  7.91  0.05058
074812.73+171503.9 4492 55565 0106 2.1590 2.0401  0.82  8.20  0.66  5.50  7.48  5.13  0.03835
074812.73+171503.9 4492 55565 0106 2.1590 2.0424  1.05  7.50  0.99  5.21  7.15  4.87  0.03759
074829.50+393132.0 3672 55484 0260 2.2882 2.0470  0.75  3.26  0.38  3.45  3.09  3.10  0.07604
074829.50+393132.0 3672 55484 0260 2.2882 2.0903  0.82  4.10  1.04  3.59  3.95  3.33  0.06199
074829.50+393132.0 3672 55484 0260 2.2882 2.1190  1.28  4.13  0.73  3.65  3.93  3.34  0.05278
074829.51+310148.2 3753 55486 0456 2.2771 1.8195  0.54  4.15  0.45  3.46  3.95  3.33  0.14928
074829.51+310148.2 3753 55486 0456 2.2771 1.9087  0.49  4.45  0.58  2.76  4.15  2.61  0.11869
074835.90+512605.7 3679 55209 0490 2.3244 2.0283  0.44 11.00  0.35  8.75 10.13  7.87  0.09302
074835.90+512605.7 3679 55209 0490 2.3244 2.0049  0.28  7.00  0.20 10.00  6.85  7.97  0.10070
074850.01+444825.1 3676 55186 0662 2.0554 1.8015  0.43  3.31  0.27  4.50  3.09  4.14  0.08654
074851.03+172221.8 4492 55565 0112 2.2523 1.9103  0.63  3.94  0.55  3.44  3.78  3.29  0.11065
074851.03+172221.8 4492 55565 0112 2.2523 1.9572  0.28  3.50  0.44  3.38  3.43  3.15  0.09483
074858.77+401910.4 3672 55484 0276 1.8278 1.5400  0.44  4.00  0.32  2.67  3.85  2.57  0.10692
074858.77+401910.4 3672 55484 0276 1.8278 1.5428  0.28  3.50  0.28  3.50  3.09  3.15  0.10584
074859.17+125441.8 4502 55569 0366 2.2449 1.8172  1.52  6.08  1.08  6.00  5.84  5.61  0.14041
074901.22+411638.4 3674 55182 0296 2.2809 1.8761  0.29  3.63  0.27  3.86  3.62  3.91  0.13093
074910.94+474944.3 3673 55178 0862 1.9156 1.6094  0.84 10.50  0.83 16.60  9.76 14.42  0.11050
074913.61+421336.2 3674 55182 0730 2.1945 1.8267  0.69  3.14  0.32  2.91  2.98  2.76  0.12171
074916.44+141317.3 4502 55569 0694 2.2410 1.8043  0.81  5.79  0.91  4.55  5.61  4.20  0.14373
074918.31+372010.6 3800 55486 0500 1.9839 1.8617  0.57 19.00  0.29  9.67 15.37  7.89  0.04179
074922.64+130313.8 4502 55569 0330 2.3726 2.1221  0.76  6.33  0.51  5.67  6.05  5.17  0.07703
074924.65+145328.6 4502 55569 0678 2.1188 1.7801  0.70  5.38  0.38  4.75  5.18  4.35  0.11446
074924.65+145328.6 4502 55569 0678 2.1188 1.9647  2.76 11.50  2.66 10.64 10.78  9.89  0.05063
074928.46+464737.9 3673 55178 0770 2.2427 2.1012  0.38  2.53  0.20  3.33  2.32  3.11  0.04459
074928.46+464737.9 3673 55178 0770 2.2427 1.9769  0.22  3.67  0.22  3.67  3.20  3.19  0.08532
074931.76+503754.6 3677 55205 0604 1.9563 1.5619  0.32  3.56  0.62  3.10  3.20  2.96  0.14222
074934.35+153512.2 4497 55564 0032 2.2973 2.1548  0.23  2.88  0.36  3.27  2.69  3.02  0.04415
074934.94+360152.4 3791 55501 0738 2.3220 1.8448  0.37  3.08  0.49  3.06  2.89  2.91  0.15384
074934.94+360152.4 3791 55501 0738 2.3220 1.9323  0.48  3.69  0.26  3.25  3.40  3.08  0.12414
074934.94+360152.4 3791 55501 0738 2.3220 2.0871  2.25  7.50  1.96  6.53  7.01  6.12  0.07320
074938.98+513124.4 3679 55209 0478 2.3514 1.9868  0.34  4.86  0.49  4.90  4.34  4.68  0.11467
074941.64+213058.9 4473 55589 0288 2.0143 1.7297  0.47  4.27  0.57  4.07  4.13  3.76  0.09885
074941.64+213058.9 4473 55589 0288 2.0143 1.7505  0.74  3.36  0.34  2.43  3.10  2.30  0.09133
074941.64+213058.9 4473 55589 0288 2.0143 1.8700  0.46  3.07  0.50  2.50  2.89  2.39  0.04902
074953.76+495549.3 3677 55205 0454 2.2815 1.9923  0.29  2.90  0.32  3.56  2.79  3.22  0.09200
074953.76+495549.3 3677 55205 0454 2.2815 2.0553  0.40  2.86  0.34  3.78  2.74  3.72  0.07130
074955.61+291729.6 4452 55536 0926 2.2139 2.0271  1.91 10.61  1.75  9.21  9.87  8.72  0.05981
074958.31+225915.7 4473 55589 0750 2.3820 1.9931  0.39  4.88  0.31  3.44  4.52  3.09  0.12155
075000.13+300026.4 3752 55236 0486 2.3373 1.8666  0.86  6.14  0.61  5.55  5.71  5.14  0.15087
075002.35+353051.0 3791 55501 0270 2.3524 2.1711  0.46  3.07  0.33  3.67  2.96  3.30  0.05554
075002.35+353051.0 3791 55501 0270 2.3524 2.2085  0.31  5.17  0.33  3.00  4.68  2.92  0.04384
075007.63+275707.9 4452 55536 0092 2.3560 1.9536  0.37  7.40  0.54  9.00  6.82  8.98  0.12703
075010.17+304032.3 4448 55538 0996 1.9028 1.6969  1.40  9.33  1.13  7.53  8.99  7.25  0.07344
075012.32+274331.8 4452 55536 0088 2.3838 1.8776  0.66  3.30  0.40  2.35  3.10  2.28  0.16064
075012.53+344040.6 3751 55234 0836 2.2283 1.8762  1.36 17.00  1.19 14.88 15.30 13.34  0.11498
075012.53+344040.6 3751 55234 0836 2.2283 1.9798  0.58  4.83  0.48  3.69  4.46  3.56  0.07993
075013.84+310006.8 3753 55486 0420 1.7351 1.4641  0.49  3.50  0.23  2.56  3.33  2.47  0.10396
075019.32+324314.7 3751 55234 0212 2.2180 1.9312  0.64  7.11  0.36  5.14  6.85  4.59  0.09308
075020.93+283301.1 4453 55535 0504 2.2725 1.8307  0.52  6.50  0.61  5.55  6.43  5.34  0.14402
075029.23+410604.8 3672 55484 0840 2.2334 1.7866  0.86  6.14  0.52  4.00  5.94  3.65  0.14763
075029.23+410604.8 3672 55484 0840 2.2334 1.9203  0.33  4.13  0.38  3.45  4.14  3.36  0.10150
075029.23+410604.8 3672 55484 0840 2.2334 1.9730  0.46  3.29  0.25  2.78  3.05  2.46  0.08377
075039.73+420857.1 3674 55182 0847 2.1966 1.7908  1.66  4.05  1.61  3.93  3.81  3.69  0.13493
075039.73+420857.1 3674 55182 0847 2.1966 2.0122  1.11  5.84  0.45  3.00  5.54  2.88  0.05935
075041.82+402451.5 3672 55484 0854 2.3865 1.9176  1.13  3.90  0.62  3.26  3.68  3.04  0.14794
075043.36+365545.3 3800 55486 0444 2.1748 1.8024  1.38 10.62  1.04  8.67  9.59  8.07  0.12412
075043.36+365545.3 3800 55486 0444 2.1748 1.8205  1.47  8.17  0.75  6.25  7.69  5.67  0.11778
075043.36+365545.3 3800 55486 0444 2.1748 1.9999  0.98  6.13  0.68  4.86  5.64  4.53  0.05661
075043.36+365545.3 3800 55486 0444 2.1748 2.0673  1.32  7.76  1.46  8.59  7.11  7.88  0.03443
075043.49+341501.0 3754 55488 0502 2.3329 1.8893  0.66  5.50  0.58  5.27  5.19  4.81  0.14187
075043.49+341501.0 3754 55488 0502 2.3329 2.0829  0.51  5.67  0.38  4.22  5.08  4.22  0.07781
075043.49+341501.0 3754 55488 0502 2.3329 2.1553  0.32  2.91  0.39  3.00  2.82  2.91  0.05470
075044.04+340658.4 3754 55488 0520 2.1224 1.9223  0.90 12.86  0.29  9.67 12.81  8.93  0.06613
075051.59+463218.3 3678 55208 0594 2.0797 1.8338  0.80  8.00  0.75  7.50  7.27  6.75  0.08302
075056.42+445233.2 3678 55208 0436 2.3696 2.1296  0.45  4.50  0.36  3.27  4.28  2.99  0.07375
075056.42+445233.2 3678 55208 0436 2.3696 1.9140  0.23  4.60  0.29  4.83  4.28  4.34  0.14425
075057.91+130442.6 4502 55569 0211 2.2665 1.9816  0.44  7.33  0.40  4.44  6.48  4.24  0.09101
075057.98+175855.3 4492 55565 1000 2.2400 2.0409  0.65  6.50  0.80  6.15  6.11  5.81  0.06333
075101.83+421227.8 3674 55182 0846 1.7369 1.5339  0.34  3.78  0.23  2.88  3.63  2.74  0.07691
075104.11+434134.4 3676 55186 0280 2.2192 1.7336  0.59  6.56  0.34  3.78  5.89  3.58  0.16207
075121.36+425651.6 3676 55186 0300 2.2325 1.9050  0.78 19.50  0.53 13.25 17.96 13.72  0.10642
075121.36+425651.6 3676 55186 0300 2.2325 1.9828  0.30 10.00  0.22  7.33  8.14  6.89  0.08022
075124.02+393933.8 3672 55484 0116 2.2741 1.9236  0.28  3.50  0.35  4.38  3.07  3.88  0.11275
075124.20+520944.4 3679 55209 0638 2.3127 2.1795  0.48  3.00  0.61  2.35  2.81  2.25  0.04102
075136.02+171452.3 4490 55629 0419 2.1336 1.9144  0.39  4.33  0.35  3.89  3.93  3.55  0.07239
075136.02+171452.3 4490 55629 0419 2.1336 1.6540  0.27  2.45  0.31  2.58  2.33  2.40  0.16460
075145.01+352632.4 3791 55501 0190 2.2088 1.8072  0.73 10.43  0.52  7.43  9.75  7.43  0.13292
075148.92+515136.4 3679 55209 0646 2.3909 1.9463  0.35  3.18  0.30  3.33  2.96  3.21  0.13963
075153.87+112519.9 4511 55602 0670 2.3200 1.9638  0.63  3.50  0.64  3.56  3.40  3.40  0.11301
075154.62+471513.9 3681 55243 0476 2.1833 1.7844  0.88  4.40  0.43  4.30  4.08  4.00  0.13309
075154.62+471513.9 3681 55243 0476 2.1833 1.7475  1.12  5.89  0.73  5.21  5.67  4.90  0.14617
075154.62+471513.9 3681 55243 0476 2.1833 1.7061  0.45  3.21  0.60  3.00  3.13  2.76  0.16100
075157.18+492826.6 3677 55205 0402 2.1402 1.8780  1.08  4.91  1.19  4.58  4.65  4.29  0.08697
075157.79+530436.5 3682 55244 0514 2.3496 2.0488  1.27 11.55  0.94  9.40 11.06  8.71  0.09382
075157.79+530436.5 3682 55244 0514 2.3496 1.9533  0.47  5.88  0.49  3.77  5.29  3.54  0.12526
075157.79+530436.5 3682 55244 0514 2.3496 1.9898  0.59  4.92  0.45  4.09  4.70  3.71  0.11315
075159.29+353338.3 3791 55501 0196 2.2325 1.8534  1.17 29.25  1.00 25.00 24.62 22.89  0.12410
075159.29+353338.3 3791 55501 0196 2.2325 2.1176  0.67 16.75  0.59 14.75 16.47 14.08  0.03618
075159.33+150326.3 4495 55566 0330 2.3116 1.8651  0.50  3.85  0.35  4.38  3.64  3.88  0.14382
075159.33+150326.3 4495 55566 0330 2.3116 1.8485  0.37  3.36  0.66  6.60  3.10  5.90  0.14951
075159.33+150326.3 4495 55566 0330 2.3116 1.8935  0.96  6.86  0.62  7.75  6.37  7.29  0.13415
075206.97+092153.3 4511 55602 0448 2.3474 1.8625  0.84  4.94  0.31  3.88  4.73  3.39  0.15522
075211.32+330518.7 3751 55234 0102 2.2458 1.9381  0.54  3.38  0.71  3.55  3.20  3.40  0.09927
075211.32+330518.7 3751 55234 0102 2.2458 1.9579  0.65  5.00  0.62  4.77  4.74  4.52  0.09262
075211.81+294445.2 3752 55236 0391 2.1846 1.7632  0.22  4.40  0.23  3.83  3.87  3.96  0.14099
075214.15+433452.3 3676 55186 0234 2.1741 1.8772  0.30  3.33  0.31  3.44  3.08  3.30  0.09789
075218.89+442536.2 3676 55186 0750 2.2819 2.1567  0.98  5.76  0.60  7.50  5.57  7.28  0.03888
075220.32+514544.8 3679 55209 0691 1.8027 1.4780  0.63  3.71  0.72  3.27  3.40  3.03  0.12251
075220.32+514544.8 3679 55209 0691 1.8027 1.5076  0.46  2.71  0.28  2.33  2.50  2.24  0.11080
075225.18+123415.9 4506 55568 0522 2.2535 1.9959  0.53  4.82  0.20  3.33  4.41  3.02  0.08230
075231.36+372856.9 3800 55486 0388 2.1996 1.8435  0.89  4.24  0.70  3.68  4.03  3.45  0.11745
075236.81+194926.1 4482 55617 0467 2.2669 1.9420  0.57  5.70  0.47  4.70  5.62  4.58  0.10437
075245.57+270125.8 4459 55533 0770 2.3277 2.1530  0.86  3.91  0.99  4.30  3.72  4.03  0.05387
075245.94+330735.3 3751 55234 0070 2.2741 1.9187  0.59  6.56  0.34  5.67  6.24  5.66  0.11440
075245.94+330735.3 3751 55234 0070 2.2741 1.9228  0.44  6.29  0.72  6.55  6.40  6.14  0.11302
075248.19+295044.8 3752 55236 0357 2.3672 1.8888  0.39  9.75  0.24  8.00  8.32  6.74  0.15205
075248.19+295044.8 3752 55236 0357 2.3672 2.0890  0.53 13.25  0.39  9.75 13.65 10.49  0.08602
075250.96+373141.9 3800 55486 0394 2.2387 1.7926  0.42  5.25  0.28  5.60  5.11  4.99  0.14712
075254.75+280337.1 4459 55533 0782 2.3980 2.2223  0.53  8.83  0.43  8.60  8.37  8.27  0.05304
075303.57+164008.7 4495 55566 0759 2.1551 1.9245  0.21  4.20  0.35  4.38  3.64  4.12  0.07575
075303.58+493614.8 3675 55183 0784 2.2955 1.9580  1.49  5.52  0.91  3.37  5.14  3.14  0.10763
075303.58+493614.8 3675 55183 0784 2.2955 2.1549  0.59  3.93  0.31  2.82  3.66  2.60  0.04357
075303.72+492010.4 3677 55205 0358 1.7577 1.4770  1.50  5.17  1.10  4.40  4.94  4.15  0.10694
075303.72+492010.4 3677 55205 0358 1.7577 1.5491  0.42  2.80  0.20  2.50  2.63  2.41  0.07849
075303.72+492010.4 3677 55205 0358 1.7577 1.6416  0.38  3.17  0.33  2.75  2.99  2.54  0.04299
075303.72+492010.4 3677 55205 0358 1.7577 1.6598  0.44  2.20  0.34  3.09  2.07  2.86  0.03613
075307.19+425644.6 3676 55186 0168 2.2446 2.0658  0.47  4.70  0.50  3.57  4.38  3.29  0.05662
075310.42+210244.3 4482 55617 0562 2.3564 1.8748  1.09  4.54  1.07  4.86  4.37  4.55  0.15366
075310.42+210244.3 4482 55617 0562 2.3564 1.8962  1.43  5.50  0.79  3.43  5.14  3.17  0.14641
075310.75+292110.4 4453 55535 0584 1.9333 1.5844  0.92  8.36  0.69  4.93  7.56  4.72  0.12596
075310.75+292110.4 4453 55535 0584 1.9333 1.7333  0.81  5.79  0.89  6.85  5.49  6.37  0.07050
075310.75+292110.4 4453 55535 0584 1.9333 1.7900  0.92  5.75  0.84  6.00  5.50  5.63  0.05004
075323.85+454852.0 3678 55208 0658 2.2397 2.0062  0.54  6.00  0.33  5.50  5.66  5.54  0.07466
075323.85+454852.0 3678 55208 0658 2.2397 1.9511  0.41  6.83  0.43  4.30  6.19  4.13  0.09303
075329.64+163842.0 4495 55566 0798 2.3482 1.8663  0.76  7.60  0.48  4.36  7.21  4.05  0.15416
075329.64+163842.0 4495 55566 0798 2.3482 1.8356  0.82 10.25  0.66  8.25  9.35  7.74  0.16466
075330.19+425735.8 3683 55178 0498 2.2087 1.9512  0.87  3.00  0.45  2.37  2.81  2.18  0.08346
075341.07+292309.9 4453 55535 0622 1.9789 1.6487  0.40 13.33  0.37 12.33 13.95 10.60  0.11695
075341.07+292309.9 4453 55535 0622 1.9789 1.6641  0.36 12.00  0.28  9.33 12.55 10.18  0.11123
075343.75+261500.2 4459 55533 0188 2.3618 2.0602  0.58  5.27  0.45  6.43  5.17  5.94  0.09372
075343.75+261500.2 4459 55533 0188 2.3618 2.0108  2.40 16.00  1.59 12.23 15.14 11.28  0.10983
075402.09+493723.2 3677 55205 0268 2.2479 1.9840  0.50  4.55  0.55  4.58  4.43  4.28  0.08454
075405.08+280339.6 4453 55535 0392 2.2759 2.0405  0.39 13.00  0.36  9.00 11.77  8.52  0.07443
075411.45+460021.5 3678 55208 0684 2.3160 1.8838  0.63  3.50  0.41  3.15  3.34  2.99  0.13875
075417.42+132353.0 4506 55568 0582 2.3156 1.9607  1.15  4.42  1.14  4.56  4.18  4.25  0.11273
075418.44+363602.0 3800 55486 0282 2.2127 1.9573  1.45  5.00  1.33  4.16  4.65  3.93  0.08265
075418.46+444620.1 3678 55208 0320 2.3093 2.0664  1.57  7.85  1.46  7.30  7.49  6.96  0.07609
075418.46+444620.1 3678 55208 0320 2.3093 2.0854  0.48  5.33  0.60  3.75  4.76  3.61  0.06994
075418.46+444620.1 3678 55208 0320 2.3093 2.1443  0.62  3.65  0.50  3.13  3.45  2.92  0.05110
075420.33+344843.4 3751 55234 0942 2.3103 1.9250  0.52  4.73  0.98  4.90  4.24  4.67  0.12312
075420.33+344843.4 3751 55234 0942 2.3103 1.9714  0.91  5.06  0.83  3.95  4.72  3.74  0.10759
075431.72+473918.2 3681 55243 0608 1.8001 1.6767  0.39  3.00  0.45  2.81  2.91  2.62  0.04504
075431.74+511307.9 3679 55209 0336 2.1824 1.8948  0.69  4.06  0.53  4.08  3.92  3.78  0.09444
075431.74+511307.9 3679 55209 0336 2.1824 1.9351  1.69  8.89  1.41  7.42  8.29  6.88  0.08072
075431.74+511307.9 3679 55209 0336 2.1824 2.0173  0.65  6.50  0.38  3.80  6.20  3.45  0.05322
075431.74+511307.9 3679 55209 0336 2.1824 2.0487  0.76  5.85  0.69  4.06  5.37  3.74  0.04289
075432.57+385532.6 3800 55486 0566 2.1459 1.6705  0.47  3.92  0.51  3.92  3.63  3.70  0.16238
075432.57+385532.6 3800 55486 0566 2.1459 2.0281  1.38  6.57  1.37  6.52  6.21  6.16  0.03815
075433.44+270334.8 4459 55533 0852 2.2156 1.7707  0.79  4.16  0.76  4.47  3.96  4.21  0.14782
075437.61+310529.2 3752 55236 0799 2.1831 1.9146  1.17 11.70  0.98  8.91 11.18  8.32  0.08790
075437.61+310529.2 3752 55236 0799 2.1831 1.7009  2.16 10.80  1.99 10.47 10.12  9.72  0.16281
075438.72+174212.6 4490 55629 0226 2.2905 1.8853  0.78  5.57  0.50  3.57  5.12  3.40  0.13066
075441.04+091005.7 4511 55602 0244 2.3079 2.0479  0.26  2.89  0.29  3.22  2.87  3.14  0.08168
075442.10+323240.0 3753 55486 0838 2.3514 1.9046  0.53  8.83  0.36  6.00  7.82  5.74  0.14211
075443.15+111316.6 4506 55568 0367 2.3170 1.9884  0.60  7.50  0.57  7.13  7.23  6.44  0.10395
075443.15+111316.6 4506 55568 0367 2.3170 2.0507  0.51  8.50  0.43  7.17  8.09  6.44  0.08349
075447.66+365129.6 3791 55501 0908 2.2418 2.0630  0.52  3.71  0.37  2.85  3.54  2.62  0.05667
075455.09+465954.8 3681 55243 0404 2.3782 2.0943  0.39  4.33  0.45  3.00  3.88  2.82  0.08756
075457.48+152906.1 4495 55566 0178 2.3632 2.0308  1.28  7.53  0.49  5.44  7.16  4.90  0.10369
075501.51+265107.4 4459 55533 0898 2.2289 1.8824  1.08  5.68  0.64  4.92  5.46  4.75  0.11303
075501.51+265107.4 4459 55533 0898 2.2289 1.9701  0.27  3.00  0.55  3.93  2.80  3.59  0.08335
075502.13+263619.0 4459 55533 0154 2.2458 2.1394  1.26  7.88  1.43  7.53  7.48  7.02  0.03332
075502.91+110723.0 4506 55568 0362 2.1906 1.8401  0.89  6.85  0.72  4.00  6.35  3.67  0.11585
075505.73+201734.5 4482 55617 0378 1.6674 1.5179  0.93  3.58  0.51  4.64  3.42  4.21  0.05762
075508.87+504629.8 3679 55209 0246 2.1454 1.9103  1.09  4.54  0.73  3.84  4.23  3.59  0.07753
075524.91+322736.0 3753 55486 0874 1.6630 1.5574  0.36  3.27  0.22  2.75  3.02  2.64  0.04044
075526.95+360151.1 3791 55501 0974 2.3865 2.0821  0.47 11.75  0.32  8.00 10.60  7.09  0.09391
075531.81+335309.5 3751 55234 0019 2.0691 1.6154  0.52  3.25  0.58  3.05  3.06  2.87  0.15862
075531.81+335309.5 3751 55234 0019 2.0691 1.8305  1.33  7.39  1.02  5.67  6.91  5.31  0.08075
075539.20+332917.4 3751 55234 0012 2.2883 2.0808  0.65  3.42  0.54  4.91  3.16  4.71  0.06509
075539.20+332917.4 3751 55234 0012 2.2883 2.1566  0.77  5.50  0.58  3.41  5.14  3.23  0.04085
075543.00+311547.5 3753 55486 0148 2.3029 1.9829  0.78  4.88  0.65  2.60  4.63  2.48  0.10155
075544.78+424920.1 3683 55178 0478 2.2422 1.9134  0.37  5.29  0.42  3.23  5.13  3.13  0.10653
075547.83+220450.1 4471 55617 0462 2.3245 2.0180  0.28  9.33  0.28  9.33  8.61  8.53  0.09642
075549.01+504248.6 3679 55209 0232 2.2510 2.1237  0.52  7.43  0.39  4.88  7.21  4.75  0.03992
075549.01+504248.6 3679 55209 0232 2.2510 1.7778  0.81  9.00  0.71  7.10  8.31  6.41  0.15602
075549.82+295203.6 3752 55236 0182 2.1428 1.7542  0.98  7.54  0.66  6.60  7.24  6.48  0.13123
075559.65+180948.3 4490 55629 0200 2.0434 1.6326  0.96  8.00  0.39  6.50  7.85  5.75  0.14400
075559.65+180948.3 4490 55629 0200 2.0434 1.8184  1.33 13.30  0.87 10.88 12.06 10.38  0.07666
075600.04+430713.0 3683 55178 0574 2.3153 2.1809  0.36 12.00  0.33  6.60  9.80  6.02  0.04136
075604.15+322013.5 3753 55486 0887 1.6806 1.5225  0.57  4.07  0.31  2.58  3.78  2.50  0.06072
075604.15+322013.5 3753 55486 0887 1.6806 1.5325  0.68  4.86  0.57  3.35  4.62  3.13  0.05677
075604.15+322013.5 3753 55486 0887 1.6806 1.5690  0.40  3.33  0.42  3.50  3.21  3.40  0.04250
075604.19+474033.1 3681 55243 0682 2.3686 1.9820  0.20  3.33  0.30  3.33  2.86  3.09  0.12130
075605.29+310850.5 3752 55236 0872 2.2754 2.0847  0.89  6.85  0.96  5.65  6.25  5.34  0.05991
075605.29+310850.5 3752 55236 0872 2.2754 1.7768  0.58  4.14  0.27  3.00  3.89  2.94  0.16366
075609.13+333730.7 3754 55488 0346 2.2657 2.1544  1.00 11.11  0.94 10.44 10.77  9.97  0.03466
075623.43+510208.3 3699 55517 0502 2.1403 1.8378  0.68  4.86  0.49  4.45  4.69  4.08  0.10094
075623.43+510208.3 3699 55517 0502 2.1403 2.0307  2.24  8.30  1.65  7.17  7.73  6.85  0.03551
075624.37+324647.6 3754 55488 0323 2.2494 1.9151  0.56  7.00  0.37  6.17  6.41  5.48  0.10814
075625.59+523845.7 3682 55244 0380 1.9892 1.5977  0.79  4.94  0.70  4.12  4.52  3.89  0.13946
075629.73+334432.8 3754 55488 0354 2.0976 1.7029  1.19  9.92  0.85  9.44  9.07  9.34  0.13546
075629.73+334432.8 3754 55488 0354 2.0976 1.9244  1.49 14.90  1.27 12.70 14.41 11.94  0.05747
075633.65+091127.1 4511 55602 0136 2.3522 1.9520  0.60 12.00  0.58  8.29 10.49  7.45  0.12645
075635.22+434124.8 3683 55245 0592 2.3533 1.8854  0.35  5.83  0.29  3.63  5.60  3.64  0.14916
075646.72+415851.8 3680 55210 0718 2.2494 2.0844  0.69 13.80  0.69  9.86 12.58  9.84  0.05207
075647.35+231920.6 4471 55617 0596 2.2275 1.7639  0.28  3.11  0.33  2.54  2.80  2.49  0.15383
075647.35+231920.6 4471 55617 0596 2.2275 2.0708  0.37  4.63  0.32  4.00  4.27  3.89  0.04973
075650.36+340241.8 3754 55488 0698 2.2000 1.9600  0.48  3.69  0.39  2.29  3.53  2.24  0.07780
075650.36+340241.8 3754 55488 0698 2.2000 2.0269  0.74  3.89  0.41  2.93  3.74  2.80  0.05555
075650.39+482450.0 3681 55243 0714 1.8951 1.5806  2.65 20.38  1.90 19.00 19.17 17.04  0.11449
075650.39+482450.0 3681 55243 0714 1.8951 1.6222  1.83 26.14  0.45 11.25 26.23 11.19  0.09868
075655.80+170158.2 4490 55629 0107 2.3606 2.1633  1.17  4.33  1.17  4.18  4.04  3.97  0.06043
075719.55+120912.4 4506 55568 0264 2.0832 1.8827  0.79  8.78  0.45  4.50  7.90  4.34  0.06714
075719.55+120912.4 4506 55568 0264 2.0832 1.6651  0.73  7.30  0.72  5.14  6.85  4.96  0.14470
075721.13+093600.5 4511 55602 0098 1.6959 1.4987  0.56  5.09  0.41  4.10  4.82  3.97  0.07582
075721.13+093600.5 4511 55602 0098 1.6959 1.6016  0.31  2.82  0.33  2.54  2.53  2.44  0.03559
075724.02+265846.8 4459 55533 0987 2.3997 1.8973  1.05  7.50  0.67  6.70  7.27  6.55  0.15856
075724.02+265846.8 4459 55533 0987 2.3997 2.0114  1.99 14.21  1.45 12.08 13.44 11.47  0.12069
075726.14+464005.6 3678 55208 0832 2.2263 1.8498  0.52  6.50  0.66  8.25  6.24  7.94  0.12345
075726.14+464005.6 3678 55208 0832 2.2263 1.8852  0.47  9.40  0.38  6.33  8.27  6.40  0.11128
075731.97+131820.5 4506 55568 0752 2.1775 1.6943  0.31  3.10  0.34  2.62  2.90  2.45  0.16348
075731.97+131820.5 4506 55568 0752 2.1775 2.0141  0.73  3.48  0.51  4.25  3.25  4.03  0.05274
075752.04+131750.5 4506 55568 0790 2.1623 1.7401  0.99  7.07  0.68  7.56  6.68  6.92  0.14233
075752.04+131750.5 4506 55568 0790 2.1623 1.7666  1.31  6.24  1.39  6.32  5.76  6.00  0.13289
075752.04+131750.5 4506 55568 0790 2.1623 1.8586  0.62  3.65  0.51  5.10  3.42  4.99  0.10063
075754.81+343858.1 3754 55488 0768 1.9505 1.5085  0.51  2.22  0.33  3.00  2.12  2.79  0.16088
075754.81+343858.1 3754 55488 0768 1.9505 1.5545  0.28  4.67  0.29  3.22  4.14  2.99  0.14313
075754.81+343858.1 3754 55488 0768 1.9505 1.7680  0.78  5.57  0.44  4.89  5.10  4.68  0.06376
075801.94+164250.5 4495 55566 0960 2.3788 2.0091  1.18  5.36  0.85  6.07  4.99  5.69  0.11536
075803.76+473757.9 3681 55243 0730 2.2392 1.8392  0.51  3.00  0.40  4.44  2.79  4.20  0.13105
07587.835+541946.1 3698 55501 0478 2.3345 2.0321  0.83  5.53  0.65  5.42  5.04  5.16  0.09478
075812.27+283317.3 4453 55535 0808 2.2396 1.8691  0.94  5.53  0.47  3.92  5.30  3.67  0.12086
075812.27+283317.3 4453 55535 0808 2.2396 1.9360  1.66  8.30  1.18  7.38  7.80  6.94  0.09809
075812.50+460642.2 3681 55243 0244 1.6484 1.5243  0.91  3.64  0.42  2.80  3.40  2.63  0.04796
075812.50+460642.2 3681 55243 0244 1.6484 1.5585  0.90  3.46  0.66  2.64  3.22  2.51  0.03452
075816.50+455506.1 3681 55243 0221 2.2607 1.9366  0.56  5.60  0.53  5.30  5.36  5.06  0.10431
075819.67+213951.5 4471 55617 0366 2.3410 1.9507  0.68  5.23  0.40  5.71  4.77  5.67  0.12359
075826.91+225825.0 4471 55617 0684 2.2258 1.8771  0.37  4.63  0.29  4.83  4.20  4.33  0.11390
075830.13+231829.9 4471 55617 0678 2.1971 1.7104  0.31  3.88  0.49  3.77  3.63  3.64  0.16366
075830.50+261746.4 4458 55536 0468 2.3836 2.2205  0.97  4.62  0.90  3.75  4.26  3.46  0.04936
075830.75+225114.5 4471 55617 0690 2.2271 1.8114  0.43  3.91  0.35  3.89  3.76  3.62  0.13703
075830.75+225114.5 4471 55617 0690 2.2271 1.9038  0.25  4.17  0.30  4.29  4.01  4.10  0.10517
075830.75+225114.5 4471 55617 0690 2.2271 2.1029  0.69  5.75  0.48  3.69  5.58  3.32  0.03923
075830.84+383519.2 3800 55486 0884 2.1633 1.7339  0.36  4.50  0.26  3.71  4.52  3.58  0.14486
075833.34+220021.1 4471 55617 0344 2.3262 2.0620  0.64  6.40  0.46  4.60  5.82  4.31  0.08257
075835.44+330909.8 3754 55488 0220 2.3146 1.9666  0.61 10.17  0.62  7.75  9.69  7.53  0.11047
075848.59+322214.2 3753 55486 0964 2.2552 2.0812  0.70 14.00  0.56  9.33 14.11  8.76  0.05488
075852.90+263647.7 4459 55533 0020 2.1593 1.6979  0.90  4.74  0.84  4.94  4.54  4.74  0.15658
075852.90+263647.7 4459 55533 0020 2.1593 2.0180  1.26  5.25  1.25  5.21  4.95  4.93  0.04572
075853.09+120030.2 4506 55568 0146 2.3362 2.1622  0.41  3.42  0.31  3.88  3.18  3.89  0.05351
075854.54+501250.0 3699 55517 0474 1.7074 1.5824  0.74  8.22  0.50  6.25  8.14  6.21  0.04723
075900.55+282937.8 4453 55535 0854 2.2484 1.8766  0.53  4.82  0.60  3.33  4.46  3.22  0.12096
075900.55+282937.8 4453 55535 0854 2.2484 2.0665  0.83  5.19  1.32  5.50  4.74  5.05  0.05756
075902.06+222845.7 4471 55617 0314 2.2732 1.9890  0.45  6.43  0.44  4.00  5.92  3.70  0.09058
075910.12+452658.1 3678 55208 0116 2.2402 1.7678  0.76  3.62  0.52  2.48  3.37  2.33  0.15629
075910.12+452658.1 3678 55208 0116 2.2402 1.8665  0.55  3.93  0.38  2.71  3.62  2.50  0.12193
075910.12+452658.1 3678 55208 0116 2.2402 1.9885  0.57  4.75  0.43  3.58  4.39  3.25  0.08069
075910.26+170949.7 4494 55569 0640 2.2049 2.0496  0.35  2.92  0.23  2.88  2.77  2.82  0.04963
075933.20+281845.8 4453 55535 0158 2.3265 1.8155  0.67  5.58  0.69  5.31  5.28  5.13  0.16525
075934.16+530505.4 3682 55244 0740 2.2547 1.8775  1.33 14.78  1.26 14.00 14.53 13.61  0.12256
075934.16+530505.4 3682 55244 0740 2.2547 1.9537  1.83 20.33  1.05 15.00 20.12 14.64  0.09674
075934.16+530505.4 3682 55244 0740 2.2547 1.9591  1.49 18.63  1.52 19.00 16.69 17.31  0.09493
075934.16+530505.4 3682 55244 0740 2.2547 1.9773  0.34  4.25  0.47  5.88  4.24  5.27  0.08885
075934.16+530505.4 3682 55244 0740 2.2547 1.9980  0.92 13.14  0.65 10.83 12.23  9.59  0.08197
075937.61+274121.8 4458 55536 0596 1.8375 1.4556  0.87  2.49  0.53  3.53  2.32  3.40  0.14355
075937.61+274121.8 4458 55536 0596 1.8375 1.4819  0.36  3.00  0.39  3.25  2.74  3.00  0.13310
075937.86+212620.8 4482 55617 0866 2.3730 2.2149  0.64  7.11  0.35  3.89  7.02  3.69  0.04797
075941.34+403404.6 3680 55210 0092 2.2473 2.0704  0.44  4.00  0.33  3.67  3.73  3.37  0.05596
075941.34+403404.6 3680 55210 0092 2.2473 2.1379  0.53  4.82  0.47  5.22  4.33  5.05  0.03426
075944.00+182013.7 4490 55629 1000 2.2516 1.7919  0.33  3.67  0.40  3.33  3.54  3.01  0.15126
075945.46+445227.5 4526 55559 0608 2.2768 1.8921  1.40  5.00  0.95  4.32  4.74  4.01  0.12424
075945.46+445227.5 4526 55559 0608 2.2768 2.0867  0.88  5.50  0.76  3.80  5.02  3.59  0.05969
075945.74+422718.6 3683 55178 0360 1.8495 1.4857  0.24  3.43  0.28  3.50  3.39  3.37  0.13575
075948.31+510538.8 3679 55209 0142 2.3860 2.0509  1.21 20.17  0.85 17.00 18.05 14.93  0.10384
075948.31+510538.8 3679 55209 0142 2.3860 2.1287  0.45  9.00  0.33  6.60  7.73  6.21  0.07887
075951.13+194239.4 4482 55617 0138 2.3379 1.9667  0.62  5.64  0.43  4.30  5.40  4.24  0.11735
075951.13+194239.4 4482 55617 0138 2.3379 2.1540  0.30  4.29  0.34  4.86  4.26  4.62  0.05661
075952.24+534744.7 3682 55244 0800 2.2859 1.9067  1.05  7.50  0.75  5.36  7.12  5.05  0.12201
075955.37+295906.8 3755 55504 0414 2.2480 1.9441  1.01 10.10  0.81  8.10  9.55  7.63  0.09792
075955.37+295906.8 3755 55504 0414 2.2480 1.8102  0.72  6.55  0.56  6.22  6.37  5.66  0.14378
075955.37+295906.8 3755 55504 0414 2.2480 1.8275  0.61  6.10  0.26  3.71  5.91  3.30  0.13776
075955.37+295906.8 3755 55504 0414 2.2480 1.7699  0.31  5.17  0.43  3.58  4.56  3.34  0.15790
080002.25+351243.4 3754 55488 0864 2.2567 1.8467  0.49  4.90  0.34  4.25  4.64  3.80  0.13375
080002.25+351243.4 3754 55488 0864 2.2567 1.9909  0.56  8.00  0.44  5.50  7.47  5.10  0.08493
080004.07+432006.1 3676 55186 0046 1.9629 1.7304  1.51  6.04  1.14  5.70  5.80  5.46  0.08154
080007.04+360127.4 3801 55509 0276 2.0926 1.6871  0.44  2.93  0.70  3.04  2.72  2.88  0.13963
080007.04+360127.4 3801 55509 0276 2.0926 1.8552  1.64  7.45  1.15  6.76  6.96  6.53  0.07970
080007.04+360127.4 3801 55509 0276 2.0926 1.9388  0.59  2.57  0.96  2.74  2.36  2.54  0.05097
080023.62+445933.8 4526 55559 0644 2.2549 1.9256  1.25  9.62  1.68  8.84  8.86  8.22  0.10626
080023.62+445933.8 4526 55559 0644 2.2549 2.0023  0.59  5.90  0.73  4.87  5.69  4.67  0.08061
080023.62+445933.8 4526 55559 0644 2.2549 2.0802  0.23  2.88  0.21  4.20  2.80  3.72  0.05511
080028.63+460211.5 3681 55243 0184 2.3005 2.1521  0.51  3.92  0.32  2.91  3.57  2.73  0.04597
080028.86+310816.8 3755 55504 0602 2.3420 1.8332  0.38  3.45  0.54  2.70  3.22  2.49  0.16368
080028.86+310816.8 3755 55504 0602 2.3420 1.9231  0.46  3.83  0.43  3.58  3.67  3.47  0.13313
080028.86+310816.8 3755 55504 0602 2.3420 1.9341  0.37  2.47  0.28  2.55  2.25  2.31  0.12944
080034.14+332805.4 3756 55505 0592 2.3328 2.1935  0.26  4.33  0.20  4.00  3.85  4.07  0.04267
080049.71+344915.5 3754 55488 0918 2.3294 2.1144  0.40  6.67  0.36  6.00  5.85  5.95  0.06666
080052.76+410316.3 3680 55210 0068 2.1387 1.7302  1.42 12.91  1.31 10.92 11.83  9.88  0.13854
080053.64+412925.6 3683 55178 0282 2.3507 2.1088  0.70  7.00  0.65  8.13  6.83  7.19  0.07479
080059.32+482243.3 3681 55243 0828 2.2901 2.1418  0.54  7.71  0.50  5.00  7.08  4.80  0.04609
080103.23+501935.4 3684 55246 0702 2.3682 1.8674  0.83  4.37  0.50  3.33  4.04  3.20  0.15960
080111.79+122501.2 4505 55603 0486 2.2393 2.0385  0.70  5.83  0.38  5.43  5.44  4.91  0.06391
080113.84+342244.6 3754 55488 0930 2.1151 1.8074  0.76  7.60  0.58  5.80  6.98  5.33  0.10363
080118.05+100821.1 4510 55559 0426 2.2221 1.7359  1.33  4.75  1.23  4.92  4.45  4.69  0.16213
080118.05+100821.1 4510 55559 0426 2.2221 1.8451  0.69  3.00  0.48  4.36  2.79  4.16  0.12380
080131.31+223055.5 4471 55617 0240 2.3991 2.2059  0.71 10.14  0.33  5.50  9.27  5.40  0.05845
080131.69+515728.2 3682 55244 0170 2.2582 1.9202  0.70  7.78  0.74  6.17  7.39  5.91  0.10909
080138.30+145753.8 4501 55590 0862 2.2693 2.0629  0.34  5.67  0.53  5.30  5.64  4.84  0.06512
080138.30+145753.8 4501 55590 0862 2.2693 2.0862  1.23 15.38  0.76 10.86 14.51 10.32  0.05757
080138.30+145753.8 4501 55590 0862 2.2693 2.1373  0.86 10.75  0.21  3.50  9.92  3.30  0.04119
080139.99+532044.8 3682 55244 0774 2.3604 1.9647  0.58  7.25  0.63  9.00  6.45  8.84  0.12463
080150.95+113455.5 4506 55568 0056 2.3892 1.9339  2.48 35.43  2.01 28.71 33.46 26.30  0.14327
080156.20+381330.2 3800 55486 0994 2.2084 1.7700  1.36  5.67  1.30  5.91  5.28  5.61  0.14588
080202.75+215108.7 4471 55617 0178 2.2640 2.1539  0.37  6.17  0.41  6.83  6.26  6.05  0.03430
080206.81+213018.7 4471 55617 0126 1.7794 1.4681  0.40  3.64  0.61  3.21  3.30  2.96  0.11823
080206.81+213018.7 4471 55617 0126 1.7794 1.4936  0.52  3.06  0.36  3.60  2.86  3.33  0.10808
080206.81+213018.7 4471 55617 0126 1.7794 1.5464  0.93  4.43  0.77  3.67  4.27  3.53  0.08733
080206.81+213018.7 4471 55617 0126 1.7794 1.6503  0.45  3.21  0.33  3.30  2.90  3.16  0.04753
080210.59+372812.0 3801 55509 0824 2.1692 1.8469  0.37  3.70  0.27  3.86  3.47  3.53  0.10684
080213.45+143746.5 4501 55590 0878 2.3174 2.0327  1.01 11.22  0.64  8.00 10.14  7.60  0.08949
080216.02+132306.2 4505 55603 0532 2.3735 2.0756  0.47  4.70  0.37  3.70  4.19  3.44  0.09219
080224.29+301309.5 3755 55504 0258 2.3052 2.1938  0.71  5.92  0.44  6.29  5.43  5.49  0.03427
080228.65+095909.7 4510 55559 0346 1.6090 1.4923  0.94  4.09  0.66  3.47  3.82  3.25  0.04573
080232.09+220935.7 4471 55617 0148 2.2844 2.0940  1.22  8.13  0.81  5.40  7.46  4.94  0.05965
080240.43+173424.4 4494 55569 0822 2.2382 1.7658  0.61  4.36  0.56  3.29  4.10  3.08  0.15639
080247.16+393732.8 3802 55528 0710 2.2527 2.0539  0.53  5.30  0.47  3.92  5.00  3.58  0.06298
080247.35+323532.2 3756 55505 0692 2.1523 2.0139  0.83  6.38  0.75  6.25  5.88  5.75  0.04487
080248.43+291734.2 4451 55537 0512 2.3795 1.8687  0.34  4.25  0.29  4.14  3.86  4.04  0.16242
080314.60+484335.8 3687 55269 0550 2.3182 1.8455  0.74  4.11  0.35  2.19  3.85  2.09  0.15249
080314.60+484335.8 3687 55269 0550 2.3182 2.0296  0.89  9.89  0.93  6.64  8.86  6.19  0.09074
080332.41+400319.9 3803 55513 0390 1.8915 1.6278  1.33  8.87  1.18  8.43  8.47  8.10  0.09534
080341.61+272758.7 4458 55536 0794 2.2560 1.7803  0.49  9.80  0.40  5.00  8.50  4.68  0.15664
080341.61+272758.7 4458 55536 0794 2.2560 1.8388  0.36  6.00  0.24  4.80  5.24  4.26  0.13627
080341.61+272758.7 4458 55536 0794 2.2560 2.0548  0.20  5.00  0.24  3.43  4.35  3.09  0.06370
080347.91+370742.5 3801 55509 0914 2.1606 1.8875  0.63  6.30  0.63  7.88  6.21  7.23  0.09013
080348.98+411846.6 3803 55513 0590 2.1224 1.9610  0.83  4.88  0.65  4.33  4.71  3.96  0.05303
080351.00+340043.1 3757 55508 0416 1.6462 1.4696  0.77  4.28  0.35  2.69  3.92  2.61  0.06896
080351.61+512642.9 3679 55209 0032 2.3937 2.0046  0.54  6.75  0.90  8.18  5.99  7.58  0.12118
080351.61+512642.9 3679 55209 0032 2.3937 2.0308  0.55  6.11  0.39  4.33  5.70  4.23  0.11261
080351.91+543759.8 3682 55244 0904 2.2182 1.7897  1.09 10.90  0.65  6.50  9.88  5.88  0.14192
080402.07+125126.7 4505 55603 0396 2.3157 2.0220  1.54  8.11  0.89  6.36  7.66  6.16  0.09248
080402.07+125126.7 4505 55603 0396 2.3157 2.0386  0.50  4.55  0.61  3.39  4.41  3.15  0.08705
080426.09+445210.0 4526 55559 0772 2.0815 1.8346  0.55  5.00  0.51  4.64  4.77  4.43  0.08332
080429.69+105736.4 4510 55559 0770 2.3398 1.9525  0.25  2.27  0.28  2.55  2.02  2.42  0.12264
080436.34+474743.0 3687 55269 0430 2.2246 2.0618  0.60  5.00  0.37  4.63  4.82  4.15  0.05176
080437.17+331741.7 3756 55505 0758 2.3358 1.8935  0.77  4.53  0.39  3.00  4.29  2.86  0.14129
080438.07+104444.5 4510 55559 0766 2.2791 2.0820  0.95  7.92  0.69  6.90  7.54  6.44  0.06191
080443.82+360505.3 3801 55509 0066 1.9581 1.8373  1.04  5.20  1.16  5.52  4.98  5.29  0.04167
080452.09+343356.1 3757 55508 0440 2.1060 1.7511  0.94 18.80  0.61 15.25 17.09 15.79  0.12074
080453.11+292630.8 4451 55537 0570 2.3838 2.1010  0.28  3.11  0.20  2.86  3.06  2.56  0.08705
080455.90+231501.8 4471 55617 0958 2.1472 1.9012  0.43  6.14  0.31  4.43  5.84  4.21  0.08121
080506.67+551607.4 3698 55501 0768 2.3790 2.0766  0.89  7.42  0.41  5.86  7.23  5.31  0.09348
080506.67+551607.4 3698 55501 0768 2.3790 1.9059  0.60  6.00  0.44  5.50  5.67  4.93  0.14970
080511.48+433024.2 3683 55178 0920 2.3032 2.0597  1.14 28.50  1.17 29.25 28.39 25.74  0.07643
080513.90+545227.4 4529 55563 0554 2.2099 2.0305  0.39  3.90  0.99  4.71  3.80  4.54  0.05745
080514.38+533829.3 3701 55540 0478 2.3481 2.1882  0.56  4.31  0.38  4.22  4.12  3.81  0.04890
080519.09+210554.1 4481 55630 0435 2.2563 1.7938  1.57 15.70  1.10 15.71 14.31 14.25  0.15200
080520.55+121954.8 4505 55603 0308 2.3228 1.8237  1.08 27.00  0.74 18.50 22.76 17.49  0.16134
080520.55+121954.8 4505 55603 0308 2.3228 1.8376  0.30  6.00  0.28  5.60  6.07  5.48  0.15655
080522.66+435213.9 4526 55559 0184 2.1873 1.8287  1.09  5.19  0.89  4.05  4.98  3.80  0.11879
080529.29+255630.0 4458 55536 0132 1.9414 1.5371  0.81  3.38  0.88  3.67  3.15  3.42  0.14680
080529.29+255630.0 4458 55536 0132 1.9414 1.6480  1.20  4.44  0.78  2.89  4.23  2.75  0.10470
080529.29+255630.0 4458 55536 0132 1.9414 1.7313  0.55  2.75  0.52  2.60  2.55  2.41  0.07397
080533.41+130459.4 4505 55603 0732 2.3115 2.0542  0.42  7.00  0.34  3.78  6.84  3.44  0.08071
080535.05+420842.1 3683 55178 0042 2.3065 1.8753  0.59  3.93  0.45  2.37  3.60  2.22  0.13883
080535.05+420842.1 3683 55178 0042 2.3065 2.1658  1.58  7.52  1.01  6.31  7.22  5.93  0.04346
080544.53+165732.9 4494 55569 0964 2.3600 2.0241  0.46  4.18  0.28  2.80  3.94  2.72  0.10494
080549.50+465953.7 3681 55243 0030 2.1931 1.9917  1.24  4.00  1.38  4.45  3.72  4.16  0.06506
080549.70+394824.6 3803 55513 0294 2.2216 1.8836  0.51  5.67  0.50  5.00  5.12  4.83  0.11039
080551.30+382253.7 3802 55528 0195 2.0123 1.6483  0.38  2.38  0.29  2.42  2.25  2.27  0.12808
080554.79+093714.5 4510 55559 0172 2.3750 2.0004  1.98  7.62  1.31  6.24  7.11  5.75  0.11711
080554.79+093714.5 4510 55559 0172 2.3750 2.0861  1.96  8.17  1.61  8.47  7.81  7.75  0.08925
080558.61+460605.4 3686 55268 0276 2.3815 2.1389  0.20  6.67  0.22  5.50  5.74  4.91  0.07431
080601.50+272608.8 4458 55536 0920 2.0255 1.6227  0.83  3.77  0.65  2.95  3.49  2.84  0.14191
080606.14+394336.9 3803 55513 0298 2.3392 2.2225  0.89  3.42  1.22  4.88  3.21  4.66  0.03556
080609.24+141146.4 4505 55603 0747 2.2855 1.8461  0.59 19.67  0.59 19.67 17.98 16.66  0.14259
080609.24+141146.4 4505 55603 0747 2.2855 2.1492  1.67 41.75  1.21 40.33 35.44 32.43  0.04235
080609.97+345418.7 3757 55508 0654 2.2496 1.7962  1.24  4.59  0.88  4.19  4.33  3.94  0.14915
080612.78+330513.9 3756 55505 0840 2.2975 1.9398  0.60  7.50  0.32  6.40  7.22  5.68  0.11432
080612.78+330513.9 3756 55505 0840 2.2975 2.1492  0.35  5.00  0.29  4.14  4.65  4.23  0.04598
080614.67+423104.1 3683 55178 0061 2.1865 1.7960  0.72  3.60  0.38  3.80  3.33  3.63  0.12999
080620.01+423124.2 3683 55178 0062 2.3797 1.9037  0.35  3.89  0.37  3.70  3.53  3.30  0.15065
080633.46+450432.3 3691 55274 0492 2.1057 1.7124  0.27  3.00  0.20  3.33  2.82  2.91  0.13458
080643.91+490138.5 3684 55246 0898 2.2149 1.9335  1.43  5.50  1.30  5.00  5.15  4.68  0.09134
080652.23+340121.7 3757 55508 0331 2.1911 1.9792  0.46  5.11  0.55  3.24  4.71  3.00  0.06860
080656.54+390733.5 3803 55513 0260 1.7398 1.5602  0.33  3.67  0.30  3.00  3.25  2.84  0.06770
080658.63+450412.1 3691 55274 0568 2.2334 1.9493  1.28  7.11  1.17  6.16  6.75  5.82  0.09171
080701.02+223941.9 4481 55630 0661 2.2932 1.9807  0.50  4.55  0.67  4.47  4.12  4.22  0.09937
080702.35+342556.6 3757 55508 0320 1.6618 1.4782  0.35  4.38  0.30  3.33  3.93  3.15  0.07135
080702.35+342556.6 3757 55508 0320 1.6618 1.5254  0.38  2.92  0.29  3.63  2.68  3.32  0.05255
080705.92+334611.4 3757 55508 0291 2.2689 1.8115  0.92  4.00  1.24  7.29  3.75  6.71  0.14960
080712.13+204118.7 4481 55630 0302 2.2455 1.7493  0.65  4.06  0.67  3.94  3.85  3.73  0.16442
080715.93+120608.8 4505 55603 0210 2.2063 1.7336  0.47  3.62  0.59  2.46  3.40  2.27  0.15816
080721.09+263121.0 4458 55536 0070 2.0112 1.7198  0.77 15.40  0.49 12.25 15.59 10.66  0.10143
080725.27+114815.3 4505 55603 0209 2.1980 1.9237  1.02  6.80  0.88  6.77  6.38  6.14  0.08944
080725.27+114815.3 4505 55603 0209 2.1980 1.8005  0.27  3.00  0.20  2.86  2.89  2.92  0.13195
080726.92+332338.6 3757 55508 0300 2.3152 2.0547  0.39  3.55  0.35  3.50  3.30  3.22  0.08165
080728.15+470948.9 3687 55269 0330 2.2706 1.7822  0.34  2.27  0.52  2.89  2.12  2.72  0.16034
080728.15+470948.9 3687 55269 0330 2.2706 1.8631  0.55  3.24  0.66  2.36  2.97  2.22  0.13229
080736.40+204928.5 4481 55630 0306 2.2283 1.9076  0.39  4.88  0.36  3.00  4.51  2.90  0.10425
080736.40+204928.5 4481 55630 0306 2.2283 2.1085  1.42  5.92  0.92  4.38  5.57  4.20  0.03780
080746.40+392958.1 3803 55513 0211 2.1655 1.6975  0.41  5.13  0.31  3.88  5.13  3.55  0.15863
080746.40+392958.1 3803 55513 0211 2.1655 1.7238  0.86  5.73  0.65  5.00  5.42  4.61  0.14916
080748.51+294402.2 4451 55537 0716 2.2138 1.8094  1.05  4.77  0.54  2.45  4.44  2.31  0.13368
080748.51+294402.2 4451 55537 0716 2.2138 1.8668  2.27 10.32  1.15  8.21  9.89  7.71  0.11376
080749.15+212122.3 4481 55630 0737 2.2236 1.8386  0.40 13.33  0.34  8.50 10.83  7.78  0.12651
080749.15+212122.3 4481 55630 0737 2.2236 2.0061  0.28  9.33  0.26  6.50  7.84  5.68  0.06974
080752.38+375832.0 3804 55267 0584 1.8800 1.7054  0.37  4.63  0.36  3.27  4.53  3.05  0.06246
080805.24+164926.3 4493 55585 0438 1.7941 1.5361  0.38  2.92  0.22  2.75  2.72  2.61  0.09658
080808.58+361617.0 3804 55267 0454 2.2316 1.8290  1.80 13.85  1.55 11.92 12.55 11.31  0.13227
080813.82+275833.5 4451 55537 0287 1.6530 1.5065  0.75  5.77  0.36  4.00  5.44  3.59  0.05674
080826.67+213942.9 4481 55630 0768 1.7150 1.4746  0.68  3.78  0.43  2.39  3.49  2.29  0.09245
080826.67+213942.9 4481 55630 0768 1.7150 1.5423  0.47  3.13  0.55  2.75  3.01  2.63  0.06563
080828.58+493127.6 3688 55273 0382 2.3259 2.0088  1.13  5.95  0.92  5.75  5.55  5.48  0.09987
080831.80+350200.7 3757 55508 0764 2.1499 1.7750  0.46  9.20  0.44  7.33  8.47  6.40  0.12605
080833.34+352109.2 3757 55508 0766 1.6575 1.5255  0.27  3.38  0.45  3.75  3.12  3.57  0.05090
080833.34+352109.2 3757 55508 0766 1.6575 1.5574  1.20  5.71  1.24  6.20  5.26  5.72  0.03838
080834.78+342803.1 3757 55508 0228 1.7793 1.5051  1.71  5.03  1.39  5.15  4.75  4.76  0.10350
080836.58+322043.1 3756 55505 0076 2.2045 1.7442  0.37  2.85  0.48  2.53  2.72  2.37  0.15384
080836.58+322043.1 3756 55505 0076 2.2045 1.9432  1.24  4.43  1.24  4.43  4.18  4.18  0.08485
080836.58+322043.1 3756 55505 0076 2.2045 2.0665  0.45  2.37  0.44  2.59  2.24  2.40  0.04399
080847.31+164343.2 4493 55585 0397 1.6051 1.4828  0.84  3.23  0.93  3.58  3.04  3.38  0.04805
080847.31+164343.2 4493 55585 0397 1.6051 1.4839  0.79  3.04  1.05  4.04  2.87  3.81  0.04761
080847.49+355152.7 3804 55267 0406 2.1819 2.0569  1.27  7.47  1.04  7.43  6.98  6.88  0.04006
080847.58+472521.2 3687 55269 0292 2.1754 1.9551  1.06  6.63  1.25  6.58  6.20  6.02  0.07178
080852.37+494324.8 3684 55246 0950 2.0796 1.7675  1.91  6.59  1.14  4.38  6.16  4.18  0.10645
080901.60+550244.4 4529 55563 0636 1.8711 1.4897  0.61  3.21  0.49  3.50  2.96  3.32  0.14158
080906.66+202927.4 4481 55630 0219 2.3013 1.9623  0.64  7.11  0.37  6.17  6.61  5.39  0.10793
080906.66+202927.4 4481 55630 0219 2.3013 1.9659  0.67  7.44  0.46  5.75  7.29  5.58  0.10673
080906.66+202927.4 4481 55630 0219 2.3013 2.1648  0.40  4.44  0.64  7.11  4.20  6.63  0.04220
080914.80+304327.9 4447 55542 0492 2.2256 2.0198  0.52  3.25  0.47  3.92  3.03  3.80  0.06583
080914.90+434525.5 4526 55559 0050 2.3389 1.9611  0.76  8.44  0.76  8.44  8.08  8.23  0.11951
080931.57+471824.6 3686 55268 0876 2.0280 1.6274  0.63  7.00  0.75  6.82  6.68  6.33  0.14096
080931.57+471824.6 3686 55268 0876 2.0280 1.8030  0.37  6.17  0.23  3.83  5.58  3.67  0.07706
080931.57+471824.6 3686 55268 0876 2.0280 1.8299  0.50 10.00  0.44  7.33  9.21  7.38  0.06756
080931.57+471824.6 3686 55268 0876 2.0280 1.9215  1.05 15.00  0.82 11.71 14.78 11.36  0.03579
080934.08+343403.0 3757 55508 0194 2.2882 1.9684  0.76  9.50  0.56  8.00  9.31  7.46  0.10196
080935.10+174218.5 4493 55585 0654 2.2593 2.1469  0.81  4.50  0.47  3.92  4.26  3.71  0.03508
080940.72+293721.6 4451 55537 0802 2.2107 2.0256  0.78  3.90  0.69  3.45  3.71  3.28  0.05931
080941.66+111643.8 4509 55574 0518 2.1397 1.8566  1.23  5.35  0.63  4.85  5.11  4.55  0.09421
080943.02+520420.0 3689 55180 0552 2.3214 2.0962  0.93  4.65  0.71  5.07  4.46  4.64  0.07010
080952.53+493435.7 4527 55590 0088 2.3079 2.1091  0.93 15.50  0.69 11.50 15.47 11.03  0.06190
081001.02+220257.6 4481 55630 0836 2.2365 1.9172  0.41  5.86  0.29  2.64  5.42  2.54  0.10350
081001.21+304803.7 4447 55542 0478 2.2462 1.8193  0.24  3.43  0.25  2.78  3.22  2.50  0.14007
081001.21+304803.7 4447 55542 0478 2.2462 2.0917  0.63  7.00  0.32  4.00  6.37  3.96  0.04873
081010.61+141148.4 4499 55572 0242 2.1474 1.7611  0.76  5.85  0.54  4.91  5.41  4.65  0.13020
081019.43+390324.2 3802 55528 0980 2.3291 2.1955  0.98  6.13  0.48  3.69  5.70  3.62  0.04094
081020.83+124225.9 4505 55603 0076 2.3373 2.0684  0.22  3.67  0.34  4.25  3.21  3.93  0.08381
081024.75+480615.4 3687 55269 0816 2.2553 1.7851  0.66  4.13  0.52  3.25  3.95  3.14  0.15475
081024.75+480615.4 3687 55269 0816 2.2553 1.8728  1.35  5.63  1.57  5.81  5.24  5.48  0.12435
081027.39+500105.2 3688 55273 0650 2.3154 1.9924  0.94  3.76  0.42  3.82  3.57  3.56  0.10214
081027.39+500105.2 3688 55273 0650 2.3154 2.0353  0.95  3.39  0.63  3.32  3.20  3.10  0.08804
081027.39+500105.2 3688 55273 0650 2.3154 2.0824  0.94  2.85  0.55  2.62  2.72  2.43  0.07274
081034.09+145824.0 4499 55572 0194 2.3791 1.9475  0.77  4.53  0.84  4.00  4.29  3.72  0.13581
081034.93+380157.5 3804 55267 0666 2.2475 2.1323  0.38  3.80  0.50  3.33  3.50  3.16  0.03610
081038.01+210824.8 4481 55630 0148 2.3341 1.8874  0.20  2.86  0.20  2.86  2.62  2.59  0.14286
081038.01+210824.8 4481 55630 0148 2.3341 2.2127  1.03  6.87  0.72  6.00  6.59  5.58  0.03707
081038.01+210824.8 4481 55630 0148 2.3341 2.2160  0.50  5.00  0.47  4.70  4.52  4.23  0.03605
081042.58+213404.9 4481 55630 0848 2.0979 1.8837  0.58 14.50  0.42 10.50 12.73 10.44  0.07153
081047.54+345022.9 3757 55508 0160 2.3336 1.9488  0.75  3.95  0.48  3.69  3.71  3.49  0.12204
081050.85+283118.3 4451 55537 0106 2.3181 2.0105  1.10  6.47  0.72  5.14  6.03  4.77  0.09698
081050.85+283118.3 4451 55537 0106 2.3181 2.0530  0.99  4.50  0.92  4.18  4.32  4.02  0.08308
081051.11+305402.7 4447 55542 0578 2.2288 1.9649  1.02  7.85  0.59  5.36  7.60  5.16  0.08506
081056.96+120914.8 4505 55603 0052 2.2635 1.8552  0.34  8.50  0.22 11.00  8.29  8.65  0.13287
081056.96+120914.8 4505 55603 0052 2.2635 1.8662  0.66 16.50  0.48 12.00 16.80 12.34  0.12909
081056.96+120914.8 4505 55603 0052 2.2635 2.0653  0.98 19.60  0.89 22.25 16.98 19.36  0.06257
081102.91+500724.2 3699 55517 0062 1.8394 1.6068  1.21 10.08  1.26  9.69  9.28  9.39  0.08526
081108.23+173206.6 4493 55585 0688 2.1258 1.9427  0.71  4.18  0.32  3.20  3.92  3.05  0.06029
081114.66+172057.4 4493 55585 0338 2.3304 2.1761  0.91 18.20  0.75 15.00 16.30 13.50  0.04740
081122.63+213545.6 4481 55630 0894 2.3031 1.9530  1.12 12.44  0.99  9.90 11.38  9.23  0.11157
081124.84+100523.2 4509 55574 0414 2.1492 1.9081  1.03  5.42  0.60  3.53  5.17  3.40  0.07948
081124.84+100523.2 4509 55574 0414 2.1492 2.0026  0.62  6.20  0.79  4.65  5.75  4.34  0.04763
081127.44+461812.9 3686 55268 0938 2.2423 1.7912  1.13 37.67  0.91 22.75 31.06 23.26  0.14870
081130.79+390411.0 3805 55269 0578 1.6455 1.5487  0.74 12.33  0.50  8.33 11.33  7.91  0.03726
081135.76+133933.0 4505 55603 0982 2.1640 1.6976  1.07  3.69  0.77  3.85  3.42  3.54  0.15814
081141.98+515710.9 3689 55180 0670 2.1763 1.7997  0.55  9.17  0.28  5.60  9.23  5.03  0.12554
081141.98+515710.9 3689 55180 0670 2.1763 2.0043  0.50 12.50  0.50 12.50 11.79 10.65  0.05561
081142.96+354809.2 3804 55267 0248 2.3399 1.8843  1.09  6.06  0.88  5.50  5.54  5.07  0.14562
081142.96+354809.2 3804 55267 0248 2.3399 1.9664  0.43  2.87  0.36  2.25  2.69  2.11  0.11804
081143.75+493530.8 3688 55273 0308 2.2263 2.0923  1.52  6.61  0.92  5.11  6.29  4.90  0.04240
081144.06+140436.4 4504 55571 0557 2.2967 1.8849  0.34  3.78  0.70  3.68  3.65  3.50  0.13265
081144.25+363319.0 3804 55267 0268 1.6017 1.5060  0.63  2.74  0.78  2.89  2.54  2.70  0.03746
081147.52+160957.6 4493 55585 0242 2.2217 1.9972  0.22  3.14  0.28  2.80  2.88  2.74  0.07211
081152.56+434051.3 3691 55274 0284 2.1800 2.0660  0.35  5.83  0.35  4.38  5.21  3.88  0.03649
081152.58+324100.7 3758 55506 0394 2.2255 1.7939  0.85 10.63  0.63  7.88  9.81  7.30  0.14267
081158.10+343624.2 3757 55508 0070 2.0980 1.7897  0.62  5.64  0.26  4.33  5.10  3.73  0.10444
081207.42+381712.6 3805 55269 0414 2.2325 1.8959  0.28  4.67  0.26  3.71  4.39  3.36  0.10952
081207.42+381712.6 3805 55269 0414 2.2325 1.9837  0.55  7.86  0.46  5.75  7.44  5.60  0.07992
081226.85+305103.8 4447 55542 0390 2.2976 2.0230  1.33  6.33  1.00  4.76  6.00  4.50  0.08673
081226.85+305103.8 4447 55542 0390 2.2976 2.1150  0.43  3.07  0.29  3.63  2.81  3.24  0.05690
081233.59+500418.3 3689 55180 0324 2.1505 1.9615  0.62  5.17  0.24  4.80  4.93  4.45  0.06179
081238.34+364807.8 3804 55267 0238 2.0543 1.6555  1.10  9.17  0.82  6.31  8.63  6.04  0.13901
081244.90+322529.2 3758 55506 0342 2.2996 1.8494  0.69  2.56  0.64  3.56  2.38  3.43  0.14565
081244.90+322529.2 3758 55506 0342 2.2996 2.0017  0.42  3.82  0.52  2.74  3.63  2.55  0.09434
081248.80+174949.3 4493 55585 0770 2.3367 1.8467  0.35  2.50  0.29  2.23  2.34  2.07  0.15750
081248.80+174949.3 4493 55585 0770 2.3367 1.9337  0.95  4.32  0.66  2.64  4.03  2.52  0.12801
081249.59+492219.5 3688 55273 0268 2.2198 1.8331  0.51  7.29  0.35  4.38  6.82  4.00  0.12725
081304.41+484329.2 3693 55208 0528 2.2638 1.7982  0.22  2.44  0.27  3.00  2.40  2.97  0.15271
081304.41+484329.2 3693 55208 0528 2.2638 1.9157  0.23  3.29  0.24  2.67  3.00  2.61  0.11231
081304.41+484329.2 3693 55208 0528 2.2638 2.0156  0.53  2.79  0.54  3.60  2.61  3.39  0.07893
081304.41+484329.2 3693 55208 0528 2.2638 2.0675  0.39  3.00  0.32  4.00  2.85  3.96  0.06195
081304.70+362709.0 3804 55267 0222 2.2240 1.9923  0.68  3.58  0.52  4.73  3.37  4.45  0.07444
081308.21+324830.7 3758 55506 0320 2.2613 1.7880  0.33  5.50  0.36  3.27  5.07  3.13  0.15553
081308.21+324830.7 3758 55506 0320 2.2613 1.8642  0.86  7.82  0.73  6.64  7.38  6.34  0.12911
081316.67+363251.0 3804 55267 0191 2.2343 1.9753  0.71 10.14  0.63  7.00  9.00  6.77  0.08327
081316.67+363251.0 3804 55267 0191 2.2343 2.0336  0.25  3.57  0.22  3.14  3.52  3.11  0.06397
081316.69+125725.5 4504 55571 0424 2.2349 1.8359  1.36 10.46  1.02 10.20 10.08  9.63  0.13088
081317.92+224919.6 4479 55592 0552 1.9909 1.8708  0.87  5.80  0.47  3.13  5.49  2.97  0.04096
081326.81+362614.9 3804 55267 0184 1.9987 1.7369  0.42  2.80  0.42  3.00  2.54  2.83  0.09110
081326.81+362614.9 3804 55267 0184 1.9987 1.8771  0.31  3.44  0.27  3.00  3.13  2.73  0.04137
081328.96+421211.3 3806 55505 0552 2.1998 1.9794  2.09 19.00  1.90 17.27 17.85 16.94  0.07125
081329.92+503214.5 3688 55273 0788 1.6819 1.4566  0.62  4.77  0.75  3.57  4.52  3.39  0.08752
081331.42+375301.9 3804 55267 0824 2.3467 2.1156  0.55  5.00  0.35  3.18  4.73  3.10  0.07143
081333.65+433515.8 3807 55511 0508 2.2943 1.9525  0.83 11.86  1.08  9.00 10.47  8.50  0.10911
081333.65+433515.8 3807 55511 0508 2.2943 2.1188  0.56  8.00  0.50  7.14  7.73  7.14  0.05469
081336.85+480026.7 3693 55208 0488 2.3317 1.9428  0.64  4.57  0.58  4.14  4.23  3.82  0.12349
081341.23+125137.3 4504 55571 0428 2.3391 1.9984  1.09 12.11  0.91 11.38 11.36 10.74  0.10721
081346.94+145723.1 4499 55572 0028 2.1993 1.8811  0.58  5.80  0.39  3.25  5.31  2.97  0.10438
081349.48+362933.8 3804 55267 0182 1.9655 1.5739  0.46  3.07  0.35  3.50  2.97  3.22  0.14068
081350.20+203002.0 4481 55630 0054 2.3309 2.1498  0.77  7.00  0.53  5.30  6.62  4.93  0.05585
081358.69+325247.8 3758 55506 0318 2.2072 1.8711  0.49  8.17  0.32  6.40  7.18  6.57  0.11025
081410.76+443706.9 3691 55274 0116 2.2733 1.8159  0.70 11.67  0.42  8.40 11.94  8.60  0.14939
081410.76+443706.9 3691 55274 0116 2.2733 1.8584  0.42  8.40  0.22  5.50  7.27  5.01  0.13471
081410.76+443706.9 3691 55274 0116 2.2733 1.9454  0.34 11.33  0.21  5.25 10.51  5.23  0.10516
081410.76+443706.9 3691 55274 0116 2.2733 1.9689  0.39 13.00  0.30 10.00 13.39  8.27  0.09730
081410.76+443706.9 3691 55274 0116 2.2733 2.0195  0.20  6.67  0.32  4.57  7.45  4.31  0.08053
081416.17+502550.4 3688 55273 0794 2.2250 1.9211  0.64 12.80  0.44  8.80 12.95  8.98  0.09865
081416.17+502550.4 3688 55273 0794 2.2250 2.0929  0.54  9.00  0.40  6.67  7.86  6.15  0.04180
081421.58+115642.6 4509 55574 0794 2.2185 1.8577  1.07  4.12  0.86  4.10  3.89  3.91  0.11834
081421.58+115642.6 4509 55574 0794 2.2185 1.9478  0.50  4.55  0.52  3.25  4.16  3.03  0.08763
081421.58+115642.6 4509 55574 0794 2.2185 1.9809  0.44  4.00  0.52  4.73  3.92  4.59  0.07654
081422.25+300218.3 4447 55542 0332 2.1920 1.7396  0.55  5.00  0.31  3.88  4.83  3.79  0.15166
081425.18+520713.9 3689 55180 0758 2.1636 1.9488  0.43 10.75  0.59  9.83  9.45  9.84  0.07020
081425.86+114456.4 4509 55574 0762 2.3072 2.0192  1.44  6.86  0.96  4.57  6.55  4.36  0.09086
081430.36+360826.7 3804 55267 0176 2.2653 1.9039  0.21  3.50  0.62  4.43  3.28  4.10  0.11676
081430.36+360826.7 3804 55267 0176 2.2653 1.9854  0.29  2.64  0.24  4.00  2.38  3.66  0.08938
081432.48+452300.9 3691 55274 0144 2.2101 1.9371  0.55  2.62  0.35  2.92  2.49  2.83  0.08865
081435.82+164141.1 4493 55585 0124 2.3179 1.8661  0.73  4.87  0.56  3.73  4.57  3.60  0.14534
081435.82+164141.1 4493 55585 0124 2.3179 2.1364  0.75  4.41  0.69  4.31  4.00  4.10  0.05620
081441.21+351802.7 3757 55508 1000 2.3552 2.1308  1.19  5.95  0.72  3.43  5.55  3.18  0.06911
081441.21+351802.7 3757 55508 1000 2.3552 2.2271  1.10  6.47  0.95  6.33  5.94  5.84  0.03891
081457.59+104256.6 4509 55574 0232 2.3028 2.0387  0.87  4.35  0.53  3.12  4.14  2.98  0.08315
081457.59+104256.6 4509 55574 0232 2.3028 2.0695  1.33  5.78  1.37  5.96  5.35  5.49  0.07313
081458.31+323509.5 3758 55506 0234 2.2224 1.9374  0.90  4.50  0.52  2.89  4.23  2.76  0.09234
081458.32+115837.5 4509 55574 0836 2.1120 1.7248  0.73  2.70  0.46  4.60  2.53  4.13  0.13209
081458.32+115837.5 4509 55574 0836 2.1120 1.8575  0.76  4.47  0.65  3.10  4.18  2.90  0.08511
081500.09+504626.9 3688 55273 0830 2.0103 1.5998  1.23  7.24  0.70  5.38  6.90  5.13  0.14556
081500.42+543956.5 4529 55563 0836 2.2116 2.0882  1.08  5.40  0.73  3.17  5.20  3.04  0.03916
081512.23+354219.5 3759 55236 0605 1.6715 1.5639  0.40  3.64  0.33  3.67  3.38  3.36  0.04109
081517.72+115544.0 4509 55574 0828 2.2397 2.0285  1.17  5.57  1.13  4.71  5.11  4.43  0.06731
081518.70+464016.8 3692 55186 0660 2.2512 2.0498  1.14  6.00  0.90  4.50  5.75  4.23  0.06386
081518.70+464016.8 3692 55186 0660 2.2512 2.1002  0.28  4.00  0.31  4.43  3.96  4.18  0.04752
081523.64+494011.6 3688 55273 0198 2.2602 1.7746  1.11  6.53  0.78  6.00  6.32  5.66  0.15990
081523.64+494011.6 3688 55273 0198 2.2602 1.8444  2.33 11.10  2.20 10.48 10.42  9.87  0.13560
081540.07+351752.7 3759 55236 0652 2.2956 2.0143  0.73  3.65  0.48  4.36  3.38  4.03  0.08898
081540.07+351752.7 3759 55236 0652 2.2956 2.1618  0.44  4.00  0.32  2.67  3.94  2.52  0.04142
081543.30+191352.5 4486 55588 0264 2.3756 1.8730  1.84 16.73  1.64 14.91 15.17 13.98  0.15983
081543.30+191352.5 4486 55588 0264 2.3756 2.1624  0.22  2.75  0.26  3.71  2.49  3.31  0.06515
081543.38+420230.6 3806 55505 0662 2.1670 1.6889  0.55  3.06  0.27  3.00  2.95  2.76  0.16221
081547.90+333046.3 3758 55506 0802 2.1800 1.7395  0.72  4.80  0.46  4.60  4.59  4.15  0.14801
081548.16+114735.6 4509 55574 0878 2.2090 2.0239  1.48  4.48  0.52  3.25  4.17  3.00  0.05934
081554.76+370658.9 3804 55267 0936 2.3491 2.1325  1.67 15.18  1.44 13.09 14.24 12.33  0.06676
081556.00+361650.1 3804 55267 0100 2.3281 1.9310  0.39  3.25  0.32  2.29  2.96  2.15  0.12638
081556.00+361650.1 3804 55267 0100 2.3281 1.9092  0.30  3.33  0.29  2.64  2.93  2.56  0.13372
081556.00+361650.1 3804 55267 0100 2.3281 1.8971  0.38  4.22  0.32  3.56  3.82  3.19  0.13781
081556.00+361650.1 3804 55267 0100 2.3281 2.1123  0.80  2.96  0.53  2.21  2.80  2.10  0.06694
081607.24+370427.1 3804 55267 0938 2.3273 2.1926  1.38  8.12  1.32  7.76  7.48  7.39  0.04130
081607.24+370427.1 3804 55267 0938 2.3273 2.1496  0.40  3.64  0.54  4.91  3.39  4.59  0.05483
081607.24+370427.1 3804 55267 0938 2.3273 1.8757  0.88  7.33  0.39  5.57  6.86  5.37  0.14484
081617.02+163640.3 4498 55615 0590 2.3459 2.2336  0.55  5.00  0.40  4.44  4.53  4.19  0.03413
081617.02+163640.3 4498 55615 0590 2.3459 1.8639  0.46  4.18  0.31  4.43  3.82  4.00  0.15431
081618.19+483603.2 3688 55273 0174 2.3235 2.0914  0.59  3.28  0.50  4.17  3.14  3.73  0.07227
081618.82+344634.1 3759 55236 0372 2.3389 1.9355  0.52  7.43  0.42  5.25  6.61  4.82  0.12806
081632.09+140031.7 4504 55571 0758 2.3872 1.9695  0.20  2.86  0.23  2.56  2.57  2.47  0.13086
081637.61+373442.0 3804 55267 0927 2.2366 1.8919  0.24  3.00  0.32  2.91  2.79  2.66  0.11214
081638.51+393518.8 3805 55269 0768 2.2281 2.0193  0.95  4.75  0.70  4.67  4.43  4.45  0.06677
081644.46+420606.0 3806 55505 0708 1.9205 1.5713  1.34  5.83  1.09  4.19  5.51  3.95  0.12666
081644.46+420606.0 3806 55505 0708 1.9205 1.5744  1.05  4.20  1.06  5.05  3.87  4.74  0.12547
081649.19+540015.6 3701 55540 0858 2.2724 1.8440  0.49  3.27  0.42  3.82  3.02  3.62  0.13940
081658.41+284849.8 4450 55540 0462 2.3088 2.1478  0.92  7.08  0.74  7.40  6.76  6.98  0.04984
081700.03+202042.7 4486 55588 0829 2.3526 1.8435  0.49  3.27  0.48  3.20  3.03  2.97  0.16323
081701.90+385936.3 3805 55269 0198 2.2426 1.7595  1.23 15.38  1.16 12.89 15.16 12.45  0.15994
081701.90+385936.3 3805 55269 0198 2.2426 1.8818  1.11 15.86  1.28 18.29 14.63 18.33  0.11742
081701.90+385936.3 3805 55269 0198 2.2426 1.9006  0.72 10.29  0.77 11.00  9.97 10.93  0.11100
081701.90+385936.3 3805 55269 0198 2.2426 2.0762  0.31  6.20  0.28  4.67  6.30  4.72  0.05263
081701.90+385936.3 3805 55269 0198 2.2426 2.1160  0.54  7.71  0.43  7.17  7.73  6.79  0.03980
081703.11+531340.4 3701 55540 0180 2.3612 1.9247  0.37  4.11  0.33  4.13  3.95  4.10  0.13822
081722.33+482401.3 3687 55269 0984 1.9843 1.5449  0.52  3.71  0.47  3.62  3.64  3.38  0.15794
081733.04+130642.8 4504 55571 0230 2.2973 1.8379  1.15  7.67  0.90  6.92  7.02  6.39  0.14892
081733.04+130642.8 4504 55571 0230 2.2973 2.0825  0.74  6.17  0.41  4.56  5.86  4.19  0.06726
081744.58+191544.8 4486 55588 0188 2.3815 2.0988  0.51  2.43  0.55  3.24  2.32  3.11  0.08708
081750.44+372940.1 3760 55268 0478 2.1589 1.7486  0.45  3.75  0.51  3.00  3.43  2.83  0.13824
081750.44+372940.1 3760 55268 0478 2.1589 1.9613  1.08  7.20  1.23  5.59  6.60  5.26  0.06451
081817.82+130753.3 4504 55571 0185 2.2904 2.1263  0.37  6.17  0.23  4.60  6.19  3.98  0.05111
081828.61+124414.9 4504 55571 0182 2.1898 1.8044  0.85  6.07  0.99  7.62  5.52  7.41  0.12806
081828.61+124414.9 4504 55571 0182 2.1898 1.9477  0.54  4.91  0.26  5.20  4.78  4.45  0.07877
081831.93+362310.1 3804 55267 0004 1.9638 1.5191  0.74  9.25  0.65  8.13  8.29  7.21  0.16115
081831.93+362310.1 3804 55267 0004 1.9638 1.8683  1.48 24.67  1.09 21.80 24.06 22.05  0.03274
081832.13+415451.9 3807 55511 0322 2.2168 1.8805  1.46 18.25  1.11 13.88 17.12 13.82  0.10998
081833.96+123215.4 4504 55571 0180 2.2390 2.0880  0.43  3.58  0.24  4.00  3.42  3.64  0.04770
081834.47+343945.8 3759 55236 0262 2.3024 2.0581  0.59  7.38  0.42  3.50  6.60  3.35  0.07670
081839.96+131801.8 4504 55571 0190 2.2720 1.8818  0.83  4.88  0.34  2.83  4.62  2.72  0.12631
081839.96+131801.8 4504 55571 0190 2.2720 1.9261  0.30  3.33  0.22  2.44  3.17  2.37  0.11127
081839.96+131801.8 4504 55571 0190 2.2720 2.1181  0.70  4.12  0.59  3.47  3.83  3.23  0.04814
081839.97+514832.8 3695 55212 0520 1.6308 1.4788  0.68  3.58  0.44  3.38  3.42  3.18  0.05944
081843.31+302858.9 4447 55542 0114 2.2785 2.0422  0.61  6.10  0.48  6.00  5.76  5.40  0.07467
081843.31+302858.9 4447 55542 0114 2.2785 1.9181  1.00  7.69  0.62  6.20  7.42  5.89  0.11593
081846.65+211635.3 4479 55592 0250 2.2130 1.7815  0.40  4.00  0.35  3.50  3.66  3.19  0.14322
081846.65+211635.3 4479 55592 0250 2.2130 1.9688  0.38  3.17  0.54  2.70  3.01  2.49  0.07888
081846.65+211635.3 4479 55592 0250 2.2130 1.9928  0.70  5.83  0.71  3.38  5.32  3.22  0.07088
081846.65+292107.1 4450 55540 0396 2.2859 1.8779  1.08  6.00  1.00  5.88  5.52  5.39  0.13181
081857.92+354919.6 3759 55236 0800 1.6366 1.4645  0.26  2.36  0.40  2.86  2.23  2.60  0.06740
081857.92+354919.6 3759 55236 0800 1.6366 1.4999  0.30  2.73  0.27  2.45  2.61  2.23  0.05319
081859.78+423327.6 3807 55511 0312 2.2372 1.8816  0.67  3.53  0.92  3.54  3.22  3.30  0.11584
081900.25+434223.9 3807 55511 0720 2.3270 1.9750  0.72  4.00  0.41  2.28  3.83  2.18  0.11136
081900.25+434223.9 3807 55511 0720 2.3270 2.0207  0.64  3.76  0.49  2.72  3.46  2.50  0.09628
081900.25+434223.9 3807 55511 0720 2.3270 2.1479  0.94  3.92  0.41  3.73  3.70  3.43  0.05528
081905.57+164254.4 4491 55570 0455 1.7471 1.5879  0.37  9.25  0.43  8.60  7.90  8.93  0.05963
081921.54+330404.4 3758 55506 0022 1.6332 1.4724  0.30  3.00  0.30  2.73  2.76  2.53  0.06293
081921.54+330404.4 3758 55506 0022 1.6332 1.4973  0.49  3.77  0.40  4.00  3.44  3.80  0.05294
081921.54+330404.4 3758 55506 0022 1.6332 1.5007  0.40  4.44  0.32  2.91  4.06  2.60  0.05158
081923.24+203239.6 4483 55587 0512 2.1861 1.7324  1.04  5.20  0.67  2.79  4.84  2.58  0.15242
081929.59+232237.4 4479 55592 0824 1.8404 1.6188  0.59  8.43  0.44  6.29  7.80  5.61  0.08105
081938.23+221004.4 4479 55592 0856 2.2993 1.8779  0.65  8.13  0.35  4.38  7.80  4.30  0.13581
081939.18+181850.9 4491 55570 0574 2.3601 2.0206  0.24  3.43  0.21  3.50  3.50  3.47  0.10611
081939.18+181850.9 4491 55570 0574 2.3601 2.0678  0.80  8.89  0.45  6.43  8.53  5.98  0.09076
081942.64+370900.5 3760 55268 0428 2.2170 1.8758  0.51  5.10  0.49  3.27  5.00  3.03  0.11165
081943.78+325859.2 4446 55589 0570 2.1565 1.8722  0.24  4.80  0.32  3.56  4.52  3.33  0.09411
081943.78+325859.2 4446 55589 0570 2.1565 1.8380  0.69  5.75  0.45  5.00  5.59  4.74  0.10596
081944.70+493107.3 3694 55209 0430 2.3400 1.9455  1.61  8.05  1.08  6.00  7.51  5.55  0.12503
081945.78+280036.5 4450 55540 0322 2.3128 2.0569  1.40  7.37  1.00  6.25  6.82  5.89  0.08022
081948.59+302139.8 4447 55542 0034 2.0255 1.7020  0.56  9.33  0.39  6.50  8.60  5.91  0.11260
081948.73+173100.2 4491 55570 0430 2.2743 1.9373  0.83  8.30  0.61  8.71  7.53  8.53  0.10819
081956.59+304326.0 4450 55540 0661 2.1864 2.0264  0.46  3.83  0.26  3.71  3.64  3.33  0.05147
082000.72+313410.9 4446 55589 0388 2.3277 1.9613  0.35  7.00  0.24  4.00  6.22  3.95  0.11613
082011.30+541232.7 3690 55182 0673 2.2321 1.9349  0.28  3.11  0.22  3.67  2.94  3.54  0.09616
082017.08+124556.9 4504 55571 0094 2.2690 2.0481  0.54  4.91  0.20  2.86  4.48  2.76  0.06985
082017.08+124556.9 4504 55571 0094 2.2690 2.0996  0.60  6.00  0.46  4.60  5.68  4.37  0.05316
082017.77+191521.9 4486 55588 0091 2.2594 2.0740  0.82  4.10  0.39  3.00  3.87  2.82  0.05850
082033.62+103703.5 4508 55600 0410 2.3465 1.9927  0.67  2.58  0.73  5.21  2.47  4.95  0.11128
082033.62+103703.5 4508 55600 0410 2.3465 2.0512  0.46  4.60  0.37  3.08  4.09  2.96  0.09212
082035.49+172120.2 4491 55570 0382 2.3201 2.1999  0.63  7.88  0.36  4.50  6.99  4.21  0.03686
082036.71+355813.7 3759 55236 0918 2.2171 1.9032  0.72  5.14  0.76  4.47  4.99  4.12  0.10231
082054.88+303345.3 4447 55542 0038 2.2745 1.8512  0.57  7.13  0.31  6.20  6.39  5.78  0.13755
082054.88+303345.3 4447 55542 0038 2.2745 2.0752  0.52  6.50  0.52  6.50  6.35  5.96  0.06271
082102.05+400748.4 3761 55272 0525 1.9312 1.6718  0.61  6.78  0.60  5.00  6.13  4.76  0.09240
082108.25+165314.6 4491 55570 0362 2.1221 1.7387  0.41  2.93  0.33  2.75  2.69  2.60  0.13028
082108.25+165314.6 4491 55570 0362 2.1221 1.7546  0.59  2.81  0.56  2.67  2.68  2.54  0.12458
082108.25+165314.6 4491 55570 0362 2.1221 1.9705  0.72  3.43  0.59  3.69  3.17  3.43  0.04973
082110.07+400959.3 3806 55505 0131 1.8286 1.5184  0.61  3.21  0.82  2.48  2.97  2.34  0.11564
082110.07+400959.3 3806 55505 0131 1.8286 1.5816  0.58  3.05  0.34  2.27  2.90  2.18  0.09112
082110.07+400959.3 3806 55505 0131 1.8286 1.6511  0.29  3.63  0.66  2.87  3.24  2.70  0.06472
082121.45+540418.4 3701 55540 0996 1.6351 1.5404  0.60  2.73  0.68  3.09  2.55  2.87  0.03658
082121.45+540418.4 3701 55540 0996 1.6351 1.4891  0.56  3.73  0.80  5.00  3.43  4.81  0.05694
082122.27+533437.6 3701 55540 0014 2.2120 1.8424  0.30  3.00  0.24  3.43  2.97  3.10  0.12164
082122.59+413213.4 3806 55505 0884 2.2913 2.1447  1.55 11.07  1.04  8.00 10.53  7.72  0.04553
082126.73+382222.8 3760 55268 0678 2.2448 1.7504  0.95  5.94  0.21  3.50  5.62  3.11  0.16382
082126.73+382222.8 3760 55268 0678 2.2448 2.0553  1.20  8.57  0.98  7.00  7.97  6.60  0.06010
082134.94+353928.6 3759 55236 0924 2.3421 1.9805  0.69  3.00  0.54  4.15  2.81  3.98  0.11401
082135.17+101820.9 4508 55600 0416 1.6917 1.5501  0.39  3.00  0.29  2.23  2.77  2.08  0.05399
082142.23+493657.9 3694 55209 0352 2.2016 1.8337  0.52  5.78  0.82 10.25  5.37  9.90  0.12146
082142.23+493657.9 3694 55209 0352 2.2016 1.7322  1.25 11.36  0.84 10.50 11.19  9.61  0.15723
082142.66+390311.6 3761 55272 0460 2.2736 1.9586  0.64  4.00  0.59  4.54  3.72  4.17  0.10083
082146.66+204232.4 4483 55587 0614 2.2920 2.0089  0.64  7.11  0.45  6.43  6.52  6.07  0.08968
082206.91+465600.5 3692 55186 0936 2.3587 2.0893  0.80  5.71  0.93  7.75  5.34  7.11  0.08342
082208.22+143933.3 4498 55615 0090 2.2055 1.8761  0.49  3.77  0.69  4.60  3.60  4.39  0.10801
082208.22+143933.3 4498 55615 0090 2.2055 1.9458  0.53  4.82  0.51  3.64  4.53  3.36  0.08429
082209.16+313956.8 4446 55589 0314 2.3644 1.8707  0.72  6.55  0.54  4.91  6.02  4.74  0.15737
082209.16+313956.8 4446 55589 0314 2.3644 1.9864  0.54  6.00  0.44  5.50  5.88  5.53  0.11862
082209.65+150618.2 4498 55615 0102 2.2817 1.9556  0.66  5.08  0.41  3.73  4.84  3.58  0.10428
082212.82+462730.4 3692 55186 0104 2.3061 2.0306  0.26  5.20  0.31  3.10  4.96  2.98  0.08679
082214.99+523556.8 3695 55212 0588 2.1854 1.9577  1.22  9.38  0.75  6.82  9.09  6.70  0.07403
082227.09+411059.5 3806 55505 0080 2.2209 1.9695  0.77  7.00  0.69  5.75  6.92  5.28  0.08109
082230.26+101450.4 4508 55600 0322 2.1651 1.7402  0.66  4.40  0.47  2.47  4.19  2.35  0.14316
082230.26+101450.4 4508 55600 0322 2.1651 1.9166  0.82  4.82  1.09  4.74  4.62  4.53  0.08158
082230.26+101450.4 4508 55600 0322 2.1651 1.9263  1.02  4.43  0.84  4.42  4.24  4.17  0.07829
082235.28+190322.1 4491 55570 0751 2.1917 1.7676  0.60  6.67  0.35  4.38  6.09  4.06  0.14161
082235.28+190322.1 4491 55570 0751 2.1917 1.9747  0.92 11.50  0.64  9.14 10.20  8.61  0.07029
082235.28+190322.1 4491 55570 0751 2.1917 2.0456  0.41  5.13  0.25  5.00  4.64  4.62  0.04682
082246.93+423711.4 3807 55511 0156 2.2826 1.8596  0.59  3.93  0.51  2.43  3.60  2.24  0.13709
082256.12+213023.1 4483 55587 0592 1.6872 1.4625  1.15  5.23  1.22  5.55  4.83  5.13  0.08710
082256.12+213023.1 4483 55587 0592 1.6872 1.4991  0.76  4.47  0.79  4.65  4.20  4.41  0.07244
082256.12+213023.1 4483 55587 0592 1.6872 1.5316  0.36  3.60  0.36  2.40  3.37  2.27  0.05958
082300.94+383053.7 3761 55272 0409 2.3977 1.9084  0.94  4.48  0.94  2.85  4.12  2.70  0.15425
082314.08+460710.6 3692 55186 0050 2.3141 1.8959  0.97  8.82  0.58  5.27  8.54  5.15  0.13408
082315.25+172119.1 4491 55570 0278 2.3398 1.9167  1.02  3.64  0.40  3.33  3.42  3.02  0.13464
082315.25+172119.1 4491 55570 0278 2.3398 2.0476  0.59  4.54  0.64  3.76  4.36  3.51  0.09130
082316.19+503050.6 3694 55209 0722 2.2106 1.7433  0.70  5.38  0.79  4.94  4.96  4.71  0.15601
082316.19+503050.6 3694 55209 0722 2.2106 2.0628  0.49  3.77  0.39  4.33  3.49  4.15  0.04709
082318.89+500354.6 3694 55209 0696 2.1487 1.7390  0.54  6.75  0.76  5.07  6.08  4.69  0.13850
082318.89+500354.6 3694 55209 0696 2.1487 1.9031  0.36  5.14  0.20  4.00  4.66  3.53  0.08103
082318.89+500354.6 3694 55209 0696 2.1487 1.9836  0.43  3.91  0.20  2.86  3.55  2.67  0.05381
082331.74+200602.6 4483 55587 0352 2.3239 1.9414  0.96  4.00  1.00  4.00  3.78  3.74  0.12165
082334.07+372830.5 3760 55268 0234 2.1299 1.9615  0.87  5.80  0.62  5.17  5.42  4.90  0.05525
082334.07+372830.5 3760 55268 0234 2.1299 1.8645  1.21 10.08  0.85  6.54  9.33  6.22  0.08838
082336.48+464557.2 3692 55186 0980 2.2137 1.7604  0.34  3.78  0.34  3.78  3.52  3.39  0.15089
082336.48+464557.2 3692 55186 0980 2.2137 1.8056  1.36  6.80  1.96  7.54  6.30  6.96  0.13498
082336.48+464557.2 3692 55186 0980 2.2137 1.9881  0.24  4.00  0.28  4.00  3.48  3.66  0.07266
082341.64+150901.0 4498 55615 0026 2.3359 1.8498  0.36  3.60  0.38  2.71  3.46  2.52  0.15620
082347.91+422256.2 3808 55513 0586 2.2937 2.1682  2.29  9.16  2.00  8.00  8.77  7.67  0.03883
082352.51+195342.6 4483 55587 0310 2.2460 1.8520  0.58  5.27  0.25  3.13  4.84  2.96  0.12869
082404.05+521947.5 3690 55182 0188 2.2881 1.8522  1.52  6.91  0.84  5.25  6.58  5.06  0.14127
082404.05+521947.5 3690 55182 0188 2.2881 1.8638  0.85  7.08  0.93  6.64  6.74  6.36  0.13729
082404.05+521947.5 3690 55182 0188 2.2881 2.0189  0.43  3.58  0.23  2.56  3.28  2.27  0.08521
082415.38+134944.4 4503 55563 0440 2.3166 2.0351  0.51  8.50  0.42  6.00  8.21  5.92  0.08846
082418.45+392812.8 3761 55272 0358 2.2585 2.0892  0.53  8.83  0.31  6.20  8.79  6.20  0.05330
082420.76+411410.3 3808 55513 0426 2.2235 1.7321  0.38  6.33  0.32  5.33  5.91  4.65  0.16391
082420.76+411410.3 3808 55513 0426 2.2235 1.7933  0.76  9.50  0.48  6.00  8.78  5.66  0.14227
082435.40+171655.1 4491 55570 0188 2.3145 2.2023  0.41  6.83  0.42  7.00  6.06  6.44  0.03442
082439.15+280052.0 4455 55539 0658 2.2455 1.7589  0.37  4.11  0.28  4.00  3.74  3.97  0.16102
082449.56+393843.0 3761 55272 0354 1.9148 1.7265  0.85  8.50  0.72  6.55  7.79  6.16  0.06668
082449.56+393843.0 3761 55272 0354 1.9148 1.7668  0.61  7.63  0.80  7.27  7.13  6.78  0.05206
08257.286+371207.4 3760 55268 0186 2.3924 2.0281  1.48  5.69  1.12  4.15  5.41  3.86  0.11312
082508.75+115536.3 4508 55600 0808 1.9902 1.6653  0.79 19.75  0.45 15.00 20.89 13.27  0.11452
082524.49+134500.9 4503 55563 0360 2.2150 1.8306  0.77  5.13  0.44  4.00  4.77  3.79  0.12665
082524.49+134500.9 4503 55563 0360 2.2150 2.1009  0.49  4.90  0.76  6.33  4.75  6.19  0.03612
082530.79+120508.4 4508 55600 0848 2.3508 1.8907  0.95  5.28  0.58  4.46  5.06  4.37  0.14664
082545.28+481755.0 3696 55277 0430 1.8022 1.5089  0.53 10.60  0.35  7.00 10.05  6.81  0.11011
082545.30+353801.0 3762 55507 0428 1.5945 1.4572  0.58  4.46  0.66  3.88  4.05  3.54  0.05432
082549.01+421021.2 3808 55513 0628 2.2444 2.0550  0.56  2.80  0.53  2.65  2.62  2.48  0.06008
082553.55+104754.2 4508 55600 0180 2.2160 1.7510  0.85  4.25  0.68  3.78  4.09  3.57  0.15492
082553.55+104754.2 4508 55600 0180 2.2160 2.0130  0.53  2.94  0.49  2.45  2.72  2.33  0.06511
082602.35+273721.3 4455 55539 0320 2.3766 2.0216  0.37  3.70  0.22  3.67  3.43  3.24  0.11063
082603.10+165824.2 4491 55570 0138 2.3008 2.1562  0.48  4.00  0.30  3.33  3.83  3.03  0.04477
082603.32+342800.6 4442 55532 0678 2.2829 2.0345  0.35 11.67  0.29  7.25  9.80  6.93  0.07852
082603.57+164327.1 4491 55570 0082 2.3979 2.0760  0.84 12.00  0.64  9.14 11.06  8.64  0.09920
082604.94+051825.1 4764 55646 0514 2.2616 2.0614  1.29  6.45  0.68  4.86  5.95  4.71  0.06326
082606.96+210947.3 4483 55587 0806 2.0500 1.7320  0.52  3.71  0.30  3.75  3.50  3.32  0.10966
082613.85+495019.3 3696 55277 0640 2.1812 1.8222  1.23 20.50  0.53 13.25 19.37 13.43  0.11917
082613.85+495019.3 3696 55277 0640 2.1812 1.9793  0.45 15.00  0.39 13.00 12.92 11.42  0.06548
082616.10+502049.0 3695 55212 0368 2.1896 1.9616  0.29  7.25  0.29  9.67  6.91  8.59  0.07403
082616.99+481108.8 3696 55277 0420 1.8787 1.5076  0.39  4.33  0.42  3.23  4.27  2.97  0.13714
082626.26+424842.9 3807 55511 0076 2.2091 2.0802  0.56  6.22  0.49  6.13  5.92  5.44  0.04097
082628.21+485419.2 3693 55208 0961 2.3257 1.9833  0.78  4.88  1.02  5.37  4.58  4.97  0.10822
082628.21+485419.2 3693 55208 0961 2.3257 1.9562  0.55  3.24  0.66  3.47  3.08  3.22  0.11723
082628.37+333939.2 4442 55532 0314 2.1464 1.8735  0.69  2.65  0.46  3.07  2.53  2.90  0.09048
082629.76+395448.1 3761 55272 0780 1.8470 1.4801  0.30  2.73  0.59  3.11  2.52  2.96  0.13710
082629.76+395448.1 3761 55272 0780 1.8470 1.5118  0.69  4.31  0.59  3.28  4.13  3.09  0.12462
082629.76+395448.1 3761 55272 0780 1.8470 1.5871  0.46  4.18  0.20  2.50  3.81  2.35  0.09544
082632.10+180144.8 4491 55570 0884 2.2599 1.9501  1.58  8.78  2.03 11.28  8.24 10.55  0.09953
082632.10+180144.8 4491 55570 0884 2.2599 1.9311  1.97 10.37  2.06 10.84  9.79 10.22  0.10592
082632.10+180144.8 4491 55570 0884 2.2599 1.8851  0.22  2.44  0.29  3.22  2.29  3.03  0.12153
082632.10+180144.8 4491 55570 0884 2.2599 1.8513  0.89  5.93  0.63  4.20  5.59  3.94  0.13313
082637.04+273441.6 4455 55539 0316 2.2361 1.9456  0.58  7.25  0.57  8.14  7.25  7.48  0.09378
082640.53+504958.8 3694 55209 0834 2.1790 1.9396  0.25  2.50  0.35  2.19  2.43  2.02  0.07813
082643.45+143427.6 4503 55563 0728 2.3116 1.8278  0.36  9.00  0.26  8.67  9.31  7.23  0.15663
082643.45+143427.6 4503 55563 0728 2.3116 1.8857  0.80 16.00  0.71 17.75 16.40 15.67  0.13680
082649.68+501732.7 3695 55212 0370 2.1638 1.9096  0.43  3.58  0.45  3.75  3.28  3.65  0.08356
082649.68+501732.7 3695 55212 0370 2.1638 1.9553  0.79  6.58  0.69  5.75  6.08  5.27  0.06807
082652.40+204329.7 4483 55587 0854 2.3479 2.0201  0.45  6.43  0.41  4.56  6.23  4.28  0.10268
082653.11+273935.8 4455 55539 0272 2.2233 1.8661  1.15  4.79  1.05  4.20  4.48  3.88  0.11692
082701.11+104705.7 4508 55600 0084 1.8806 1.4587  0.43  5.38  0.21  5.25  5.40  5.03  0.15706
082701.11+104705.7 4508 55600 0084 1.8806 1.5064  0.41  5.13  0.22  3.67  4.99  3.68  0.13826
082704.21+323026.9 4442 55532 0282 2.3259 2.1345  0.91  7.00  0.62  5.64  6.70  5.21  0.05920
082705.98+323403.6 4442 55532 0244 2.3534 1.9197  0.46  4.60  0.35  5.00  4.12  4.78  0.13762
082705.98+323403.6 4442 55532 0244 2.3534 2.1089  0.48  4.80  0.49  3.77  4.66  3.60  0.07556
082705.98+323403.6 4442 55532 0244 2.3534 1.9710  1.29 10.75  0.67  5.58 10.09  5.25  0.12049
082705.98+323403.6 4442 55532 0244 2.3534 1.9743  0.74  6.73  0.54  4.91  6.21  4.51  0.11939
082706.51+105224.2 4508 55600 0096 2.2820 2.1093  0.73  8.11  0.52  7.43  7.91  6.62  0.05400
082719.10+373525.3 3763 55508 0476 2.2541 2.1215  0.22  3.14  0.28  4.00  3.04  3.77  0.04158
082719.14+131553.2 4503 55563 0288 2.2888 1.9149  0.50  6.25  0.33  4.13  6.25  3.84  0.12010
082725.42+161721.1 4496 55544 0654 1.7142 1.5578  0.86  4.53  0.85  3.86  4.35  3.57  0.05928
082725.81+525245.1 3695 55212 0670 2.1606 1.8411  0.49  6.13  0.70  7.00  6.14  6.82  0.10617
082725.81+525245.1 3695 55212 0670 2.1606 1.8488  0.98  7.54  0.70  8.75  7.24  7.95  0.10349
082728.62+354234.2 3762 55507 0353 2.0782 1.6433  0.85  4.72  0.38  2.53  4.41  2.36  0.15115
082732.59+120214.0 4508 55600 0924 2.0803 1.6277  0.28  3.50  0.31  3.44  3.30  3.12  0.15759
082732.59+120214.0 4508 55600 0924 2.0803 1.6344  0.66  3.30  0.24  2.67  3.16  2.43  0.15511
082732.59+120214.0 4508 55600 0924 2.0803 1.6646  0.28  2.55  0.36  2.57  2.47  2.48  0.14397
082750.73+125556.4 4503 55563 0250 2.2712 1.7686  0.59  3.11  0.34  2.83  2.95  2.77  0.16528
082751.36+372715.8 3760 55268 0080 2.2793 1.9236  0.68  4.00  0.53  3.79  3.66  3.57  0.11431
082751.36+372715.8 3760 55268 0080 2.2793 2.0289  1.04  4.95  1.06  5.05  4.63  4.73  0.07926
082751.78+132107.2 4503 55563 0260 1.8249 1.5184  0.36 12.00  0.32  6.40  9.69  6.01  0.11435
082751.78+132107.2 4503 55563 0260 1.8249 1.6094  1.38 27.60  1.01 20.20 23.97 19.86  0.07919
082752.91+384148.5 3760 55268 0944 1.6386 1.5191  0.38  2.71  0.56  3.29  2.46  3.16  0.04631
082807.74+062133.9 4764 55646 0586 2.1461 1.8112  0.39  9.75  0.24  8.00  8.28  6.90  0.11208
082808.17+041903.2 4764 55646 0408 2.2897 2.1725  0.26  6.50  0.23  5.75  5.75  5.70  0.03626
082808.27+173746.8 4491 55570 0030 2.1486 1.6810  0.32  3.56  0.35  3.18  3.55  2.91  0.15940
082808.27+173746.8 4491 55570 0030 2.1486 1.7070  0.84  4.42  0.27  3.86  4.07  3.50  0.14998
082808.27+173746.8 4491 55570 0030 2.1486 1.9876  0.86  6.14  0.65  4.64  5.89  4.32  0.05244
082811.85+321357.5 4445 55622 0520 2.2359 2.1224  0.95  8.64  0.82  7.45  8.34  7.25  0.03569
082811.85+321357.5 4445 55622 0520 2.2359 2.0404  1.10 10.00  0.96 10.67  9.63  9.83  0.06224
082811.85+321357.5 4445 55622 0520 2.2359 1.9469  0.77  8.56  0.69  7.67  8.13  7.25  0.09328
082815.74+193008.0 4483 55587 0060 1.6725 1.5589  1.23 13.67  0.93 10.33 12.73  9.23  0.04341
082816.56+343248.5 4442 55532 0746 1.9494 1.6364  1.25  4.63  0.50  2.78  4.37  2.55  0.11172
082816.56+343248.5 4442 55532 0746 1.9494 1.8179  1.24  4.96  1.24  4.96  4.66  4.66  0.04558
082816.56+343248.5 4442 55532 0746 1.9494 1.8205  0.89  4.45  0.89  3.87  4.18  3.58  0.04466
082816.56+343248.5 4442 55532 0746 1.9494 1.8419  0.54  2.57  0.45  3.00  2.43  2.79  0.03711
082818.81+362758.7 3762 55507 0690 2.3430 2.2243  0.76  7.60  0.92  9.20  7.12  8.93  0.03614
082818.81+362758.7 3762 55507 0690 2.3430 2.0688  0.39  3.90  0.24  3.43  3.58  3.49  0.08537
082819.29+153006.7 4496 55544 0302 2.1660 1.7987  0.31  3.88  0.58  3.41  3.45  3.17  0.12269
082819.29+153006.7 4496 55544 0302 2.1660 1.8538  0.63  4.20  0.21  4.20  3.92  3.75  0.10345
082821.18+175125.6 4491 55570 1000 2.2324 1.7442  0.65  5.91  0.53  5.89  5.81  5.59  0.16229
082823.65+354714.7 3762 55507 0313 2.0150 1.6990  1.53  5.88  1.15  3.38  5.51  3.14  0.11027
082830.05+403429.2 3808 55513 0294 2.2956 2.1833  0.73  4.87  0.25  2.27  4.57  2.25  0.03466
082838.30+270538.8 4455 55539 0218 1.7375 1.4730  0.48  3.43  0.20  2.86  3.19  2.66  0.10126
082838.30+270538.8 4455 55539 0218 1.7375 1.5104  0.27  3.86  0.47  4.27  3.63  3.99  0.08639
082845.61+130302.3 4503 55563 0208 2.3173 2.1394  1.24 11.27  0.83  7.55 10.37  6.93  0.05506
082845.61+130302.3 4503 55563 0208 2.3173 1.8446  0.90  7.50  0.42  3.50  6.88  3.36  0.15253
082854.86+505128.6 3695 55212 0358 2.2326 2.1115  0.34  2.62  0.34  2.43  2.46  2.31  0.03816
082901.98+294911.1 4449 55544 0388 1.6076 1.4699  1.04  3.35  0.87  3.22  3.16  3.07  0.05420
082906.02+290433.8 4449 55544 0406 2.3369 1.9797  0.72  6.55  0.53  5.89  6.10  5.60  0.11274
082908.03+142208.0 4503 55563 0814 2.3321 2.0314  0.33  3.67  0.31  4.43  3.28  4.10  0.09430
082908.50+403601.1 3808 55513 0260 2.3030 1.8213  1.31  4.68  0.58  2.90  4.44  2.72  0.15634
082908.71+330349.7 4442 55532 0177 2.2405 2.0587  0.82 10.25  0.49  7.00  9.22  7.12  0.05767
082908.71+330349.7 4442 55532 0177 2.2405 2.0157  0.31  5.17  0.25  4.17  4.97  3.87  0.07177
082920.51+395801.0 3808 55513 0286 2.0161 1.6467  0.31  2.21  0.25  3.13  2.13  2.94  0.12991
082920.63+395000.1 3761 55272 0856 2.2584 2.1420  1.02  5.37  0.59  4.21  4.95  3.99  0.03636
082923.64+320047.4 4445 55622 0468 2.3300 1.8415  0.32  3.56  0.45  4.50  3.55  4.26  0.15732
082923.64+320047.4 4445 55622 0468 2.3300 1.8878  0.80  8.89  0.63  7.00  8.14  6.45  0.14152
082923.64+320047.4 4445 55622 0468 2.3300 2.2143  0.28  4.67  0.21  2.63  4.08  2.51  0.03535
082928.36+342510.2 4442 55532 0840 2.1952 1.9391  0.45  4.09  0.27  2.70  3.78  2.55  0.08335
082929.70+191721.4 4489 55545 0624 2.3241 2.0622  0.72  5.54  0.52  5.20  5.04  5.16  0.08188
082948.20+051205.4 4764 55646 0318 2.2603 1.7635  1.32 14.67  1.11 13.88 13.31 12.74  0.16383
082956.28+324038.5 4442 55532 0130 2.2339 1.9526  0.69  8.63  0.56  6.22  8.06  5.69  0.09075
083004.36+333943.4 4442 55532 0146 2.3080 2.1695  0.37  9.25  0.34  8.50  8.00  7.94  0.04274
083017.31+413521.6 3808 55513 0814 2.2077 1.8424  1.07 13.38  0.93 11.63 12.00 11.41  0.12032
083017.31+413521.6 3808 55513 0814 2.2077 1.7574  0.76  6.91  0.31  4.43  6.64  4.10  0.15012
083017.79+203351.1 4484 55565 0503 2.2004 1.8226  0.93  4.89  0.47  3.92  4.55  3.67  0.12496
083017.79+203351.1 4484 55565 0503 2.2004 1.8400  1.41  7.83  1.15  6.05  7.29  5.77  0.11891
083017.79+203351.1 4484 55565 0503 2.2004 1.8622  0.85  5.31  0.91  6.07  4.99  5.54  0.11122
083019.67+125942.7 4503 55563 0095 2.3393 2.0077  0.38  6.33  0.34  5.67  6.08  5.03  0.10421
083024.41+034319.1 4794 55647 0590 2.1897 1.7423  0.71  5.07  0.66  4.71  4.77  4.43  0.14999
083024.41+034319.1 4794 55647 0590 2.1897 1.7679  0.27  3.86  0.25  2.50  3.61  2.33  0.14089
083024.41+034319.1 4794 55647 0590 2.1897 1.7843  0.84  4.42  0.28  2.15  4.20  2.07  0.13510
083024.41+034319.1 4794 55647 0590 2.1897 2.0056  0.63  5.25  0.22  3.14  4.92  2.73  0.05938
083028.31+380442.2 3763 55508 0670 1.7737 1.4609  0.69  3.14  0.27  2.25  3.01  2.18  0.11909
083031.87+115422.7 4507 55564 0431 2.1927 1.8067  0.27  3.00  0.25  2.78  3.01  2.75  0.12815
083031.93+052006.7 4764 55646 0740 2.2184 2.0248  0.36  7.20  0.48  9.60  6.23  9.14  0.06196
083046.17+152329.7 4496 55544 0176 1.9433 1.7757  0.66 33.00  0.48 24.00 27.69 20.86  0.05856
083051.75+323327.7 4445 55622 0566 2.3718 1.9505  0.41  6.83  0.20  4.00  6.11  3.69  0.13269
083051.75+323327.7 4445 55622 0566 2.3718 1.9611  0.51  6.38  0.31  6.20  6.20  5.68  0.12916
083055.49+184446.5 4489 55545 0688 2.1939 1.7575  0.65  4.06  0.51  3.64  3.84  3.49  0.14587
083055.49+184446.5 4489 55545 0688 2.1939 2.0203  0.46  4.60  0.38  4.75  4.50  4.56  0.05583
083106.45+515558.7 3695 55212 0802 2.1704 1.9972  0.49  3.27  0.39  3.55  3.13  3.29  0.05612
083107.62+363728.7 3763 55508 0322 2.1743 2.0021  0.53  6.63  0.52  5.20  6.28  4.71  0.05572
083108.02+402531.0 3761 55272 0917 2.2952 2.0792  1.23 17.57  0.81 16.20 16.29 14.09  0.06769
083108.02+402531.0 3761 55272 0917 2.2952 2.0838  1.23 17.57  1.20 17.14 16.24 15.81  0.06621
083113.75+245329.3 4460 55533 0366 2.1093 1.6375  0.20  4.00  0.25  3.57  3.68  3.33  0.16310
083117.12+140225.4 4503 55563 0939 2.0769 1.7250  0.41  5.13  0.59  3.93  4.75  3.64  0.12086
083120.89+192225.8 4484 55565 0450 2.2423 2.0604  0.59  9.83  0.51 10.20  9.14  8.93  0.05767
083121.53+400341.8 3761 55272 0970 2.3127 1.9198  0.76  4.47  0.38  2.71  4.10  2.46  0.12558
083123.07+404008.3 3808 55513 0174 2.3807 1.9168  0.44  3.38  0.35  3.50  3.21  3.22  0.14653
083123.07+404008.3 3808 55513 0174 2.3807 2.1652  0.93  4.43  0.72  3.60  4.15  3.43  0.06577
083131.59+184820.2 4489 55545 0758 2.2731 1.7871  0.61  5.08  0.59  5.90  4.75  5.36  0.15937
083142.15+164330.6 4496 55544 0876 2.2944 2.1198  0.98  6.13  0.49  3.06  5.77  2.87  0.05440
083154.56+342913.6 4442 55532 0958 2.2213 2.1032  0.46  2.71  0.30  3.00  2.59  2.88  0.03733
083155.29+265440.5 4460 55533 0666 2.2571 1.8832  0.83  6.92  0.46  3.54  6.50  3.30  0.12134
083157.16+365911.5 3762 55507 0864 2.2450 1.8007  0.76 15.20  0.68 13.60 13.73 11.78  0.14619
083200.51+181758.2 4489 55545 0780 2.3413 1.8593  0.79  4.94  0.68  5.23  4.76  4.94  0.15453
083200.51+181758.2 4489 55545 0780 2.3413 1.9575  0.63  4.20  0.55  5.00  4.08  4.54  0.12141
083200.51+181758.2 4489 55545 0780 2.3413 2.0081  0.54  6.00  0.34  3.78  5.58  3.49  0.10467
083205.44+423024.0 3808 55513 0902 2.3262 1.8762  0.46  4.60  0.34  4.25  4.48  4.05  0.14435
083205.95+352445.8 3762 55507 0046 2.0617 1.6734  0.35  2.50  0.59  2.57  2.33  2.41  0.13479
083205.95+352445.8 3762 55507 0046 2.0617 1.9181  1.63  5.26  1.66  5.35  5.00  5.08  0.04800
083219.34+114453.9 4507 55564 0354 2.2019 1.7300  0.39  6.50  0.28  4.67  6.08  4.57  0.15811
083226.71+272638.6 4455 55539 0040 2.1883 1.7539  0.22  3.14  0.29  4.14  2.85  3.71  0.14543
083234.75+285205.9 4454 55536 0550 2.3799 1.9534  0.45  7.50  0.31  4.43  6.51  4.44  0.13408
083235.24+361337.0 3762 55507 0894 2.3544 2.1632  0.53  3.31  0.44  3.14  3.18  2.90  0.05862
083238.57+132330.6 4507 55564 0622 2.2160 2.0392  1.50  7.14  1.14  5.43  6.65  5.06  0.05648
083239.91+293051.4 4449 55544 0228 2.0814 1.6305  0.31  3.10  0.38  2.71  2.78  2.60  0.15690
083241.98+040152.5 4764 55646 0166 2.3950 2.0263  0.64  3.20  0.45  3.21  3.05  3.04  0.11446
083249.22+033135.2 4794 55647 0672 1.6785 1.5061  0.50  2.78  0.34  2.62  2.67  2.43  0.06643
083249.22+033135.2 4794 55647 0672 1.6785 1.5331  0.45  2.81  0.59  3.11  2.61  2.85  0.05576
083255.63+182300.7 4489 55545 0802 2.2414 1.7772  0.40 20.00  0.21 10.50 15.80  8.71  0.15334
083255.63+182300.7 4489 55545 0802 2.2414 1.8040  0.62 31.00  0.62 20.67 24.15 19.44  0.14395
083300.25+055534.9 4764 55646 0828 1.7140 1.4795  0.25  2.78  0.26  2.89  2.52  2.54  0.09012
083300.97+354225.6 3762 55507 0056 2.2303 2.0939  1.00  5.00  0.94  4.95  4.76  4.69  0.04312
083302.73+040746.6 4764 55646 0174 2.0830 1.6624  0.91  8.27  0.54  5.40  7.49  5.08  0.14563
083303.32+353559.9 3762 55507 0055 2.3421 1.9303  0.89 11.13  0.75  9.38 10.21  8.99  0.13074
083303.32+353559.9 3762 55507 0055 2.3421 2.0073  0.41  6.83  0.26  4.33  7.04  4.26  0.10517
083303.32+353559.9 3762 55507 0055 2.3421 2.1971  0.88 17.60  0.81 16.20 15.13 14.05  0.04433
083303.32+353559.9 3762 55507 0055 2.3421 2.1990  1.00 20.00  0.81 16.20 18.21 14.79  0.04373
083310.76+151446.9 4496 55544 0090 2.1078 1.8209  0.93  4.89  0.81  5.06  4.62  4.78  0.09656
083310.76+151446.9 4496 55544 0090 2.1078 1.8400  0.54  4.50  0.38  3.17  4.38  2.85  0.08987
083313.05+484639.7 3696 55277 0158 2.2719 2.0996  0.35  7.00  0.23  4.60  7.07  4.52  0.05404
083313.05+484639.7 3696 55277 0158 2.2719 2.1560  0.60 10.00  0.39  9.75  9.69  8.59  0.03605
083316.79+352434.9 4441 55532 0526 2.1926 1.7885  0.79  3.95  0.60  4.00  3.64  3.82  0.13451
083318.36+482338.0 3696 55277 0142 2.2509 1.8453  1.99  6.03  1.43  4.61  5.71  4.36  0.13248
083320.74+120438.0 4507 55564 0318 2.3668 2.0020  1.06 21.20  1.00 16.67 19.37 16.37  0.11418
083320.74+120438.0 4507 55564 0318 2.3668 2.2071  1.31  8.19  1.29  8.06  7.54  7.41  0.04856
083341.50+191752.0 4484 55565 0372 2.3136 2.0421  0.56  8.00  0.39  6.50  7.01  5.60  0.08528
083341.50+191752.0 4484 55565 0372 2.3136 1.9440  1.27  9.07  1.10 11.00  8.77 10.58  0.11772
083342.67+104716.9 4507 55564 0288 2.0917 1.7724  1.24 10.33  0.86  9.56  9.46  8.59  0.10858
083342.67+104716.9 4507 55564 0288 2.0917 1.8130  0.56  5.60  0.28  3.50  5.10  3.13  0.09419
083342.67+104716.9 4507 55564 0288 2.0917 1.9337  0.93  5.81  0.48  5.33  5.52  5.08  0.05241
083342.67+104716.9 4507 55564 0288 2.0917 1.9632  1.18  9.08  0.97  9.70  8.64  9.15  0.04243
083346.35+363940.2 3762 55507 0940 2.3512 1.9679  0.25  2.78  0.21  2.63  2.77  2.49  0.12087
083347.70+130151.0 4507 55564 0718 2.2585 2.0831  1.00  5.26  0.77  5.50  4.88  5.21  0.05527
083348.12+321610.6 4445 55622 0318 1.6493 1.5101  0.49  2.88  0.60  3.16  2.77  2.88  0.05392
083354.77+482034.2 3696 55277 0012 2.2541 2.0440  0.76  5.43  0.37  3.36  5.20  3.18  0.06664
083354.83+522814.6 3695 55212 0916 2.2110 1.8690  0.82  4.82  0.57  4.75  4.48  4.26  0.11215
083355.22+153728.3 4496 55544 0066 2.1362 1.9816  0.89  6.85  0.46  5.11  6.24  4.82  0.05051
083402.68+511657.0 3695 55212 0052 2.3396 2.2255  0.32  3.56  0.30  2.73  3.31  2.57  0.03475
083408.29+504625.5 3695 55212 0180 2.3795 2.1136  1.36  7.16  0.82  5.86  6.69  5.51  0.08177
083408.42+374217.0 3763 55508 0230 2.3022 2.1272  0.39  3.55  0.37  3.36  3.34  3.16  0.05440
083408.42+374217.0 3763 55508 0230 2.3022 2.1861  1.16  4.83  0.99  4.13  4.52  3.85  0.03578
083414.23+373043.4 3763 55508 0232 1.6642 1.4632  0.65  3.10  0.47  3.13  2.92  2.93  0.07828
083414.23+373043.4 3763 55508 0232 1.6642 1.5335  0.80  3.20  0.81  3.52  2.96  3.31  0.05026
083414.23+373043.4 3763 55508 0232 1.6642 1.4884  0.75  4.41  0.74  2.96  4.19  2.74  0.06816
083417.12+354833.1 4441 55532 0548 2.1540 1.9137  0.78 39.00  0.60 30.00 31.30 26.49  0.07908
083417.12+354833.1 4441 55532 0548 2.1540 1.9717  0.32 16.00  0.21 10.50 15.14 10.22  0.05947
083426.33+315824.9 4445 55622 0270 2.3807 2.0965  0.50  8.33  0.31  6.20  7.74  5.90  0.08759
083431.60+362015.8 3762 55507 0970 2.3860 2.0972  0.62 10.33  0.30  7.50 10.05  6.72  0.08892
083431.60+362015.8 3762 55507 0970 2.3860 2.1716  1.02 12.75  0.65 13.00 12.55 11.05  0.06532
083431.60+362015.8 3762 55507 0970 2.3860 2.1941  0.61 10.17  0.32  5.33  9.30  4.94  0.05828
083440.43+515931.3 3695 55212 0978 2.2218 1.7394  0.55  3.24  0.71  4.18  3.12  3.97  0.16079
083440.43+515931.3 3695 55212 0978 2.2218 1.7884  0.55  3.06  0.51  3.40  2.91  3.14  0.14348
083440.43+515931.3 3695 55212 0978 2.2218 1.8913  0.37  3.08  0.41  3.42  2.81  3.11  0.10781
083447.22+054800.5 4764 55646 0926 2.1593 2.0198  0.50  3.13  0.35  2.69  2.90  2.48  0.04513
083455.14+381430.7 3763 55508 0864 2.3519 1.9963  1.08  7.71  0.84  4.42  7.20  4.26  0.11168
083503.49+371444.8 3763 55508 0188 2.1741 1.7670  0.90  4.50  0.61  3.05  4.24  2.89  0.13640
083507.62+414643.8 3808 55513 0976 2.1692 1.9951  0.83  5.53  0.39  3.90  5.15  3.64  0.05644
083514.36+144849.7 4500 55543 0601 2.3255 2.1124  0.75  4.17  0.51  3.40  3.98  3.17  0.06613
083517.03+182727.2 4489 55545 0894 2.3373 1.8954  0.56  5.60  0.30  4.29  5.11  4.05  0.14109
083519.50+512944.9 3695 55212 0030 2.3564 2.2379  1.44  6.55  0.85  5.00  6.03  4.75  0.03593
083526.00+514223.4 3695 55212 0040 2.2414 2.1135  0.72  7.20  0.43  4.30  7.14  4.23  0.04024
083527.63+012943.5 4794 55647 0244 2.2050 1.7510  0.85  9.44  0.40  5.71  8.48  5.46  0.15157
083527.63+012943.5 4794 55647 0244 2.2050 2.0378  0.45 11.25  0.41  6.83  9.49  6.54  0.05353
083533.92+493656.7 3697 55290 0336 2.1359 1.7181  0.70  4.12  0.92  4.84  3.96  4.51  0.14202
083533.92+493656.7 3697 55290 0336 2.1359 1.8489  0.70  4.38  0.52  3.25  4.08  3.01  0.09569
083553.01+294244.4 4449 55544 0102 2.1276 1.8041  0.57  4.38  0.53  4.08  4.00  4.00  0.10875
083553.01+294244.4 4449 55544 0102 2.1276 1.9027  0.61  3.81  0.31  3.44  3.55  3.09  0.07449
083553.14+013410.4 4793 55648 0592 2.2525 1.8315  1.15  5.75  1.14  4.75  5.49  4.52  0.13774
083553.14+013410.4 4793 55648 0592 2.2525 1.8720  1.85  8.41  1.87  9.35  7.99  8.79  0.12378
083553.14+013410.4 4793 55648 0592 2.2525 1.8909  1.58  8.32  1.38  8.12  7.66  7.43  0.11731
083553.14+013410.4 4793 55648 0592 2.2525 1.9216  1.93 14.85  0.91  8.27 14.04  7.52  0.10688
083553.14+013410.4 4793 55648 0592 2.2525 1.9406  1.61 12.38  1.01  6.31 11.29  5.92  0.10047
083553.14+013410.4 4793 55648 0592 2.2525 2.0481  0.54  6.00  0.29  5.80  5.99  5.46  0.06481
083555.32+414502.3 3808 55513 0992 1.7153 1.4715  0.29  2.90  0.28  3.11  2.63  3.04  0.09380
083556.40+354316.0 4441 55532 0624 1.6306 1.4580  0.60  2.61  0.67  2.39  2.44  2.27  0.06776
083602.65+031303.6 4794 55647 0803 2.1932 2.0075  0.42  3.50  0.29  3.63  3.21  3.45  0.05984
083603.44+415656.5 3808 55513 0984 2.3434 1.9305  0.34  5.67  0.48  6.00  5.11  5.82  0.13106
083611.10+054806.1 4764 55646 0976 2.2583 2.1274  0.48  8.00  0.36  7.20  7.77  6.96  0.04098
083617.46+303938.1 4449 55544 0928 2.2861 1.8267  1.55  5.54  0.96  4.36  5.14  4.11  0.14946
083620.83+291614.2 4449 55544 0046 2.3870 1.9543  0.55  7.86  0.37  5.29  7.06  5.27  0.13584
083632.21+154214.9 4500 55543 0626 2.3241 2.2045  0.26  3.71  0.27  4.50  3.82  3.96  0.03663
083637.53+305426.3 4449 55544 0952 2.1437 1.9612  0.21  4.20  0.32  4.00  3.75  3.83  0.05973
083637.72+395410.7 3764 55514 0276 1.7946 1.5763  0.42  2.63  0.53  3.31  2.46  3.12  0.08116
083640.28+180454.7 4489 55545 0032 2.1912 1.9574  0.48  6.86  0.53  7.57  6.20  6.85  0.07594
083640.28+180454.7 4489 55545 0032 2.1912 1.8329  1.49 12.42  1.00  9.09 11.43  8.88  0.11854
083642.12+321129.9 4445 55622 0192 2.2615 1.8479  0.80  5.71  0.53  3.79  5.55  3.69  0.13478
083649.34+311741.9 4445 55622 0208 2.2587 1.8445  0.39  5.57  0.25  4.17  5.06  4.01  0.13511
083653.66+375512.0 3765 55508 0494 2.3523 2.0981  0.61  6.78  0.41  5.86  6.28  5.34  0.07869
083655.57+303921.6 4449 55544 0938 2.3800 1.9661  1.27  5.29  0.99  4.95  5.00  4.74  0.12989
083655.57+303921.6 4449 55544 0938 2.3800 2.0386  0.82  4.82  0.63  4.20  4.45  4.08  0.10608
083655.57+303921.6 4449 55544 0938 2.3800 2.1336  0.70  5.38  0.64  4.92  4.96  4.50  0.07555
083655.57+303921.6 4449 55544 0938 2.3800 2.1358  0.70  5.00  0.64  4.92  4.58  4.50  0.07485
083658.79+130850.8 4500 55543 0328 2.3597 1.9662  1.83 13.07  1.48 10.57 12.56 10.18  0.12393
083658.79+130850.8 4500 55543 0328 2.3597 1.9856  1.64 12.62  1.20  9.23 11.59  8.46  0.11751
083701.81+000719.3 4793 55648 0386 2.2142 1.9203  0.35  4.38  0.33  4.13  4.12  3.89  0.09560
083705.53+411300.5 3764 55514 0750 2.2632 2.1291  0.47  6.71  0.41  5.86  6.83  5.82  0.04194
083705.53+411300.5 3764 55514 0750 2.2632 2.0397  1.16 10.55  0.88  8.00 10.13  7.71  0.07083
083713.14+191851.1 4484 55565 0212 2.2765 2.0821  0.35  5.83  0.27  4.50  5.61  4.22  0.06109
083725.17+115646.9 4507 55564 0154 2.3434 1.9358  0.80  3.48  1.03  4.29  3.28  3.99  0.12928
083726.73+312019.0 4445 55622 0172 2.3437 1.8450  1.22 11.09  1.10 10.00 10.84  9.70  0.16012
083726.73+312019.0 4445 55622 0172 2.3437 1.9552  0.79  9.88  0.64  7.11  9.24  6.38  0.12289
083749.34+510022.0 3697 55290 0720 1.9444 1.5776  0.51  5.10  0.35  5.00  4.68  4.64  0.13227
083752.31+251255.4 4460 55533 0136 2.3996 2.0372  0.88  5.87  0.73  3.84  5.62  3.52  0.11225
083752.31+251255.4 4460 55533 0136 2.3996 2.2478  1.12  5.09  1.04  5.47  4.84  5.04  0.04565
083758.90+011410.7 4793 55648 0682 2.2139 1.7521  0.39  3.00  0.36  2.77  2.94  2.63  0.15389
083758.90+011410.7 4793 55648 0682 2.2139 1.9417  1.27  4.70  0.83  4.15  4.48  3.95  0.08827
083800.82+335149.2 4441 55532 0326 2.2358 1.8232  0.53  7.57  0.23  5.75  6.93  4.96  0.13557
083800.82+335149.2 4441 55532 0326 2.2358 1.9062  0.48  6.00  0.28  4.00  6.00  3.99  0.10702
083814.03+251428.1 4460 55533 0098 2.2022 1.8512  0.57  7.13  0.43  4.78  6.99  4.55  0.11558
083819.81+403202.6 3764 55514 0812 2.2494 1.7732  1.20  6.00  0.56  3.11  5.75  2.90  0.15716
083837.03+015143.4 4793 55648 0668 2.1854 1.7950  0.77  5.50  0.47  5.22  4.99  5.06  0.13001
083852.05+025703.6 3809 55533 0414 1.7705 1.6400  0.50 16.67  0.31  7.75 14.81  8.06  0.04821
083852.05+025703.6 3809 55533 0414 1.7705 1.6640  0.57 11.40  0.20  6.67 10.14  5.46  0.03918
083912.92-001009.6 4793 55648 0212 2.2930 1.8915  0.95  4.52  0.45  3.00  4.31  2.86  0.12930
083923.98+355202.1 4441 55532 0792 2.2728 2.1220  0.39  4.88  0.33  4.13  4.63  3.80  0.04714
083935.75+141306.0 4500 55543 0188 2.3497 2.2134  0.65  2.50  0.79  3.76  2.34  3.58  0.04152
083951.09+395931.0 3764 55514 0154 2.2339 1.7715  0.70  5.00  0.75  4.17  4.76  3.83  0.15309
083951.09+395931.0 3764 55514 0154 2.2339 1.8765  0.67  5.15  0.39  2.60  4.73  2.41  0.11658
083953.31+021134.3 4793 55648 0702 2.1566 1.7214  0.70  3.68  0.50  2.50  3.47  2.32  0.14727
083953.31+021134.3 4793 55648 0702 2.1566 1.7488  0.67  5.15  0.69  3.14  4.70  2.97  0.13746
083953.31+021134.3 4793 55648 0702 2.1566 1.8184  0.63  3.71  0.56  3.11  3.51  2.90  0.11284
084001.11+012925.6 4793 55648 0797 2.2887 2.1241  0.35  3.89  0.53  5.30  3.53  4.91  0.05130
084001.11+012925.6 4793 55648 0797 2.2887 2.1686  0.43  5.38  0.31  3.88  5.12  3.71  0.03719
084010.42+035816.7 3809 55533 0740 2.2989 2.0723  0.47  5.88  0.34  3.40  5.74  3.24  0.07104
084010.42+035816.7 3809 55533 0740 2.2989 2.0797  0.41  3.73  0.24  2.40  3.47  2.28  0.06865
084018.00+204605.3 4484 55565 0952 2.1417 1.9023  0.85  5.00  0.59  3.11  4.71  2.99  0.07910
084106.79+031206.8 3809 55533 0224 1.8376 1.6182  0.47 23.50  0.40 20.00 22.25 18.95  0.08030
084106.79+031206.8 3809 55533 0224 1.8376 1.6345  0.41 20.50  0.28 14.00 15.96 10.69  0.07413
084106.79+031206.8 3809 55533 0224 1.8376 1.6503  0.49 24.50  0.38 19.00 23.37 17.97  0.06818
084106.79+031206.8 3809 55533 0224 1.8376 1.6519  0.49 24.50  0.41 20.50 20.21 21.28  0.06758
084118.24+353950.8 4441 55532 0876 2.2040 1.8882  0.80  8.00  0.59  5.36  7.72  5.16  0.10340
084145.57+373625.3 3765 55508 0254 2.3405 2.1426  1.32  5.74  1.06  5.05  5.31  4.85  0.06099
084148.04+345251.1 4441 55532 0150 2.0138 1.6139  0.39  2.44  0.55  3.24  2.36  3.04  0.14140
084148.04+345251.1 4441 55532 0150 2.0138 1.6583  0.44  2.93  0.32  2.91  2.80  2.63  0.12486
084148.04+345251.1 4441 55532 0150 2.0138 1.9043  0.59  3.93  0.49  3.77  3.75  3.60  0.03699
084148.34+393825.6 3764 55514 0078 2.1563 1.8353  0.60  4.29  0.43  3.07  4.03  2.90  0.10684
084150.10+024739.4 3810 55531 0634 2.1815 1.8343  2.07  5.45  1.01  3.48  5.16  3.33  0.11505
084222.64+012215.2 3810 55531 0416 2.2771 1.8631  0.83  2.96  0.41  3.15  2.79  2.94  0.13424
084237.33+340048.2 4441 55532 0098 2.2472 1.7868  0.33  3.00  0.29  3.22  2.93  3.04  0.15172
084331.05+025822.4 3810 55531 0758 1.8317 1.5939  0.43  3.91  0.25  2.78  3.75  2.55  0.08749
084356.59+380334.9 3765 55508 0222 2.2874 2.0955  0.87  3.95  0.64  4.57  3.70  4.20  0.06008
084435.68+043538.1 3809 55533 0952 2.3081 2.0455  0.93  4.04  0.59  3.69  3.76  3.54  0.08252
084444.69+005041.5 3810 55531 0245 2.3236 2.0583  1.01 11.22  0.61  6.78 10.84  6.53  0.08300
084521.85+033754.3 3809 55533 0018 2.0158 1.6483  0.68  6.80  0.76  7.60  6.58  7.31  0.12922
084521.85+033754.3 3809 55533 0018 2.0158 1.6860  2.09 17.42  1.76 14.67 16.31 13.68  0.11530
084521.85+033754.3 3809 55533 0018 2.0158 1.7042  0.89  9.89  0.48  6.86  9.12  6.88  0.10863
084521.85+033754.3 3809 55533 0018 2.0158 1.8859  0.68  8.50  0.42  7.00  8.12  6.32  0.04400
084538.03+023413.5 3810 55531 0842 2.1841 1.7697  0.34  4.25  0.25  6.25  4.00  5.61  0.13853
084538.03+023413.5 3810 55531 0842 2.1841 1.8112  0.38  5.43  0.36  5.14  5.30  4.75  0.12392
084606.98+022720.2 3810 55531 0848 2.1570 1.7765  1.74 19.33  1.98 22.00 18.62 19.94  0.12773
084606.98+022720.2 3810 55531 0848 2.1570 1.7855  1.37 17.13  0.35  7.00 16.65  6.10  0.12454
084606.98+022720.2 3810 55531 0848 2.1570 2.0191  0.29  7.25  0.27  5.40  6.55  5.08  0.04463
084647.22+024940.2 3813 55532 0510 1.9149 1.4710  0.43  2.87  0.32  2.46  2.66  2.25  0.16373
084647.22+024940.2 3813 55532 0510 1.9149 1.6046  0.49  6.13  0.41  4.10  5.72  3.97  0.11208
084647.22+024940.2 3813 55532 0510 1.9149 1.7248  0.89  5.56  0.29  4.83  5.16  4.44  0.06734
084647.22+024940.2 3813 55532 0510 1.9149 1.7042  0.37  3.36  0.23  3.29  3.05  2.91  0.07489
084843.80+011153.8 3812 55513 0652 2.2231 1.8179  1.43  5.30  1.01  4.81  5.05  4.51  0.13355
084846.49+383423.5 3765 55508 0040 2.1760 1.8888  0.43  4.30  0.42  3.50  4.21  3.41  0.09450
084856.95-011458.8 3812 55513 0330 2.2929 1.9484  0.67 11.17  0.44  8.80 11.47  7.72  0.11006
084930.61+015754.9 3813 55532 0712 1.6521 1.5265  0.33  3.30  0.30  2.73  2.98  2.62  0.04848
084934.00+005736.0 3813 55532 0372 2.2210 2.1063  0.88  6.29  0.82  4.82  5.77  4.47  0.03624
085021.47+352003.5 4602 55644 0620 2.2124 1.7828  1.55  5.74  0.90  4.74  5.31  4.38  0.14258
085028.39-005155.9 3812 55513 0214 2.3831 2.2333  0.54  5.40  0.50  6.25  5.20  6.08  0.04526
085028.39-005155.9 3812 55513 0214 2.3831 2.1660  0.21  2.63  0.23  2.88  2.53  2.86  0.06623
085052.67+005643.3 3813 55532 0256 1.6201 1.4723  0.80  2.86  0.47  2.76  2.69  2.61  0.05800
085058.72+361221.6 4602 55644 0592 2.3468 2.0441  0.76  5.85  0.41  4.56  5.56  4.40  0.09452
085058.72+361221.6 4602 55644 0592 2.3468 1.9434  0.44  4.00  0.43  3.58  3.88  3.29  0.12774
085058.72+361221.6 4602 55644 0592 2.3468 1.8577  0.53  3.79  0.29  2.23  3.49  2.15  0.15669
085104.86+024420.3 3813 55532 0753 2.0681 1.6508  1.33  4.29  0.60  4.00  4.00  3.84  0.14516
085112.20+040054.8 3811 55538 0938 2.2094 1.7534  0.42  6.00  0.44  6.29  5.30  5.60  0.15206
085112.20+040054.8 3811 55538 0938 2.2094 1.7597  0.54  6.75  0.62  7.75  6.12  7.14  0.14983
085311.42-002227.2 3812 55513 0072 2.3339 2.0453  0.82  5.13  0.59  3.93  4.85  3.83  0.09030
085353.18+032854.1 3811 55538 0007 2.2035 1.9826  0.54  4.91  0.44  4.00  4.77  3.87  0.07133
085353.18+032854.1 3811 55538 0007 2.2035 1.9814  0.57  5.18  0.40  3.64  5.00  3.50  0.07173
085400.32+014728.9 3813 55532 0114 2.2181 1.9552  0.67  9.57  0.47  7.83  8.90  7.92  0.08502
085441.14-011103.3 3815 55537 0368 2.3219 2.1323  0.46  6.57  0.37  6.17  5.89  5.38  0.05870
085513.30+345042.9 4602 55644 0228 1.8238 1.4654  0.38  3.45  0.38  2.71  3.31  2.63  0.13490
085513.30+345042.9 4602 55644 0228 1.8238 1.6074  1.22  3.81  1.47  4.59  3.55  4.29  0.07956
085513.30+345042.9 4602 55644 0228 1.8238 1.6388  0.67  3.05  0.39  3.90  2.82  3.56  0.06766
085527.63+012851.5 3815 55537 0706 2.3320 2.0549  0.62  8.86  0.48  8.00  8.00  7.23  0.08661
085527.63+012851.5 3815 55537 0706 2.3320 2.0416  0.66 11.00  0.52  8.67  9.71  8.54  0.09094
085602.91+032800.0 3814 55535 0272 2.2676 2.1138  0.70  5.00  0.44  4.40  4.68  4.29  0.04817
085609.41-004229.7 3815 55537 0308 2.1223 1.7657  0.55  4.58  0.51  2.13  4.17  2.05  0.12069
085609.41-004229.7 3815 55537 0308 2.1223 1.8279  1.40  5.83  1.46  6.08  5.38  5.63  0.09871
085613.61+350218.3 4602 55644 0190 2.3384 1.9222  0.44  4.40  0.20  2.86  4.13  2.52  0.13237
085613.61+350218.3 4602 55644 0190 2.3384 2.1765  1.00  7.14  0.81  5.79  6.66  5.35  0.04967
085618.97-004818.5 3815 55537 0266 2.3570 1.9126  0.65  8.13  0.48  6.00  7.90  5.87  0.14105
085618.97-004818.5 3815 55537 0266 2.3570 2.0297  1.07 21.40  0.89 14.83 19.11 15.09  0.10223
085710.90+024329.0 3816 55272 0614 1.9570 1.6015  0.41  5.13  0.30  3.00  4.87  2.80  0.12739
085710.90+024329.0 3816 55272 0614 1.9570 1.7169  1.29 18.43  1.02 14.57 18.16 13.68  0.08448
085715.86-002008.6 3815 55537 0237 2.0297 1.8122  0.63  6.30  0.34  3.09  5.85  2.98  0.07436
085715.86-002008.6 3815 55537 0237 2.0297 1.6755  0.22  4.40  0.22  3.67  4.00  3.40  0.12369
085719.62+022838.0 3816 55272 0618 2.3350 2.1931  0.89 11.13  0.64  7.11  9.98  6.68  0.04345
085756.87+014445.5 3816 55272 0320 2.2628 1.7616  1.35  6.43  1.10  4.23  5.93  3.97  0.16525
085756.87+014445.5 3816 55272 0320 2.2628 1.8877  0.97  4.41  0.79  3.43  4.22  3.18  0.12152
085830.97+343222.2 4602 55644 0090 2.2464 1.9167  0.81  6.23  0.69  5.31  5.99  5.12  0.10669
085856.00+015219.4 3816 55272 0738 2.1601 1.8191  0.61 20.33  0.57 19.00 18.83 20.13  0.11369
085856.00+015219.4 3816 55272 0738 2.1601 1.9453  0.30 15.00  0.22  7.33 11.82  7.87  0.07028
085904.59+042647.7 3817 55277 0538 1.8069 1.6091  0.30  3.75  0.31  2.21  3.70  2.09  0.07295
085904.59+042647.7 3817 55277 0538 1.8069 1.6505  0.74  6.17  0.72  6.00  5.91  5.73  0.05727
085914.45+011034.7 3816 55272 0262 2.3160 2.0818  0.62  2.58  0.49  2.58  2.41  2.42  0.07311
085914.45+011034.7 3816 55272 0262 2.3160 2.1200  1.23  4.56  0.65  3.82  4.36  3.54  0.06085
085918.57-002924.8 3815 55537 0074 2.1652 1.7171  1.15  4.42  0.70  3.50  4.17  3.26  0.15148
085918.57-002924.8 3815 55537 0074 2.1652 1.8785  0.34  3.40  0.28  2.80  3.24  2.52  0.09466
085921.00+022517.9 3816 55272 0782 2.3409 1.8577  1.23  4.24  1.13  3.90  3.95  3.66  0.15496
085921.00+022517.9 3816 55272 0782 2.3409 2.1765  2.20  8.15  1.52  7.60  7.67  7.04  0.05042
085952.71+033318.4 3817 55277 0474 2.1613 2.0359  0.38 12.67  0.32 10.67 11.58  8.92  0.04045
090023.33-005732.9 3815 55537 0052 2.3509 2.1335  0.35  4.38  0.34  3.78  4.14  3.63  0.06698
090030.36+015155.0 3816 55272 0878 1.9847 1.7961  0.70  7.78  0.47  7.83  7.10  6.91  0.06518
090032.51+045046.5 3817 55277 0578 2.1047 1.9424  0.85  2.58  0.63  2.86  2.40  2.72  0.05364
090039.17+003928.1 3818 55532 0510 2.3842 2.0368  0.56  8.00  0.52  6.50  7.69  5.96  0.10789
090048.49+033607.9 3814 55535 0014 2.1624 1.7617  0.31  6.20  0.36  4.00  6.20  3.80  0.13466
090128.82+003615.0 3818 55532 0528 2.1859 2.0795  0.60  6.67  0.48  6.00  6.00  5.55  0.03395
090158.49+012957.2 3816 55272 0104 1.6914 1.5667  1.49  7.84  1.04  5.78  7.35  5.45  0.04740
090158.49+012957.2 3816 55272 0104 1.6914 1.5818  0.24  3.43  0.36  2.57  3.08  2.42  0.04155
090209.61+353842.9 4645 55623 0474 2.2124 1.8344  0.36  4.50  0.23  2.56  4.12  2.41  0.12454
090215.33+045351.8 3817 55277 0648 2.2156 1.8346  0.50  8.33  0.37  6.17  8.59  6.36  0.12545
090225.30+044803.0 3817 55277 0647 2.3413 2.1484  0.46  6.57  0.37  5.29  5.82  4.89  0.05940
090319.68+021614.1 3819 55540 0547 2.3367 1.8383  0.47  3.62  0.30  2.50  3.31  2.41  0.16038
090407.98+014600.6 3816 55272 0020 2.2173 1.9613  0.68  3.78  0.63  4.50  3.61  4.22  0.08272
090512.37-000141.3 3818 55532 0280 1.7759 1.4581  0.57  3.00  0.45  3.46  2.79  3.26  0.12099
090521.68+031451.6 3817 55277 0218 2.1872 1.8004  0.63  7.00  0.41  5.13  6.24  4.61  0.12866
090608.29+004626.7 3818 55532 0798 2.1755 1.6971  0.54  4.15  0.35  2.69  3.87  2.53  0.16185
090754.03+032901.2 3817 55277 0070 2.3183 2.1209  0.89  5.24  0.87  5.80  5.03  5.53  0.06125
090842.11+035857.4 3817 55277 0972 2.3664 2.0026  1.01  5.05  0.49  3.27  4.66  3.01  0.11387
090842.11+035857.4 3817 55277 0972 2.3664 2.0454  0.82  5.86  0.87  5.12  5.34  4.79  0.09988
090842.11+035857.4 3817 55277 0972 2.3664 2.0934  0.30  3.75  0.32  2.91  3.45  2.66  0.08437
090847.10-021645.5 3780 55240 0300 1.7724 1.4788  0.97  4.41  0.71  3.23  4.09  2.99  0.11147
090847.65+355159.6 4645 55623 0852 2.1881 2.0013  0.66  3.30  0.79  3.95  3.15  3.81  0.06031
090900.80-004021.6 3780 55240 0744 2.2353 1.9915  0.65  7.22  0.75  6.25  6.83  6.02  0.07819
090921.45-001204.5 3818 55532 0088 2.2256 2.0964  1.11  6.53  0.48  5.33  6.28  5.18  0.04086
090921.45-001204.5 3818 55532 0088 2.2256 1.8547  0.77  4.81  1.23  5.35  4.47  5.06  0.12155
090921.45-001204.5 3818 55532 0088 2.2256 1.8684  1.37  7.61  0.62  4.43  7.27  4.09  0.11683
090944.05+363406.7 4645 55623 0910 1.9898 1.8103  0.50  4.55  0.47  5.88  4.08  5.52  0.06184
090958.99-003318.9 3818 55532 0066 1.8283 1.6925  1.49 29.80  1.50 25.00 26.65 24.79  0.04917
091019.13-003220.1 3780 55240 0822 2.2945 2.1578  1.31 10.92  1.08  9.82 10.31  9.34  0.04235
091023.70+001645.2 3818 55532 0980 2.2170 1.8077  0.24  4.80  0.21  3.50  4.78  3.56  0.13525
091037.45+351948.7 4645 55623 0076 2.2650 1.8109  0.61  6.10  0.34  4.25  5.92  4.09  0.14865
091051.93-002745.6 3818 55532 0024 2.2280 2.1024  0.48  5.33  0.20  3.33  5.14  3.10  0.03967
091110.29+004822.8 3821 55535 0548 2.2766 1.7978  0.44  4.40  0.33  3.30  4.27  3.19  0.15667
091114.04+045157.5 3820 55542 0682 2.1980 1.9364  0.43  4.78  0.39  4.33  4.36  3.96  0.08513
091116.34+024605.3 3819 55540 0912 2.1377 2.0308  0.96  6.00  0.73  5.21  5.68  4.91  0.03465
091140.69+020515.2 3822 55544 0560 2.3664 1.9038  0.40  5.71  0.70  5.00  5.06  4.80  0.14676
091149.39+012144.3 3822 55544 0466 2.1313 1.8241  2.68 12.18  2.09  9.95 11.40  9.47  0.10289
091149.39+012144.3 3822 55544 0466 2.1313 2.0245  0.72  4.24  0.36  3.27  4.04  3.02  0.03469
091209.59-000954.9 3821 55535 0436 2.2679 1.8058  1.00 12.50  0.72 10.29 11.65  9.13  0.15129
091209.70+013044.3 3819 55540 0028 2.0124 1.7080  0.47  5.88  0.35  4.38  5.84  4.36  0.10613
091209.70+013044.3 3819 55540 0028 2.0124 1.7954  0.55  9.17  0.48  6.00  8.05  5.96  0.07462
091209.71+024213.9 3822 55544 0518 2.3888 2.1476  0.52  4.33  0.44  3.38  4.18  3.08  0.07370
091259.71-013822.9 3766 55213 0538 2.0324 1.5710  1.12  3.73  0.50  3.85  3.52  3.70  0.16358
091259.71-013822.9 3766 55213 0538 2.0324 1.9116  0.64  3.05  0.64  2.37  2.91  2.24  0.04063
091314.57+015649.8 3822 55544 0594 2.2532 1.7928  0.40  4.00  0.22  3.67  3.61  3.38  0.15142
091314.57+015649.8 3822 55544 0594 2.2532 2.0233  1.00  7.69  0.84  7.64  7.29  7.33  0.07316
091326.39+004736.6 3821 55535 0628 2.1604 1.9001  0.59  9.83  0.46  7.67  9.70  7.85  0.08574
091326.39+004736.6 3821 55535 0628 2.1604 1.9101  0.62  8.86  0.50  7.14  8.80  7.04  0.08232
091326.39+004736.6 3821 55535 0628 2.1604 2.0522  0.55 11.00  0.43  7.17 10.00  6.54  0.03482
091420.01-005744.6 3766 55213 0598 2.2703 1.8558  0.48  6.00  0.36  4.50  5.85  4.38  0.13471
091420.33+002006.2 3821 55535 0682 2.3595 1.9938  0.94  6.27  0.76  5.43  5.84  5.16  0.11474
091420.33+002006.2 3821 55535 0682 2.3595 2.0735  0.45  4.50  0.37  3.36  4.30  3.32  0.08874
091420.33+002006.2 3821 55535 0682 2.3595 2.1744  0.50  3.33  0.40  2.67  3.13  2.48  0.05661
091422.47+002109.2 3821 55535 0690 2.2193 1.9552  0.50  3.13  0.29  3.63  2.91  3.43  0.08539
091459.77+012440.2 3821 55535 0704 2.1968 1.7585  0.35  2.69  0.35  3.18  2.58  3.10  0.14640
091500.43-020228.5 3766 55213 0354 2.2806 2.1158  1.43 13.00  0.85 10.63 11.83  9.91  0.05149
091513.83+034237.6 3820 55542 0116 2.0988 1.8129  0.34  4.86  0.38  4.22  4.48  3.84  0.09650
091513.83+034237.6 3820 55542 0116 2.0988 1.7603  0.89  8.90  0.39  4.33  8.04  4.19  0.11516
091513.83+034237.6 3820 55542 0116 2.0988 1.6574  1.08 10.80  0.94  9.40 10.41  9.20  0.15247
091524.71+024023.1 3822 55544 0648 2.3004 2.0435  0.32  3.56  0.21  3.00  3.42  2.89  0.08086
091553.37+011911.3 3822 55544 0320 2.1095 1.6939  0.49  4.45  0.44  2.93  4.33  2.80  0.14250
091553.37+011911.3 3822 55544 0320 2.1095 1.9753  0.58  4.46  0.61  3.39  4.06  3.19  0.04409
091619.37+031548.4 3822 55544 0750 2.1233 1.8165  0.42  5.25  0.21  3.50  4.74  3.33  0.10303
091619.37+031548.4 3822 55544 0750 2.1233 1.7560  1.88  7.83  1.74  7.25  7.24  6.70  0.12446
091619.37+031548.4 3822 55544 0750 2.1233 1.7740  1.61  8.47  1.47  7.74  8.04  7.35  0.11805
091619.43-004106.2 3766 55213 0708 2.1640 1.9375  0.68  7.56  0.30  3.75  6.91  3.81  0.07414
091621.46+010015.4 3821 55535 0821 2.2255 1.9078  0.36  4.50  0.21  3.50  4.38  3.64  0.10332
091654.08-003846.5 3766 55213 0706 2.2674 1.8732  0.47  9.40  0.26  5.20  8.35  5.17  0.12786
091654.08-003846.5 3766 55213 0706 2.2674 2.1032  0.41 10.25  0.33  6.60  9.15  6.69  0.05152
091703.90+020541.1 3822 55544 0828 1.8623 1.4555  0.56  2.95  0.55  2.89  2.80  2.74  0.15211
091703.90+020541.1 3822 55544 0828 1.8623 1.7208  1.12  5.89  0.70  4.67  5.45  4.40  0.05066
091703.90+020541.1 3822 55544 0828 1.8623 1.7282  0.63  4.85  0.59  4.54  4.59  4.16  0.04795
091704.22+010400.5 3822 55544 0210 2.0628 1.9289  0.75  2.88  0.55  3.44  2.71  3.30  0.04467
091709.35+033734.0 3820 55542 0008 2.1110 1.6329  1.43  4.77  0.88  2.93  4.51  2.77  0.16533
091709.35+033734.0 3820 55542 0008 2.1110 1.7335  0.61  4.36  0.59  3.69  4.11  3.51  0.12864
091709.35+033734.0 3820 55542 0008 2.1110 1.9252  2.23  7.43  1.62  5.40  7.03  5.09  0.06150
091714.88+025223.0 3822 55544 0816 2.1719 2.0043  0.60  6.67  0.45  5.00  6.24  4.72  0.05423
091717.40-021725.2 3766 55213 0258 2.3593 1.9123  1.85 37.00  1.60 32.00 36.37 32.36  0.14183
091721.36+015448.1 3822 55544 0838 2.1689 1.7133  0.70  3.18  0.85  3.70  2.96  3.47  0.15398
091721.75-001432.6 3821 55535 0150 2.1223 1.7827  0.60  3.75  0.70  4.67  3.46  4.38  0.11464
091721.93+024415.9 3822 55544 0814 2.3590 2.0728  1.62  5.23  0.90  4.50  4.94  4.32  0.08882
091733.02-014145.5 3766 55213 0778 2.1328 1.6713  0.81  4.50  0.75  3.75  4.32  3.52  0.15803
091824.03+021832.7 3822 55544 0890 2.0631 1.6240  0.39  2.60  0.41  3.42  2.40  3.24  0.15350
091917.34-002909.5 3821 55535 0062 2.3093 2.0657  1.19  5.95  0.65  6.50  5.64  6.05  0.07631
092001.30+030744.2 4735 55651 0562 2.1807 1.7013  0.27  2.70  0.31  2.38  2.50  2.31  0.16193
092001.30+030744.2 4735 55651 0562 2.1807 1.8184  1.59  5.30  0.89  3.42  4.96  3.21  0.12035
092001.30+030744.2 4735 55651 0562 2.1807 1.8314  1.29  6.14  0.88  4.00  5.71  3.79  0.11581
092001.69+012348.8 3822 55544 0062 2.1179 1.8597  0.59  3.47  0.36  4.50  3.19  4.03  0.08623
092003.24+031524.8 4735 55651 0560 2.1447 1.9160  0.45  3.46  0.34  2.62  3.34  2.48  0.07536
092052.68+001137.1 3821 55535 1000 2.3848 2.1874  1.22  6.10  1.20  6.67  5.73  6.34  0.06002
092054.05-013031.7 3781 55243 0534 2.3208 1.8470  0.66  6.00  0.63  4.50  5.51  4.34  0.15274
092107.18+004624.0 3823 55534 0558 2.1943 2.0038  0.44  3.67  0.36  3.27  3.53  3.19  0.06141
092114.42+021709.3 4735 55651 0384 2.3109 1.8244  0.78  5.20  0.73  3.48  4.72  3.21  0.15760
092114.42+021709.3 4735 55651 0384 2.3109 2.1430  0.85  3.40  0.88  3.52  3.18  3.27  0.05200
092129.10-010343.0 3781 55243 0558 2.2244 1.7469  0.62  3.26  0.39  3.25  3.09  3.06  0.15892
092129.10-010343.0 3781 55243 0558 2.2244 2.0516  0.76  5.07  0.81  5.06  4.65  4.79  0.05503
092231.78-013430.1 3781 55243 0572 2.2680 2.1164  0.43  3.91  0.37  2.31  3.51  2.18  0.04746
092231.78-013430.1 3781 55243 0572 2.2680 2.0620  0.46  2.42  0.45  3.00  2.33  2.84  0.06502
092303.07-003547.7 3823 55534 0330 2.3868 2.2579  0.26  3.71  0.31  2.82  3.76  2.58  0.03878
092306.70-021752.6 3781 55243 0380 1.8225 1.7280  0.25  4.17  0.42  3.00  3.76  2.95  0.03404
092311.60+353224.4 4576 55592 0486 2.3720 2.1302  0.96  4.57  1.00  4.76  4.22  4.39  0.07427
092315.84-003603.9 3781 55243 0626 2.3976 2.0795  0.96 10.67  0.87  9.67 10.34  8.65  0.09799
092411.36+361417.3 4576 55592 0540 2.1938 2.0304  0.37  4.63  0.39  5.57  4.24  5.24  0.05247
092424.32-000151.1 3823 55534 0272 2.3888 1.9575  0.40  6.67  0.43  6.14  6.29  5.67  0.13530
092424.32-000151.1 3823 55534 0272 2.3888 2.1065  0.46  5.11  0.29  5.80  5.02  4.96  0.08676
092424.32-000151.1 3823 55534 0272 2.3888 2.2507  0.22  2.75  0.27  4.50  2.50  4.18  0.04158
092558.04+014146.0 4735 55651 0130 2.1828 1.7265  0.64 10.67  0.38  4.22 10.10  3.99  0.15352
092558.04+014146.0 4735 55651 0130 2.1828 1.7440  0.57  7.13  0.34  5.67  7.15  5.49  0.14727
092558.04+014146.0 4735 55651 0130 2.1828 2.0287  0.74  9.25  0.36  9.00  9.12  9.23  0.04959
092558.04+014146.0 4735 55651 0130 2.1828 2.0333  0.56 11.20  0.63 10.50 10.94 10.05  0.04807
092558.04+014146.0 4735 55651 0130 2.1828 2.0569  1.52 11.69  1.26 11.45 10.71 11.22  0.04034
092606.26+014433.7 4735 55651 0091 2.3128 2.1983  0.60  4.00  0.59  3.11  3.65  2.88  0.03516
092625.56-023425.6 3781 55243 0213 2.2991 2.0575  1.36 13.60  0.94 11.75 12.96 11.15  0.07591
092641.41+013506.6 4735 55651 0088 2.1809 1.7656  0.57 11.40  0.46  9.20 11.50  8.37  0.13900
092647.23-024005.8 3781 55243 0170 2.3418 2.0536  0.95  5.28  0.81  5.06  5.07  4.78  0.08994
092709.03-001431.1 3823 55534 0102 1.9279 1.5497  0.38  4.22  0.37  3.08  3.94  2.91  0.13743
092709.03-001431.1 3823 55534 0102 1.9279 1.5948  0.54  2.57  0.43  3.58  2.41  3.30  0.12019
092709.03-001431.1 3823 55534 0102 1.9279 1.5736  0.42  3.50  0.73  2.70  3.12  2.55  0.12827
092714.66+005830.8 3823 55534 0914 2.2357 1.8118  1.41 12.82  0.73  7.30 12.11  6.53  0.13950
092759.41-023601.5 3781 55243 0127 2.2637 1.9097  0.35  3.18  0.51  3.19  2.89  2.93  0.11431
092759.41-023601.5 3781 55243 0127 2.2637 1.9264  0.40  3.33  0.33  3.30  3.15  3.10  0.10866
092800.99+004554.5 3823 55534 0926 2.2974 1.9594  0.76  4.00  0.76  3.45  3.74  3.28  0.10773
092932.04+355420.2 4576 55592 0230 2.1571 1.7726  0.52  3.25  0.64  4.57  3.09  4.20  0.12914
092939.64-005124.9 3823 55534 0044 2.2092 1.9643  0.47  6.71  0.22  4.40  6.34  4.18  0.07921
092939.64-005124.9 3823 55534 0044 2.2092 2.0532  0.61 10.17  0.58  7.25  8.79  7.22  0.04979
092954.90+355703.2 4576 55592 0228 2.1982 1.9135  0.45  5.00  0.24  3.00  4.82  2.99  0.09296
092954.90+355703.2 4576 55592 0228 2.1982 1.9900  0.80  8.89  0.73  7.30  8.70  6.80  0.06721
093002.63+372006.7 4576 55592 0788 2.3550 2.0083  0.80  6.67  0.57  4.38  6.14  4.12  0.10865
093027.98+353914.0 4576 55592 0188 2.2549 1.9876  0.93  9.30  0.83  7.55  8.95  7.35  0.08548
093027.98+353914.0 4576 55592 0188 2.2549 1.8806  0.55  5.00  0.20  3.33  4.73  3.37  0.12156
093027.98+353914.0 4576 55592 0188 2.2549 1.8301  0.35  5.00  0.24  4.80  4.78  4.20  0.13894
093044.60-001038.2 3825 55533 0350 2.3681 1.8942  0.60  4.62  0.43  3.31  4.33  3.12  0.15049
093053.08+000238.1 3825 55533 0358 2.3608 2.0961  0.36  3.27  0.33  2.36  3.12  2.16  0.08185
093053.08+000238.1 3825 55533 0358 2.3608 2.1717  1.64  7.81  0.91  5.35  7.39  5.11  0.05785
093056.20+355454.3 4576 55592 0194 2.2433 2.1313  0.75  5.77  0.61  4.07  5.56  3.87  0.03513
093125.49+353035.1 4576 55592 0180 2.2337 1.7396  0.45  2.50  0.44  4.00  2.37  3.89  0.16431
093129.87+011301.3 3825 55533 0690 2.2688 1.9674  0.38  5.43  0.32  3.56  5.35  3.20  0.09644
093206.01+372109.0 4574 55621 0350 2.1860 1.7497  0.58  5.27  0.37  4.11  5.01  4.07  0.14622
093206.01+372109.0 4574 55621 0350 2.1860 1.8168  1.14  6.71  1.45  6.04  6.20  5.80  0.12255
093206.01+372109.0 4574 55621 0350 2.1860 1.8351  1.66  7.55  1.05  5.53  7.20  5.07  0.11616
093206.01+372109.0 4574 55621 0350 2.1860 1.8467  1.48  5.92  1.94  7.76  5.62  7.39  0.11213
093229.66+010102.3 3825 55533 0754 2.2350 1.7378  1.51  6.04  1.21  4.48  5.68  4.17  0.16534
093232.08+385055.5 4574 55621 0650 2.2440 2.1209  0.58  5.27  0.56  3.50  5.12  3.36  0.03867
093236.73+014121.1 4742 55660 0270 2.2266 1.8425  0.39  3.25  0.26  2.60  3.10  2.39  0.12607
093239.24+373929.7 4574 55621 0318 1.6989 1.5641  0.40  3.33  0.34  2.83  3.03  2.65  0.05119
093239.24+373929.7 4574 55621 0318 1.6989 1.5767  0.33  3.00  0.22  2.44  2.81  2.18  0.04630
093249.71+041902.2 4797 55662 0470 1.8344 1.4663  0.40  5.00  0.28  2.55  4.75  2.45  0.13822
093249.71+041902.2 4797 55662 0470 1.8344 1.5234  0.90  5.29  0.71  5.07  4.83  4.78  0.11570
093249.71+041902.2 4797 55662 0470 1.8344 1.7403  0.71  5.92  0.50  5.00  5.65  4.59  0.03375
093256.46+365448.0 4576 55592 0921 2.1625 1.9478  0.56  6.22  0.45  3.21  5.57  3.10  0.07019
093344.36-003958.7 3767 55214 0708 2.2008 1.7756  0.72  3.00  0.63  3.50  2.82  3.31  0.14158
093357.83-001342.7 3825 55533 0159 1.6885 1.5337  0.42  3.23  0.24  2.67  3.12  2.58  0.05923
093357.86+035238.7 4797 55662 0416 2.3980 2.1619  0.34  3.78  0.22  2.44  3.63  2.18  0.07189
093402.54-005749.8 3767 55214 0714 2.2160 1.7996  0.65  3.25  0.50  3.13  3.07  3.03  0.13778
093402.54-005749.8 3767 55214 0714 2.2160 1.9854  0.78  5.20  0.50  3.33  4.87  3.10  0.07427
093402.54-005749.8 3767 55214 0714 2.2160 2.0153  0.30  3.33  0.23  2.88  3.07  2.67  0.06435
093403.72-010724.4 3767 55214 0718 2.2805 1.8893  0.70 14.00  0.49  9.80 12.11  8.92  0.12630
093414.07-002604.6 3767 55214 0742 2.2740 2.0342  0.61 12.20  0.43  7.17 10.86  6.97  0.07592
093419.26+054013.3 4797 55662 0586 1.8437 1.5179  0.34  2.83  0.23  3.29  2.77  2.87  0.12108
093505.77-005444.6 3767 55214 0789 2.2985 1.9773  1.10  3.55  0.43  3.58  3.29  3.28  0.10209
093519.33+372928.5 4574 55621 0186 2.3867 1.9762  0.74  7.40  0.57  5.18  6.73  4.80  0.12849
093527.19+045429.0 4797 55662 0694 2.2813 1.7805  0.78  4.11  0.53  3.31  3.92  3.10  0.16411
093527.19+045429.0 4797 55662 0694 2.2813 1.8352  0.73  4.87  0.81  5.40  4.72  5.01  0.14510
093527.77+385458.4 4574 55621 0806 2.1561 1.7466  1.83  7.32  1.36  5.04  6.77  4.68  0.13809
093542.22-013107.9 3767 55214 0814 2.3223 1.9675  0.43  7.17  0.27  6.75  6.45  5.74  0.11246
093542.22-013107.9 3767 55214 0814 2.3223 2.1554  0.30  6.00  0.20  3.33  5.52  2.98  0.05150
093546.90+004719.8 3826 55563 0526 2.2226 1.7725  0.67  5.15  0.41  3.15  4.77  2.85  0.14931
093546.90+004719.8 3826 55563 0526 2.2226 1.8753  0.79  6.08  0.76  4.75  5.76  4.50  0.11354
093611.73+364112.0 4575 55590 0572 2.0653 1.7030  0.77  5.13  0.43  3.31  4.83  3.24  0.12512
093611.73+364112.0 4575 55590 0572 2.0653 1.9499  0.52  5.78  0.47  4.27  5.51  3.87  0.03836
093616.69+350705.2 4575 55590 0442 1.8019 1.6367  0.34  2.83  0.25  2.50  2.66  2.25  0.06069
093619.27-012945.2 3767 55214 0846 2.2122 1.7665  0.36  2.77  0.28  2.15  2.70  2.06  0.14827
093621.43+372830.5 4574 55621 0162 1.9202 1.5339  1.90  9.50  1.43  7.15  9.10  6.85  0.14095
093621.43+372830.5 4574 55621 0162 1.9202 1.5438  0.68  4.53  0.43  2.87  4.23  2.63  0.13712
093640.32-005840.0 3767 55214 0874 2.2091 1.9296  0.58  4.14  0.48  3.69  4.04  3.45  0.09087
093642.02-014834.9 3767 55214 0160 2.3632 2.1041  0.84  8.40  0.49  8.17  7.68  7.76  0.08000
093654.17-024530.6 3767 55214 0165 2.2500 1.9242  1.26 25.20  0.96 19.20 22.89 18.36  0.10524
093659.00+364519.2 4575 55590 0610 2.2498 1.9635  0.83  6.92  0.50  5.00  6.25  4.53  0.09196
093659.00+364519.2 4575 55590 0610 2.2498 2.0530  0.67  3.94  0.55  2.75  3.65  2.60  0.06239
093742.27+403351.3 4571 55629 0452 2.2541 1.9342  0.54  7.71  0.56  6.22  7.24  5.83  0.10311
093744.98+363425.7 4575 55590 0648 2.3376 1.9187  1.30  6.50  0.92  4.38  6.19  4.17  0.13332
093744.98+363425.7 4575 55590 0648 2.3376 1.9535  0.41  5.13  0.35  3.89  5.06  3.77  0.12166
093745.08-003332.2 3826 55563 0419 1.8493 1.4952  0.51  2.83  0.65  2.95  2.69  2.80  0.13193
093745.08-003332.2 3826 55563 0419 1.8493 1.6241  0.35  3.89  0.38  3.80  3.56  3.40  0.08215
093751.75+023004.2 4742 55660 0980 2.2987 1.8016  0.26  2.60  0.34  3.09  2.36  2.83  0.16190
093812.44+345839.7 4575 55590 0364 2.2791 1.8993  1.30  8.13  0.80  7.27  7.87  6.59  0.12248
093846.77+380549.8 4574 55621 0073 1.8134 1.7166  0.37 12.33  0.20  5.00 10.74  5.44  0.03500
093900.80+393017.4 4571 55629 0344 2.2958 2.0366  0.38  5.43  0.25  3.57  5.26  3.59  0.08173
093900.80+393017.4 4571 55629 0344 2.2958 2.0487  0.98  8.91  0.72  8.00  8.17  7.19  0.07778
093914.12-010351.6 3767 55214 0951 2.2667 1.8617  0.56  8.00  0.27  3.38  7.17  3.23  0.13160
093926.43+402554.6 4571 55629 0374 2.2999 2.0446  0.24  2.67  0.31  3.44  2.52  3.39  0.08035
093935.12+364000.9 4575 55590 0730 2.0253 1.5843  0.37  9.25  0.25  5.00  8.39  4.93  0.15626
093935.12+364000.9 4575 55590 0730 2.0253 1.7616  0.26  5.20  0.28  4.67  5.00  4.13  0.09095
093955.67-013513.9 3782 55244 0554 2.3154 2.0494  0.91 15.17  0.68 11.33 14.37 10.58  0.08344
093955.67-013513.9 3782 55244 0554 2.3154 2.1357  1.13 10.27  0.85  7.73  9.70  7.56  0.05567
093955.67-013513.9 3782 55244 0554 2.3154 2.1807  0.88 12.57  0.44  7.33 11.33  7.39  0.04145
094000.94-005441.0 3826 55563 0324 2.3443 1.9772  0.45  5.63  0.44  4.89  5.39  4.87  0.11575
094032.28+360816.2 4575 55590 0274 2.2380 1.8409  0.57  4.07  0.33  6.60  3.83  5.94  0.13009
094032.28+360816.2 4575 55590 0274 2.2380 1.9901  1.09 10.90  1.04 10.40  9.82  9.83  0.07948
094034.56+003504.9 3826 55563 0726 2.1826 1.8496  2.52  7.20  1.58  6.58  6.72  6.14  0.11007
094034.56+003504.9 3826 55563 0726 2.1826 1.8669  2.01  5.91  2.03  6.15  5.56  5.82  0.10409
094046.25+393613.7 4571 55629 0246 2.0227 1.7940  1.01 11.22  1.14  9.50 10.70  8.60  0.07851
094052.47-002246.3 3826 55563 0262 1.6280 1.4614  0.37  2.64  0.40  2.35  2.52  2.21  0.06540
094102.44+031819.3 4736 55631 0708 2.3178 1.9437  1.18  4.54  0.92  5.41  4.32  5.08  0.11907
094111.63+361944.0 4575 55590 0780 2.2240 1.8689  0.22  3.14  0.25  2.27  3.23  2.14  0.11617
094138.03+011029.9 3826 55563 0772 2.2376 1.8999  0.64  9.14  0.49  8.17  8.88  7.17  0.10971
094149.29+370732.0 4575 55590 0792 2.3121 2.0608  0.76  4.75  0.51  2.83  4.38  2.58  0.07874
094153.46+372017.0 4572 55622 0424 2.2712 1.9161  0.50  2.94  0.46  3.83  2.84  3.64  0.11441
094158.75+352329.7 4575 55590 0219 2.0615 1.8915  0.42 14.00  0.28  9.33 14.49  7.59  0.05707
094226.14+014547.5 4736 55631 0186 2.3377 2.1707  0.44  4.00  0.29  2.90  3.92  2.63  0.05128
094228.39+031248.2 4736 55631 0836 2.3024 1.9366  0.67  7.44  0.46  5.75  7.05  5.16  0.11686
094232.80+361750.0 4575 55590 0818 2.2046 1.8621  0.84  7.00  0.75  6.25  6.81  6.11  0.11255
094235.61+053411.4 4798 55672 0634 2.2665 2.0162  0.66  4.71  0.66  3.67  4.42  3.47  0.07955
094250.31-025237.1 3782 55244 0324 2.1247 1.6862  0.80  3.20  0.70  2.59  3.00  2.40  0.15007
094308.28+003634.2 3826 55563 0890 2.2799 2.0756  1.16  5.52  1.28  6.10  5.28  5.84  0.06422
094308.28+003634.2 3826 55563 0890 2.2799 2.1405  0.82  5.13  0.96  6.00  4.91  5.77  0.04340
094313.55+354240.6 4575 55590 0144 2.2925 1.9251  1.10 18.33  0.76 12.67 16.68 12.37  0.11777
094313.55+354240.6 4575 55590 0144 2.2925 2.0053  0.83 13.83  0.61  8.71 12.72  8.70  0.09102
094335.47+411111.5 4571 55629 0853 2.3133 1.9908  0.28  5.60  0.59  7.38  4.98  7.26  0.10205
094336.72+350507.4 4575 55590 0019 2.3411 2.1937  0.45  3.75  0.22  3.67  3.58  3.28  0.04509
094338.21-010019.3 3782 55244 0688 2.3866 1.9006  0.33  5.50  0.43  7.17  5.62  7.20  0.15368
094338.21-010019.3 3782 55244 0688 2.3866 2.0479  0.29  9.67  0.52 17.33 11.02 14.10  0.10499
094340.17+394059.5 4571 55629 0174 1.7225 1.5525  0.44  8.80  0.26  6.50  7.81  5.78  0.06439
094356.95-021445.6 3782 55244 0316 2.3371 2.1614  0.46  3.83  0.27  3.38  3.56  3.36  0.05403
094356.95-021445.6 3782 55244 0316 2.3371 1.9775  0.36  3.60  0.24  2.40  3.39  2.35  0.11353
094356.95-021445.6 3782 55244 0316 2.3371 1.8669  0.56  4.67  0.26  2.89  4.33  2.88  0.15071
094403.55+373454.4 4572 55622 0352 2.3910 1.8863  0.94  8.55  0.45  5.00  8.23  4.91  0.15977
094403.55+373454.4 4572 55622 0352 2.3910 2.1504  0.49  8.17  0.35  8.75  8.33  8.39  0.07346
094413.86-023000.1 3782 55244 0298 2.2166 1.8413  0.34  6.80  0.24  6.00  6.65  6.06  0.12343
094413.86-023000.1 3782 55244 0298 2.2166 2.0921  0.41  8.20  0.25  6.25  7.07  5.43  0.03945
094420.49+353843.2 4575 55590 0122 2.3369 1.9917  0.60  6.67  0.34  5.67  5.96  5.53  0.10877
094440.42+041055.6 4798 55672 0262 1.9861 1.5970  0.50  6.25  0.69  6.90  6.01  6.67  0.13871
094440.42+041055.6 4798 55672 0262 1.9861 1.8751  2.16 12.71  1.79 10.53 12.24 10.12  0.03786
094442.64+015247.1 4736 55631 0078 2.2964 2.0901  0.32  4.00  0.37  2.64  3.81  2.39  0.06454
094454.24-004330.3 3782 55244 0746 2.2861 1.9551  0.75 12.50  0.53  8.83 10.77  7.65  0.10577
094454.44-005011.2 3782 55244 0750 2.2832 2.1171  0.90 12.86  0.86 14.33 12.20 12.47  0.05187
094459.69+050136.3 4798 55672 0766 2.3114 2.0767  0.49  9.80  0.29  7.25  8.95  6.51  0.07338
094459.69+050136.3 4798 55672 0766 2.3114 2.0963  0.41  8.20  0.29  5.80  7.26  4.93  0.06706
094524.95+423827.0 4569 55631 0350 2.3328 1.9612  0.71  4.73  0.68  5.67  4.61  5.53  0.11767
094536.80+012933.2 4736 55631 0058 2.1938 1.9269  0.79  3.04  0.84  3.82  2.85  3.67  0.08705
094547.67+391621.5 4572 55622 0716 2.0848 1.9411  0.43  3.31  0.33  3.00  3.02  2.74  0.04767
094554.09+000214.4 3827 55565 0436 2.2693 2.0928  0.46  6.57  0.43  4.78  6.63  4.60  0.05544
094554.09+000214.4 3827 55565 0436 2.2693 2.1438  0.38  6.33  0.46  4.60  6.46  4.22  0.03912
094606.75+370149.8 4572 55622 0224 2.3477 1.9375  1.05  6.18  0.80  4.44  5.81  4.22  0.12998
094609.13+023751.8 4743 55645 0576 2.2272 2.0666  0.49  6.13  0.42  5.25  5.74  4.68  0.05100
094609.13+023751.8 4743 55645 0576 2.2272 1.8831  0.65  7.22  0.49  7.00  7.11  6.22  0.11227
094637.83-012411.5 3782 55244 0864 2.2124 1.7493  0.83 20.75  0.94 18.80 18.85 16.72  0.15443
094639.73+044302.8 4798 55672 0860 2.1026 1.7817  1.04  4.16  0.85  3.54  3.90  3.37  0.10875
094642.60+413515.7 4571 55629 0952 1.8845 1.5475  0.21  3.50  0.27  3.86  3.13  3.56  0.12360
094649.20+374402.2 4572 55622 0196 2.1273 2.0186  0.42  5.25  0.34  3.78  4.74  3.63  0.03536
094649.89-022819.1 3782 55244 0140 2.2912 1.8525  0.76  8.44  0.43  6.14  7.89  5.77  0.14209
094649.89-022819.1 3782 55244 0140 2.2912 1.9253  0.95 11.88  0.83  7.55 11.53  7.30  0.11731
094649.89-022819.1 3782 55244 0140 2.2912 2.0834  0.65  9.29  0.57  8.14  8.81  8.22  0.06513
094702.33+380655.7 4572 55622 0212 2.2298 1.9489  0.31  3.44  0.29  4.14  3.30  3.78  0.09074
094703.68+381653.5 4572 55622 0274 2.2677 2.0166  0.35  7.00  0.26  3.25  6.56  3.19  0.07979
094703.68+381653.5 4572 55622 0274 2.2677 2.1478  0.67  9.57  0.67  9.57  8.46  8.53  0.03737
094714.68-011021.3 3782 55244 0892 2.1627 2.0310  0.43  3.91  0.24  3.00  3.75  2.72  0.04251
094720.82+364516.7 4575 55590 0986 2.0474 1.6262  0.76  5.07  0.64  5.82  4.65  5.26  0.14766
094721.64+000334.8 3827 55565 0358 2.1760 1.6931  0.64  5.82  0.42  4.67  5.73  4.44  0.16345
094811.47+042054.9 4798 55672 0088 2.1962 1.7080  1.52  6.91  1.34  6.38  6.59  5.88  0.16425
094815.87+391853.8 4572 55622 0874 2.1403 1.9827  1.01  6.73  0.84  5.60  6.34  5.29  0.05144
094815.87+391853.8 4572 55622 0874 2.1403 1.9854  1.07  6.69  0.94  5.88  6.44  5.35  0.05054
094816.76+040207.4 4798 55672 0058 2.2857 2.0132  0.37  6.17  0.25  4.17  6.00  3.96  0.08636
094839.43+381838.1 4572 55622 0108 2.0031 1.5821  0.76  6.33  0.38  4.22  6.04  4.15  0.14990
094839.43+381838.1 4572 55622 0108 2.0031 1.7692  0.72  8.00  0.50  7.14  7.40  7.09  0.08091
094839.43+381838.1 4572 55622 0108 2.0031 1.8018  0.65  5.91  0.33  4.13  5.33  4.00  0.06927
094839.43+381838.1 4572 55622 0108 2.0031 1.8989  0.39  6.50  0.24  6.00  6.03  5.28  0.03530
094839.43+381838.1 4572 55622 0108 2.0031 1.9039  0.31  6.20  0.31  5.17  5.84  4.96  0.03358
094839.44+362124.3 4573 55587 0654 2.3509 1.9680  0.89  5.24  0.34  3.78  4.79  3.67  0.12075
094842.36+401010.6 4571 55629 0008 1.9970 1.5756  0.36  4.00  0.41  3.73  3.57  3.54  0.15038
094842.36+401010.6 4571 55629 0008 1.9970 1.5969  2.33  8.03  1.42  5.46  7.59  5.06  0.14232
094851.92-000124.7 3827 55565 0274 2.3108 1.8402  0.26  4.33  0.28  3.50  3.98  3.18  0.15213
094851.92-000124.7 3827 55565 0274 2.3108 2.1685  0.39  5.57  0.31  3.88  5.31  3.87  0.04390
094852.19+011506.7 3827 55565 0744 2.3222 2.0474  0.93  3.32  0.51  3.92  3.08  3.60  0.08612
094852.19+011506.7 3827 55565 0744 2.3222 2.1041  0.89  4.94  0.65  4.33  4.54  4.01  0.06780
094856.89-011243.4 3782 55244 0960 2.2439 1.7867  0.68  3.58  0.48  4.00  3.43  3.82  0.15076
094856.89-011243.4 3782 55244 0960 2.2439 2.1040  1.59  7.57  1.54  7.33  6.99  6.81  0.04406
094903.99-015051.9 3782 55244 0034 1.9729 1.6145  0.31  3.88  0.28  4.00  3.84  3.93  0.12776
094905.89+040641.7 4799 55656 0466 2.3575 1.9996  1.77 12.64  1.62 11.57 11.70 11.02  0.11224
094905.89+040641.7 4799 55656 0466 2.3575 1.9894  0.47  4.27  0.20  3.33  4.15  3.05  0.11560
094910.57+034144.8 4743 55645 0669 2.2929 2.1101  0.40  3.64  0.21  2.33  3.48  2.14  0.05705
094942.33+052240.3 4799 55656 0588 2.3111 2.1334  1.24 24.80  1.11 22.20 25.07 21.81  0.05511
094942.33+052240.3 4799 55656 0588 2.3111 1.9579  0.28  7.00  0.20  5.00  6.79  5.32  0.11232
094943.25+445344.0 4694 55649 0480 2.3916 1.9099  0.22  4.40  0.36  4.50  4.29  4.29  0.15200
094943.25+445344.0 4694 55649 0480 2.3916 2.0356  0.96  7.38  0.82  6.83  6.85  6.59  0.11044
094943.46+025714.1 4743 55645 0660 2.1286 1.8237  1.15  4.60  0.84  3.82  4.30  3.53  0.10218
094943.46+025714.1 4743 55645 0660 2.1286 1.8883  1.50  6.00  0.89  5.56  5.69  5.34  0.07975
094948.83+383026.0 4572 55622 0080 2.2816 1.8533  0.70  4.67  0.65  4.06  4.24  3.70  0.13895
094954.64+373843.5 4572 55622 0052 2.3065 1.9384  0.58  4.83  0.26  4.33  4.58  4.09  0.11748
094954.64+373843.5 4572 55622 0052 2.3065 1.9529  1.44  7.58  1.19  7.00  7.20  6.70  0.11262
094954.64+373843.5 4572 55622 0052 2.3065 2.0797  0.83  5.19  0.84  5.25  4.95  4.97  0.07094
094954.64+373843.5 4572 55622 0052 2.3065 2.1765  0.61  2.90  0.51  2.68  2.70  2.52  0.04009
095000.99-003156.2 3827 55565 0185 2.2083 1.8547  0.94  4.70  0.92  4.60  4.54  4.41  0.11625
095005.21-005409.5 3827 55565 0212 1.6052 1.4949  0.42  5.25  0.23  2.56  4.71  2.35  0.04323
095005.53+044921.6 4798 55672 0998 2.2073 1.7551  0.81  3.12  0.61  2.77  2.96  2.56  0.15082
095005.53+044921.6 4798 55672 0998 2.2073 1.8003  1.29  6.45  1.50  6.52  5.98  6.02  0.13488
095005.90+362455.2 4573 55587 0698 2.2271 2.0130  0.58  8.29  0.46  6.57  7.61  6.03  0.06854
095005.90+362455.2 4573 55587 0698 2.2271 2.0556  1.15 19.17  1.10 18.33 17.35 17.95  0.05455
095015.25+354651.2 4573 55587 0312 2.2469 2.0483  0.61  3.21  0.75  3.57  2.98  3.29  0.06303
095015.25+354651.2 4573 55587 0312 2.2469 1.9535  1.15  5.48  0.71  4.18  5.19  3.92  0.09443
095029.41-013651.3 3768 55564 0592 2.3013 1.8273  0.96  3.84  0.38  3.45  3.68  3.13  0.15376
095103.81+002940.6 3828 55539 0522 2.2493 2.1009  0.96  8.73  0.90  7.50  8.07  7.19  0.04671
095105.84+363651.0 4573 55587 0724 2.3341 2.1719  0.36  4.50  0.47  3.92  4.00  3.81  0.04983
095105.84+363651.0 4573 55587 0724 2.3341 2.1977  0.81  3.86  0.65  3.10  3.60  2.89  0.04175
095112.84+025527.3 4743 55645 0806 2.3741 1.9329  0.28  7.00  0.22  5.50  6.07  5.14  0.13923
095154.99+010042.9 3828 55539 0554 1.9549 1.6083  0.74  3.70  0.98  5.76  3.52  5.34  0.12412
095154.99+010042.9 3828 55539 0554 1.9549 1.7557  0.63  4.85  0.56  3.73  4.71  3.40  0.06968
095155.19+042335.1 4799 55656 0350 2.2952 2.1685  0.57  5.70  0.61  3.81  5.32  3.58  0.03919
095156.70+435453.4 4569 55631 0942 2.2159 1.8560  0.75  3.57  0.29  3.63  3.40  3.48  0.11813
095201.26-025320.8 3768 55564 0372 2.3297 2.0223  0.36  5.14  0.62  7.75  4.88  6.85  0.09656
095213.27+455914.2 4694 55649 0602 2.1985 1.9949  0.22  2.75  0.25  3.13  2.49  2.97  0.06568
095213.53+060102.2 4799 55656 0708 2.3018 1.8625  0.95  4.52  0.93  4.43  4.35  4.26  0.14181
095213.53+060102.2 4799 55656 0708 2.3018 2.1651  0.33  4.13  0.27  3.00  3.97  2.97  0.04226
095236.29+001836.7 3828 55539 0578 2.2639 1.9309  0.56  8.00  0.29  7.25  7.02  6.42  0.10720
095250.17-005226.4 3827 55565 0052 2.3846 1.9081  0.55  3.24  0.46  3.07  3.09  2.90  0.15058
095250.17-005226.4 3827 55565 0052 2.3846 2.0678  0.92  4.84  0.92  4.60  4.48  4.40  0.09796
095252.62+010623.1 3828 55539 0560 1.6020 1.4800  0.35  2.92  0.37  2.85  2.61  2.74  0.04798
095254.10+021932.8 4743 55645 0118 2.1473 2.0053  0.58 11.60  0.53 10.60 10.05 10.61  0.04613
095309.76+445326.4 4694 55649 0358 2.3104 2.1930  0.85 17.00  0.74 12.33 15.96 12.17  0.03609
095309.76+445326.4 4694 55649 0358 2.3104 1.8981  0.75 10.71  0.51  8.50  9.82  7.54  0.13223
095317.14-014547.9 3768 55564 0738 2.3503 2.0627  0.42 10.50  0.36  9.00 11.22  8.51  0.08951
095325.11+430343.0 4565 55591 0530 2.2397 1.8714  0.59  3.93  0.32  4.57  3.78  4.13  0.12010
095332.92+362552.7 4573 55587 0846 2.3205 1.9471  1.19  7.00  0.87  6.21  6.41  5.81  0.11873
095332.92+362552.7 4573 55587 0846 2.3205 2.1938  0.35  7.00  0.28  2.55  6.30  2.37  0.03888
095351.18+444213.2 4694 55649 0342 2.2980 1.9873  0.50  6.25  0.48  4.36  5.95  4.17  0.09862
095400.84+382047.4 4570 55623 0420 2.2516 2.0482  2.89 20.64  2.15 19.55 19.32 17.92  0.06451
095400.84+382047.4 4570 55623 0420 2.2516 2.1298  0.77  7.70  0.39  5.57  6.98  5.32  0.03816
095412.72+371357.4 4570 55623 0342 2.2638 2.1486  0.70  5.83  0.25  4.17  5.32  3.82  0.03592
095412.72+371357.4 4570 55623 0342 2.2638 1.8409  0.38  5.43  0.22  3.14  5.08  2.84  0.13789
095431.09+430851.8 4565 55591 0558 2.1329 1.9683  0.24  2.67  0.27  2.25  2.61  2.21  0.05392
095432.78+002859.4 3828 55539 0652 1.6143 1.4617  0.66  2.87  0.99  2.54  2.74  2.42  0.06007
095524.10+412737.0 4565 55591 0454 2.3326 2.0718  0.37  6.17  0.24  4.80  6.00  4.72  0.08131
095524.10+412737.0 4565 55591 0454 2.3326 2.0161  1.30 11.82  0.54  6.75 11.44  6.60  0.09946
095540.95+020739.6 4737 55630 0470 2.2213 1.7973  0.98 10.89  0.92  9.20 10.42  8.93  0.14020
095540.95+020739.6 4737 55630 0470 2.2213 1.9949  0.49  6.13  0.22  4.40  5.81  4.03  0.07275
095548.40+430919.8 4565 55591 0541 2.2965 1.9897  0.52  4.73  0.41  3.73  4.31  3.35  0.09738
095553.86+453752.1 4694 55649 0760 2.2862 2.1280  0.35  3.89  0.39  3.25  3.61  2.97  0.04930
095558.83+071626.3 4874 55673 0556 2.3590 1.9171  0.34  3.78  0.32  3.56  3.73  3.55  0.14013
095559.47+033007.4 4737 55630 0597 2.2849 2.0631  0.64  7.11  0.48  6.00  6.51  5.83  0.06979
095604.47+432823.5 4694 55649 0254 1.6338 1.4582  0.88  5.18  0.70  2.50  4.87  2.32  0.06889
095604.70+041752.8 4799 55656 0108 2.3304 2.1897  0.32  4.57  0.33  4.71  4.41  4.62  0.04314
095615.05+050134.5 4799 55656 0888 2.2966 1.8834  0.51  6.38  0.40  5.00  5.74  4.75  0.13313
095615.05+050134.5 4799 55656 0888 2.2966 2.0360  0.39  6.50  0.51  5.10  6.02  4.89  0.08217
095619.49+001800.3 3828 55539 0774 2.1620 1.9759  1.64 13.67  1.06 10.60 13.13  9.93  0.06058
095619.49+001800.3 3828 55539 0774 2.1620 1.9916  1.80 15.00  1.24 10.33 13.95 10.01  0.05534
095621.10+404353.4 4566 55630 0510 1.7529 1.6248  0.23  3.83  0.20  2.86  3.70  2.77  0.04761
095622.25+060127.4 4874 55673 0425 2.3798 1.9959  1.45 16.11  1.30 16.25 15.93 16.04  0.11999
095630.22+441911.8 4694 55649 0234 2.2952 2.0344  0.55  4.23  0.85  7.08  4.01  6.49  0.08227
095633.27+071740.9 4874 55673 0596 2.3028 2.0750  0.98  4.67  0.52  3.06  4.46  2.86  0.07134
095657.63+011310.0 3828 55539 0834 2.3424 2.1186  0.45  7.50  0.57  5.18  6.82  4.95  0.06919
095707.36-013816.9 3783 55246 0554 2.2844 1.7999  0.38  3.45  0.42  2.63  3.24  2.38  0.15826
095707.36-013816.9 3783 55246 0554 2.2844 1.9152  0.55  3.06  0.28  4.00  2.88  3.55  0.11868
095707.36-013816.9 3783 55246 0554 2.2844 2.0355  0.66  3.47  0.64  4.00  3.28  3.81  0.07865
095709.55+001715.4 3828 55539 0852 1.7425 1.4568  0.52  4.00  0.40  3.33  3.88  3.14  0.10957
095741.22+065140.9 4874 55673 0652 2.3110 2.0343  0.66  3.67  0.78  5.20  3.43  4.98  0.08705
095744.39+433400.8 4565 55591 0672 2.2261 1.8684  0.23  2.56  0.26  2.89  2.37  2.80  0.11698
095745.88+372038.0 4570 55623 0196 1.9246 1.5852  0.35  3.50  0.49  4.45  3.26  4.08  0.12273
095745.88+372038.0 4570 55623 0196 1.9246 1.7176  1.24 10.33  1.02  9.27  9.69  8.44  0.07328
095745.88+372038.0 4570 55623 0196 1.9246 1.7413  1.35 11.25  1.21 10.08 10.95  9.88  0.06464
095748.83+073320.2 4874 55673 0630 2.3305 1.8248  1.73  5.97  1.58  5.27  5.62  5.00  0.16321
095757.19+043957.0 4799 55656 0037 2.2585 1.9303  0.58  7.25  0.54  6.75  6.85  6.68  0.10577
095813.10+005316.9 3828 55539 0878 1.7498 1.4550  0.32  3.20  0.33  3.30  2.98  3.04  0.11292
095813.10+005316.9 3828 55539 0878 1.7498 1.5122  0.46  2.30  0.23  2.88  2.14  2.84  0.09012
095822.03+010806.3 3828 55539 0876 2.1778 1.9696  0.35  5.00  0.24  3.43  4.47  3.40  0.06766
095822.18+014524.1 4737 55630 0334 1.9656 1.7065  0.51  8.50  0.42  7.00  7.82  6.35  0.09117
095822.18+014524.1 4737 55630 0334 1.9656 1.8265  0.47  9.40  0.31  6.20  9.62  5.70  0.04800
095823.63+382255.6 4570 55623 0214 2.1157 1.7648  0.64  3.05  0.58  2.23  2.92  2.10  0.11892
095823.63+382255.6 4570 55623 0214 2.1157 2.0029  0.54  2.25  0.39  2.44  2.15  2.24  0.03686
095826.81+000239.8 3829 55300 0520 2.3196 1.9511  0.39  4.33  0.52  3.25  3.99  3.08  0.11713
095834.72+072553.5 4874 55673 0708 2.1943 1.7094  0.92  5.41  0.27  3.86  5.03  3.81  0.16317
095834.72+072553.5 4874 55673 0708 2.1943 2.0215  0.45  4.09  0.37  3.36  4.05  3.17  0.05556
095837.30+440548.8 4694 55649 0130 2.3784 1.8629  0.60  8.57  0.60  7.50  7.98  7.11  0.16407
095841.97-004054.8 3828 55539 0134 2.1454 1.9043  0.29  4.83  0.27  3.38  4.13  3.34  0.07958
095848.94+365201.0 4637 55616 0532 2.2310 1.8435  1.20  4.14  0.72  3.43  3.87  3.13  0.12707
095848.94+365201.0 4637 55616 0532 2.2310 1.9152  0.64  4.00  0.38  3.80  3.73  3.61  0.10249
095923.25+371305.6 4637 55616 0589 1.7006 1.5855  0.46  9.20  0.31  7.75  9.45  6.81  0.04353
095926.19-025050.5 3783 55246 0370 2.3009 2.1084  0.38  6.33  0.22  3.67  5.57  3.64  0.06001
095933.90+395616.4 4566 55630 0460 2.3536 1.8669  0.85 12.14  0.59  8.43 11.27  7.83  0.15553
095933.90+395616.4 4566 55630 0460 2.3536 2.1127  0.61 12.20  0.55  9.17 10.92  8.92  0.07441
095942.08+024103.1 4737 55630 0776 1.7793 1.4614  0.95  3.39  0.39  3.00  3.17  2.88  0.12087
095942.08+024103.1 4737 55630 0776 1.7793 1.4803  0.34  3.09  0.44  2.59  3.00  2.52  0.11333
095942.08+024103.1 4737 55630 0776 1.7793 1.5776  0.97  4.62  1.15  4.42  4.38  4.19  0.07520
095942.08+024103.1 4737 55630 0776 1.7793 1.6241  0.74  3.52  0.85  3.86  3.34  3.70  0.05740
095943.41+020707.4 4737 55630 0230 2.1941 2.0768  0.52  4.33  0.64  5.33  3.98  4.88  0.03740
095943.41+020707.4 4737 55630 0230 2.1941 1.9504  0.71  7.10  0.49  4.45  6.69  4.23  0.07920
095943.41+020707.4 4737 55630 0230 2.1941 1.8023  0.98  9.80  1.09  9.91  8.75  9.15  0.13012
095943.41+020707.4 4737 55630 0230 2.1941 1.8327  1.33  7.39  1.29  7.17  7.11  6.86  0.11950
095943.41+020707.4 4737 55630 0230 2.1941 1.8527  0.90  6.92  0.60  5.00  6.46  4.77  0.11256
095944.89+353157.3 4637 55616 0410 2.2512 1.9988  0.46  9.20  0.42  7.00  9.00  6.69  0.08064
095944.89+353157.3 4637 55616 0410 2.2512 2.0777  0.92 13.14  0.65 13.00 12.29 11.75  0.05479
100014.91+064405.9 4874 55673 0820 2.1435 1.8062  0.60  6.00  0.55  4.23  5.45  4.13  0.11302
100017.65+363155.8 4637 55616 0608 2.0457 1.5850  0.51 10.20  0.28  7.00  8.88  6.26  0.16255
100022.42+380328.0 4570 55623 0074 2.2122 1.7569  0.33  2.75  0.51  2.55  2.64  2.35  0.15167
100022.42+380328.0 4570 55623 0074 2.2122 1.9772  0.85  2.93  0.77  3.50  2.76  3.25  0.07583
100024.47+020619.6 4737 55630 0190 2.2880 1.8307  0.82  7.45  0.51  6.38  6.91  5.95  0.14865
100024.47+020619.6 4737 55630 0190 2.2880 1.9085  0.55  4.23  0.20  3.33  3.90  3.24  0.12203
100024.47+020619.6 4737 55630 0190 2.2880 2.0283  0.48  4.80  0.30  3.00  4.46  2.82  0.08209
100024.53+400716.0 4566 55630 0428 2.3347 1.9817  0.61  5.08  0.24  2.40  4.84  2.34  0.11142
100024.98+050850.3 4800 55674 0608 2.2654 1.9052  0.33  3.30  0.21  3.00  3.13  2.84  0.11635
100047.75+020756.9 4737 55630 0187 2.1587 1.7133  0.51  2.55  0.57  3.35  2.36  3.22  0.15084
100047.75+020756.9 4737 55630 0187 2.1587 1.8265  1.47  7.35  0.98  6.13  6.97  5.73  0.11067
100047.75+020756.9 4737 55630 0187 2.1587 1.9102  0.47  3.36  0.32  2.67  3.13  2.43  0.08176
100047.75+020756.9 4737 55630 0187 2.1587 2.0153  0.35  3.18  0.72  3.13  2.95  2.96  0.04643
100051.29-030334.8 3783 55246 0286 2.3813 2.1018  0.84  4.94  0.41  2.28  4.56  2.21  0.08606
100100.86+422411.6 4565 55591 0199 2.1411 1.6902  0.53  3.12  0.40  4.00  2.88  3.78  0.15373
100111.68+054405.2 4874 55673 0110 2.3346 2.0678  0.72  4.80  0.50  4.55  4.46  4.46  0.08320
100121.55-004723.1 3783 55246 0682 2.1668 1.6820  0.28  3.11  0.30  3.33  3.03  3.03  0.16465
100122.50-001830.6 3828 55539 0006 2.3069 1.9966  1.29  9.21  1.09  7.27  8.84  7.04  0.09822
100122.50-001830.6 3828 55539 0006 2.3069 2.0888  0.66  5.08  0.70  4.12  4.63  3.80  0.06812
100144.37+395738.3 4566 55630 0379 2.3125 1.9328  0.25  4.17  0.35  2.92  3.65  2.72  0.12115
100148.55+402029.4 4566 55630 0358 2.3737 2.1619  0.64  4.92  0.59  3.11  4.56  2.91  0.06475
100151.53-005951.5 3783 55246 0752 2.3587 1.9292  0.52  4.00  0.62  4.77  3.74  4.46  0.13598
100151.53-005951.5 3783 55246 0752 2.3587 2.2316  1.46  4.56  1.09  3.41  4.28  3.21  0.03856
100157.29+363513.1 4637 55616 0696 2.3781 2.1291  0.86  4.10  1.04  4.95  3.79  4.58  0.07642
100221.25-011402.3 3783 55246 0822 2.1842 2.0306  0.46  5.11  0.43  4.78  4.66  4.28  0.04940
100225.12+361348.7 4637 55616 0318 1.8544 1.6170  0.41  3.73  0.35  3.18  3.53  3.00  0.08662
100225.34+373436.8 4567 55589 0484 2.3008 2.1315  0.58  5.80  0.53  5.30  5.38  5.03  0.05260
100225.34+373436.8 4567 55589 0484 2.3008 2.0737  0.44  3.38  0.43  3.91  3.07  3.72  0.07116
100233.90+353127.5 4637 55616 0338 2.3047 1.9113  0.44  6.29  0.34  5.67  6.04  5.64  0.12607
100309.67+352527.9 4637 55616 0294 2.3221 2.0484  0.39  6.50  0.30  5.00  5.99  4.83  0.08577
100321.15+413438.0 4565 55591 0084 2.1628 1.7619  0.99  3.96  1.09  4.04  3.79  3.78  0.13471
100321.26+375405.2 4567 55589 0464 2.2872 1.9974  0.48  6.00  0.31  3.10  5.65  2.89  0.09203
100323.29+345551.7 4637 55616 0242 2.1327 1.9925  0.57  3.80  0.31  5.17  3.67  4.48  0.04575
100325.95+053833.3 4800 55674 0750 2.1818 1.7355  0.53  3.31  0.82  4.56  3.14  4.23  0.14999
100325.95+053833.3 4800 55674 0750 2.1818 1.8810  0.30  4.29  0.47  2.61  4.01  2.49  0.09898
100344.17+040140.2 4800 55674 0260 2.2504 1.7614  1.02  4.25  0.91  4.55  4.05  4.18  0.16161
100407.73+043742.6 4800 55674 0240 2.1567 2.0491  0.61  3.21  0.35  2.33  3.05  2.16  0.03467
100409.62+432824.5 4565 55591 0958 2.1968 1.8480  0.25  4.17  0.29  4.83  3.66  4.79  0.11502
100414.06-025746.7 3783 55246 0124 2.2507 1.8024  0.37  3.70  0.33  3.00  3.58  2.93  0.14731
100414.06-025746.7 3783 55246 0124 2.2507 2.0411  1.04  5.47  0.46  3.54  5.05  3.22  0.06655
100420.60+055621.4 4800 55674 0782 2.1956 1.7654  0.47  3.62  0.37  2.85  3.44  2.68  0.14359
100420.60+055621.4 4800 55674 0782 2.1956 1.9928  0.51  3.64  0.41  4.10  3.49  3.93  0.06547
100424.31+005927.7 3829 55300 0754 2.2363 2.0650  0.73  4.56  0.43  2.87  4.15  2.64  0.05433
100427.62+060950.8 4875 55677 0428 2.1586 1.7100  2.10  4.57  2.18  4.54  4.28  4.25  0.15199
100442.18+032953.6 4738 55650 0542 2.2164 1.9970  0.84  4.00  0.53  4.08  3.70  3.99  0.07053
100503.66-011958.1 3769 55240 0548 2.1955 1.9865  0.89  4.05  0.45  5.00  3.80  4.56  0.06754
100508.01-022558.7 3769 55240 0462 2.1648 1.7341  1.26  9.69  1.31 10.08  8.92  9.24  0.14525
100508.75-005933.0 3783 55246 0949 2.1516 1.7596  0.73  3.48  0.53  5.30  3.20  4.75  0.13205
100508.75-005933.0 3783 55246 0949 2.1516 1.9149  0.30  4.29  0.41  4.10  3.89  3.78  0.07792
100508.75-005933.0 3783 55246 0949 2.1516 1.9258  0.84  4.67  0.55  3.67  4.25  3.37  0.07421
100512.31+011553.5 3829 55300 0794 2.3168 1.8662  0.29  2.42  0.26  3.71  2.36  3.62  0.14498
100512.31+011553.5 3829 55300 0794 2.3168 1.9937  0.61  4.69  0.57  5.70  4.42  5.33  0.10213
100512.31+011553.5 3829 55300 0794 2.3168 2.0660  0.73  6.08  0.54  6.00  5.85  5.70  0.07847
100524.39+001558.4 3829 55300 0860 2.3193 2.0107  0.44  5.50  0.34  5.67  5.01  5.43  0.09727
100534.51+445931.0 4693 55632 0652 2.3464 2.0878  0.86  4.78  1.21  5.76  4.62  5.51  0.08025
100539.52+063629.8 4875 55677 0394 1.9731 1.6388  0.38  6.33  0.22  5.50  6.19  4.69  0.11872
100550.74-020320.8 3783 55246 0034 2.0887 1.7494  0.98  6.13  0.64  5.82  5.76  5.33  0.11585
100608.37+045717.9 4800 55674 0928 2.2439 1.7924  0.22  5.50  0.45  9.00  4.59  9.31  0.14876
100619.68+073335.6 4875 55677 0672 2.1283 1.8303  1.50  7.50  1.37  6.85  7.06  6.45  0.09977
100620.48-015244.4 3783 55246 0036 2.3218 1.8855  0.33  4.71  0.21  4.20  4.45  3.87  0.13989
100620.48-015244.4 3783 55246 0036 2.3218 2.1616  1.18 10.73  0.83  9.22  9.69  8.35  0.04939
100621.46+075831.7 4875 55677 0676 2.1270 1.6991  0.56  2.95  0.58  4.46  2.74  4.30  0.14610
100628.26+050807.0 4800 55674 0924 2.2159 1.8870  0.88  8.00  0.77  6.42  7.24  6.00  0.10747
100636.44+050031.0 4800 55674 0932 2.2757 2.0521  0.30  3.00  0.31  3.88  2.75  3.72  0.07058
100637.99+001447.9 3829 55300 0898 1.9134 1.7247  0.78  3.71  0.39  3.00  3.52  2.89  0.06686
100637.99+001447.9 3829 55300 0898 1.9134 1.7539  0.68  3.09  0.31  3.10  2.89  2.77  0.05624
100637.99+001447.9 3829 55300 0898 1.9134 1.7979  1.21  5.26  0.67  6.09  5.05  5.96  0.04043
100643.10-023954.2 3769 55240 0415 2.1576 1.6767  0.46  3.29  0.27  3.38  3.11  3.16  0.16374
100650.50+380828.7 4567 55589 0356 2.3068 2.1860  0.31  6.20  0.38  7.60  5.43  6.68  0.03720
100651.01+371338.1 4567 55589 0322 2.1287 1.8351  0.55  6.88  0.42  6.00  6.54  5.81  0.09822
100651.01+371338.1 4567 55589 0322 2.1287 1.8427  0.68  7.56  0.37  6.17  7.29  5.76  0.09557
100651.01+371338.1 4567 55589 0322 2.1287 2.0005  0.87  5.44  0.48  4.36  4.98  4.03  0.04181
100651.72+370504.9 4637 55616 0916 2.1542 1.7992  0.76  9.50  0.85 10.63  8.90  9.99  0.11884
100652.20-015650.9 3783 55246 0010 2.1638 1.8345  0.37  4.63  0.30  4.29  4.06  3.82  0.10947
100653.26+011938.7 4738 55650 0450 2.3031 1.9905  0.25  8.33  0.22  5.50  7.26  5.45  0.09909
100710.72+393802.8 4567 55589 0663 2.3412 1.9874  0.58  7.25  0.34  4.86  6.79  4.59  0.11146
100710.72+393802.8 4567 55589 0663 2.3412 1.9360  0.38  3.80  0.43  3.91  3.62  3.67  0.12857
100715.05+035338.9 4738 55650 0662 2.2839 1.8263  0.38  2.92  0.29  3.63  2.84  3.32  0.14895
100715.05+035338.9 4738 55650 0662 2.2839 2.0250  0.50  3.13  0.81  4.26  3.01  4.08  0.08194
100716.69+030438.7 4738 55650 0646 2.1123 1.9715  0.56 11.20  0.44  8.80 11.23  7.53  0.04626
100723.97+404653.9 4566 55630 0898 2.1044 1.6710  2.27  9.87  1.88  8.95  9.31  8.39  0.14924
100724.94+365845.4 4637 55616 0922 2.2477 1.9923  0.43  3.91  0.28  4.00  3.77  3.69  0.08172
100731.32-013133.0 3769 55240 0674 2.2375 2.1092  0.79  6.08  0.77  5.92  5.92  5.57  0.04041
100737.08+420750.0 4561 55614 0457 2.2944 1.9468  0.72  5.14  0.48  4.80  4.77  4.33  0.11104
100737.08+420750.0 4561 55614 0457 2.2944 1.9510  0.30  3.33  0.32  3.20  3.34  2.86  0.10964
100745.65+033746.2 4801 55653 0460 2.3125 2.1430  0.82  7.45  0.54  5.40  6.97  5.13  0.05248
100745.65+033746.2 4801 55653 0460 2.3125 1.9620  1.46 13.27  1.59 14.45 12.23 13.26  0.11137
100802.60+065816.1 4875 55677 0738 2.2801 1.8239  0.38  4.22  1.18  5.36  3.90  5.09  0.14865
100802.60+065816.1 4875 55677 0738 2.2801 2.1012  1.08  6.35  0.95  5.94  5.88  5.75  0.05603
100803.81+374112.8 4567 55589 0300 2.2649 1.7951  0.50  5.00  0.26  5.20  4.79  4.41  0.15412
100803.81+374112.8 4567 55589 0300 2.2649 1.9318  0.65  9.29  0.61  8.71  9.15  8.21  0.10720
100803.81+374112.8 4567 55589 0300 2.2649 2.0063  0.75  7.50  0.27  6.75  6.79  6.56  0.08233
100830.68+375918.0 4567 55589 0268 2.2124 2.0728  0.28  3.50  0.31  4.43  3.46  3.98  0.04440
100839.14+045202.5 4801 55653 0568 1.9950 1.5507  0.45  2.81  0.51  3.19  2.64  3.02  0.15921
100845.10+045659.6 4800 55674 0990 1.8695 1.5281  0.23  3.83  0.29  3.63  3.67  3.23  0.12600
100902.28-024259.4 3769 55240 0294 2.3931 2.1806  0.65  9.29  0.41  6.83  9.34  6.58  0.06458
100906.35+374159.5 4567 55589 0226 1.6754 1.4582  0.84  4.00  0.47  2.94  3.66  2.72  0.08447
100920.30+034215.6 4801 55653 0420 1.6645 1.5024  0.34  2.83  0.40  3.33  2.62  3.06  0.06268
100924.77+062252.2 4875 55677 0194 2.1476 1.9141  0.32  4.57  0.27  3.86  4.05  3.73  0.07693
100938.03+400237.0 4562 55570 0464 2.1348 1.7126  0.71  5.46  0.64  4.92  5.02  4.51  0.14366
101014.25-001015.3 3830 55574 0356 2.1842 1.7388  0.66  8.25  0.50  5.00  7.50  4.89  0.14955
101014.25-001015.3 3830 55574 0356 2.1842 1.9179  0.92 11.50  0.64  9.14 10.38  8.70  0.08712
101014.25-001015.3 3830 55574 0356 2.1842 1.9267  0.80  8.89  0.42  6.00  8.06  5.68  0.08413
101023.53+373915.9 4567 55589 0180 2.2678 2.1084  0.49  8.17  0.32  6.40  8.26  6.11  0.04997
101031.57-004550.1 3769 55240 0770 2.3478 2.1072  0.45  3.00  0.34  2.62  2.87  2.56  0.07444
101031.57-004550.1 3769 55240 0770 2.3478 2.1949  1.25  5.95  1.13  5.38  5.47  4.94  0.04671
101037.49+023649.3 4738 55650 0857 2.2696 1.8163  1.00  4.76  0.54  3.86  4.50  3.51  0.14815
101037.49+023649.3 4738 55650 0857 2.2696 1.9600  1.11  6.94  0.67  6.09  6.68  5.63  0.09915
101049.45-000446.9 3830 55574 0346 2.3179 2.2093  0.86  4.30  0.86  4.78  4.13  4.43  0.03327
101049.62+380120.2 4567 55589 0188 2.3126 1.9142  0.56  9.33  0.47  7.83  9.08  7.34  0.12744
101103.56+051040.9 4801 55653 0678 2.2306 2.0279  0.56  5.60  0.51  5.67  5.25  5.08  0.06471
101103.56+051040.9 4801 55653 0678 2.2306 1.9250  1.16  9.67  0.90  7.50  8.85  6.94  0.09905
101111.01+425308.5 4561 55614 0694 2.1570 1.6897  1.20  4.44  0.60  2.50  4.21  2.34  0.15884
101111.01+425308.5 4561 55614 0694 2.1570 1.7502  0.30  3.33  0.27  3.38  3.14  3.19  0.13708
101112.13-015548.7 3769 55240 0190 2.2915 2.1206  0.29  4.14  0.23  4.60  4.05  4.14  0.05327
101112.13-015548.7 3769 55240 0190 2.2915 2.0145  0.41  4.10  0.29  3.22  4.01  2.96  0.08768
101112.13-015548.7 3769 55240 0190 2.2915 1.9829  0.68  8.50  0.60  7.50  8.38  7.38  0.09813
101112.13-015548.7 3769 55240 0190 2.2915 1.9668  1.09  8.38  0.71  7.89  7.71  7.40  0.10349
101116.60+381946.9 4567 55589 0158 2.3287 2.1873  0.31  3.10  0.32  3.20  3.00  3.15  0.04338
101145.10+422617.1 4561 55614 0276 2.2584 1.9031  0.78  8.67  0.57  8.14  7.89  7.58  0.11495
101145.10+422617.1 4561 55614 0276 2.2584 2.1058  0.29  4.14  0.20  3.33  3.98  2.94  0.04793
101214.68+040040.3 4801 55653 0268 2.2404 1.8764  0.34  4.25  0.30  3.75  4.13  3.32  0.11860
101214.68+040040.3 4801 55653 0268 2.2404 2.1275  0.52  7.43  0.36  4.50  7.38  4.10  0.03545
101218.84+041409.1 4801 55653 0276 2.3075 2.1133  0.32  3.20  0.20  2.22  2.94  2.15  0.06044
101234.74+030717.4 4801 55653 0248 2.1415 1.9044  0.73  5.21  0.74  4.63  4.78  4.35  0.07831
101241.50+382326.3 4567 55589 0114 2.2128 1.8631  1.00  6.67  0.36  4.00  6.41  3.61  0.11473
101307.35+063823.8 4875 55677 0076 2.3557 1.9247  0.74  6.73  0.43  4.78  6.09  4.45  0.13661
101307.35+063823.8 4875 55677 0076 2.3557 2.0090  0.83  9.22  0.47  6.71  8.75  6.77  0.10862
101327.14+055224.3 4876 55679 0420 2.2983 2.1196  0.33  3.00  0.32  3.20  2.79  3.10  0.05564
101327.66+413249.4 4561 55614 0208 2.2545 1.8056  0.59  2.68  0.67  3.19  2.52  3.02  0.14734
101327.80+381802.7 4563 55617 0510 2.3176 2.0486  1.25  9.62  0.73  6.64  8.88  6.41  0.08436
101337.61+033821.2 4801 55653 0218 2.1326 2.0160  1.37  6.23  0.99  4.50  5.95  4.32  0.03791
101337.61+033821.2 4801 55653 0218 2.1326 1.6835  1.30  5.91  1.29  6.14  5.55  5.75  0.15352
101337.61+033821.2 4801 55653 0218 2.1326 1.9633  0.40  4.00  0.39  2.79  3.71  2.62  0.05550
101343.47+430323.5 4561 55614 0804 1.9484 1.6374  1.75 10.29  0.97  6.06  9.39  5.68  0.11101
101343.47+430323.5 4561 55614 0804 1.9484 1.6546  1.33  8.31  0.83  7.55  8.00  7.32  0.10458
101343.47+430323.5 4561 55614 0804 1.9484 1.8161  0.35  4.38  0.75  5.00  4.22  4.77  0.04588
101343.47+430323.5 4561 55614 0804 1.9484 1.8233  0.28  3.11  0.33  4.13  2.95  3.89  0.04333
101343.47+430323.5 4561 55614 0804 1.9484 1.5639  0.40  3.64  0.23  2.56  3.47  2.31  0.13883
101356.23+061647.5 4876 55679 0398 2.1823 2.0159  0.64  4.57  0.48  4.80  4.36  4.53  0.05365
101356.23+061647.5 4876 55679 0398 2.1823 2.0186  0.55  5.50  0.47  4.70  5.15  4.34  0.05276
101410.79+011435.7 3830 55574 0908 2.1929 1.9019  0.55  3.93  0.50  3.57  3.77  3.40  0.09527
101412.52+431453.0 4561 55614 0802 2.0959 1.6543  0.72  4.24  0.40  4.44  4.04  4.35  0.15269
101412.52+431453.0 4561 55614 0802 2.0959 1.6711  0.36  2.57  0.33  4.13  2.40  3.78  0.14653
101412.52+431453.0 4561 55614 0802 2.0959 1.8900  0.93  8.45  0.87  7.91  7.90  7.32  0.06871
101412.52+431453.0 4561 55614 0802 2.0959 1.8918  0.93  8.45  0.86  7.17  7.85  6.66  0.06809
101414.82-010434.1 3830 55574 0126 2.3497 2.1955  0.92  6.57  0.82  5.86  6.42  5.70  0.04709
101502.52+385244.1 4567 55589 0988 2.1821 1.7374  1.89  8.59  1.27  7.06  8.25  6.68  0.14941
101521.20+043359.3 4801 55653 0938 2.3862 2.0520  0.77  6.42  0.54  4.91  6.18  4.60  0.10354
101521.20+043359.3 4801 55653 0938 2.3862 2.0293  0.55  5.50  0.70  6.36  5.42  5.87  0.11092
101537.55-010534.1 3784 55269 0712 2.2686 1.9488  0.92  4.18  0.75  3.00  3.89  2.84  0.10260
101537.55-010534.1 3784 55269 0712 2.2686 1.9682  1.17  5.85  0.69  3.63  5.36  3.37  0.09611
101602.86-025731.2 3784 55269 0292 2.3285 1.8802  0.74  3.22  0.57  4.75  3.04  4.53  0.14366
101603.97+065644.0 4876 55679 0732 2.3795 2.2314  0.63  3.15  0.82  3.42  2.90  3.24  0.04478
101615.94+384827.0 4563 55617 0594 2.0905 1.6322  0.40  3.64  0.42  3.23  3.54  2.98  0.15915
101616.34+383817.3 4563 55617 0604 1.9489 1.8070  0.64  5.82  0.58  3.41  5.44  3.32  0.04928
101616.34+383817.3 4563 55617 0604 1.9489 1.8515  0.87  5.44  1.13  5.95  4.99  5.49  0.03357
101620.21+003835.3 3831 55543 0572 2.1615 2.0362  0.63  5.73  0.46  5.75  5.24  5.47  0.04042
101622.10+432108.0 4561 55614 0912 2.2862 2.0731  0.64  3.56  0.48  2.82  3.43  2.60  0.06694
101632.73-003144.5 3784 55269 0790 2.2471 1.9800  0.93  9.30  0.52  6.50  8.74  6.45  0.08563
101635.03+383032.4 4563 55617 0606 1.6535 1.4788  0.61  3.39  0.46  2.56  3.12  2.44  0.06800
101641.22+434535.8 4692 55644 0414 2.3804 1.9755  1.46  6.35  0.97  4.85  6.06  4.49  0.12689
101641.22+434535.8 4692 55644 0414 2.3804 2.1381  0.49  4.08  0.32  4.00  3.84  3.87  0.07424
101644.82+403329.7 4562 55570 0836 1.9271 1.6680  0.56  7.00  0.35  5.00  6.46  5.08  0.09242
101648.01+395802.6 4562 55570 0226 2.2904 1.8479  0.46 11.50  0.34  6.80  9.91  5.90  0.14343
101648.01+395802.6 4562 55570 0226 2.2904 1.9575  0.58 11.60  0.48  6.86 11.78  6.44  0.10626
101700.88+421353.5 4557 55588 0495 2.2107 1.9513  0.73 10.43  0.58  6.44  9.27  6.21  0.08404
101700.88+421353.5 4557 55588 0495 2.2107 1.9393  0.42  5.25  0.25  6.25  5.25  5.64  0.08809
101705.99-011432.6 3784 55269 0800 2.3875 2.1142  0.79  7.18  0.75  6.25  6.75  5.78  0.08392
101707.17+371340.4 4563 55617 0418 1.9601 1.5548  0.41  3.15  0.44  2.93  3.01  2.84  0.14619
101709.24-011823.6 3784 55269 0804 2.2224 2.0018  0.63  5.73  0.41  3.73  5.53  3.59  0.07080
101709.24-011823.6 3784 55269 0804 2.2224 2.0973  0.86  8.60  0.60  7.50  8.33  6.64  0.03957
101709.39+354046.1 4568 55600 0154 2.2092 1.9384  0.49  3.77  0.31  2.38  3.52  2.26  0.08793
101709.39+354046.1 4568 55600 0154 2.2092 2.0167  1.07  3.96  0.70  3.89  3.78  3.64  0.06178
101721.53+450303.6 4692 55644 0610 2.3943 2.0309  1.32 11.00  0.70  7.00 10.25  6.67  0.11276
101726.08-014041.5 3784 55269 0850 2.2032 1.9665  0.80  6.67  0.69  4.60  6.25  4.42  0.07662
101729.30+011533.1 3831 55543 0582 2.2234 1.9031  0.82 11.71  0.83 10.38 11.25  9.56  0.10428
101737.11+004017.8 3831 55543 0602 2.2167 1.7705  0.55  5.50  0.64  5.82  5.04  5.33  0.14823
101739.15+401342.4 4562 55570 0160 2.3987 2.2240  0.88  3.67  0.34  2.27  3.50  2.18  0.05272
101740.31+401722.3 4562 55570 0157 2.1928 1.9804  0.53  8.83  0.34  5.67  8.83  5.79  0.06873
101744.64+355330.1 4568 55600 0158 2.3370 1.8538  0.71 11.83  0.47  7.83 11.40  7.73  0.15516
101744.64+355330.1 4568 55600 0158 2.3370 2.0006  0.44  7.33  0.33  5.50  6.85  4.85  0.10586
101748.90-003124.5 3784 55269 0822 2.2847 1.8975  0.23  5.75  0.21  4.20  4.89  3.71  0.12477
101748.90-003124.5 3784 55269 0822 2.2847 1.9140  0.73  8.11  0.35  5.83  8.03  5.94  0.11918
101803.15+441825.2 4692 55644 0342 1.7624 1.4584  0.51  3.19  0.34  3.09  2.92  2.86  0.11606
101803.15+441825.2 4692 55644 0342 1.7624 1.5518  1.02  6.00  1.10  6.11  5.70  5.57  0.07914
101825.95+002057.9 3831 55543 0642 2.1979 1.7457  0.20  3.33  0.36  6.00  3.10  6.07  0.15129
101825.95+002057.9 3831 55543 0642 2.1979 2.0502  0.28  9.33  0.29  4.83  7.60  4.59  0.04725
101833.97+392707.4 4563 55617 0702 1.9550 1.6614  2.34 11.14  1.73  8.65 10.50  8.09  0.10427
101833.97+392707.4 4563 55617 0702 1.9550 1.6795  1.30 10.00  1.09  8.38  9.06  7.62  0.09756
101833.97+392707.4 4563 55617 0702 1.9550 1.7049  0.69  6.27  0.40  4.44  6.12  4.35  0.08820
101836.53+432612.9 4692 55644 0332 2.3551 1.8761  1.53  5.88  0.51  3.40  5.54  3.18  0.15284
101836.53+432612.9 4692 55644 0332 2.3551 1.9164  0.98  4.90  0.73  3.65  4.68  3.52  0.13922
101836.61-010440.7 3784 55269 0872 2.1704 1.8412  0.82 10.25  1.30 11.82  9.20 10.75  0.10919
101843.10+000339.5 3831 55543 0356 2.3691 1.9398  1.01  5.94  1.00  5.00  5.72  4.72  0.13547
101843.10+000339.5 3831 55543 0356 2.3691 1.8748  0.60  4.62  0.62  4.77  4.46  4.57  0.15734
101853.24+355222.3 4568 55600 0078 2.3902 1.9592  0.78 13.00  0.50 12.50 12.65 10.66  0.13514
101853.24+355222.3 4568 55600 0078 2.3902 2.0614  0.52 10.40  0.41  8.20  9.45  7.85  0.10166
101853.83+420016.9 4561 55614 0056 2.2875 1.8127  0.37  3.70  0.37  3.70  3.51  3.35  0.15473
101859.96-005420.2 3784 55269 0912 2.1851 1.9529  1.02 17.00  0.85 14.17 17.06 13.30  0.07555
101906.25+062348.8 4876 55679 0152 2.2716 1.9759  1.01  5.61  0.84  3.82  5.14  3.52  0.09445
101906.25+062348.8 4876 55679 0152 2.2716 1.9778  1.68  7.00  1.21  4.65  6.45  4.40  0.09382
101911.19+432032.0 4557 55588 0590 2.3063 2.0666  0.57  3.80  0.41  3.15  3.55  2.89  0.07512
101911.77-011617.0 3770 55234 0504 1.9850 1.5324  0.49  3.27  0.70  2.59  3.13  2.42  0.16297
101911.77-011617.0 3770 55234 0504 1.9850 1.7033  0.32  3.56  0.39  3.55  3.53  3.19  0.09880
101919.39-021710.6 3784 55269 0084 2.1859 1.8211  0.38  6.33  0.21  5.25  5.70  5.00  0.12101
101919.39-021710.6 3784 55269 0084 2.1859 1.9470  0.87 12.43  0.73  8.11 12.07  8.09  0.07779
101919.39-021710.6 3784 55269 0084 2.1859 2.0256  2.03 22.56  1.49 18.63 20.97 17.35  0.05158
101930.91-000354.3 3831 55543 0280 2.3374 1.8815  0.56  7.00  0.44  5.50  6.21  5.30  0.14583
101930.91-000354.3 3831 55543 0280 2.3374 2.0596  2.18 12.82  2.26 13.29 12.13 12.62  0.08669
101950.12-002017.7 3831 55543 0264 2.1687 1.9235  0.46  3.54  0.22  2.75  3.25  2.62  0.08037
101953.72+380227.1 4563 55617 0738 2.1835 1.7302  0.84  4.94  0.57  4.75  4.69  4.63  0.15241
101953.72+380227.1 4563 55617 0738 2.1835 2.0337  0.64  5.33  0.83  5.93  4.99  5.59  0.04816
101953.72+380227.1 4563 55617 0738 2.1835 2.0799  1.29  9.92  1.18  9.08  9.19  8.42  0.03307
101955.54+041903.9 4802 55652 0620 2.1718 1.9392  0.58  4.14  0.55  3.67  3.96  3.32  0.07601
101958.85+362356.3 4568 55600 0942 2.0936 1.8179  0.39  4.33  0.32  4.00  4.09  3.88  0.09307
102019.50+363725.7 4564 55570 0548 2.2157 1.7250  0.30  2.73  0.21  2.63  2.48  2.46  0.16408
102019.50+363725.7 4564 55570 0548 2.2157 1.7797  0.37  3.36  0.41  3.15  3.09  3.02  0.14468
102032.01+453601.1 4692 55644 0754 2.1580 1.8676  1.66  6.38  1.52  5.85  5.94  5.55  0.09617
102040.43+445635.1 4692 55644 0774 2.3261 1.8818  0.77  9.63  0.70  8.75  9.61  8.75  0.14241
102103.56+442323.0 4692 55644 0226 2.2843 1.8082  0.86  4.30  0.73  4.06  3.97  3.81  0.15534
102103.56+442323.0 4692 55644 0226 2.2843 2.1742  0.50  3.33  0.48  3.43  3.26  3.13  0.03408
102110.36+042814.3 4802 55652 0694 2.2578 1.7960  1.14  4.22  0.63  2.86  3.95  2.73  0.15168
102110.36+042814.3 4802 55652 0694 2.2578 1.8874  0.62  3.88  0.62  4.13  3.64  3.80  0.12011
102110.42+032936.4 4802 55652 0340 2.1469 1.9489  0.81  5.06  0.82  4.82  4.87  4.49  0.06489
102113.86+051014.7 4802 55652 0702 2.1794 1.8763  0.76  4.75  0.58  4.14  4.34  3.84  0.09985
102113.86+051014.7 4802 55652 0702 2.1794 1.9405  0.56  2.80  0.37  4.11  2.67  3.86  0.07795
102116.46+435737.6 4692 55644 0212 2.2229 2.0736  0.72 12.00  0.59  9.83 11.02  9.23  0.04740
102120.59+453409.7 4692 55644 0794 2.1739 2.0679  0.89  8.09  0.53  5.30  7.72  4.83  0.03395
102122.02+365838.7 4563 55617 0208 2.2019 1.7385  0.99  8.25  0.91  7.58  7.43  6.88  0.15507
102122.02+365838.7 4563 55617 0208 2.2019 1.7405  0.99  8.25  0.99  7.07  7.43  6.81  0.15436
102133.58-010305.0 3770 55234 0594 2.2140 1.9817  0.75 12.50  0.54  7.71 11.63  7.51  0.07488
102144.58+371553.4 4563 55617 0214 2.2488 2.0595  0.83  8.30  0.46  5.75  7.81  5.43  0.05996
102144.91-012942.5 3770 55234 0610 2.1575 1.8600  0.82  3.90  0.62  4.43  3.67  4.12  0.09864
102144.91-012942.5 3770 55234 0610 2.1575 1.9283  0.29  2.64  0.35  2.92  2.50  2.85  0.07522
102144.91-012942.5 3770 55234 0610 2.1575 2.0313  0.48  4.36  0.57  3.00  4.06  2.75  0.04077
102148.85+041128.2 4802 55652 0318 2.3577 1.9140  0.50  5.00  0.21  3.00  4.62  2.88  0.14079
102211.12+415540.5 4557 55588 0342 2.1969 1.7848  0.46  5.11  0.28  4.00  4.72  3.56  0.13714
102211.96-014516.0 3784 55269 0037 2.1613 1.8294  0.39  2.60  0.41  2.28  2.51  2.11  0.11047
102219.71-020735.8 3770 55234 0620 2.1607 1.7701  0.20  3.33  0.21  3.00  3.28  3.02  0.13115
102219.71-020735.8 3770 55234 0620 2.1607 2.0099  0.55  5.00  0.77  4.28  4.71  4.10  0.04885
102227.60-021311.3 3770 55234 0398 2.1826 1.7184  0.28  3.50  0.29  3.63  3.42  3.61  0.15636
102227.60-021311.3 3770 55234 0398 2.1826 2.0226  0.41  2.56  0.21  3.00  2.48  2.68  0.05154
102238.80+373656.7 4563 55617 0156 2.2765 1.8999  0.71  4.18  0.52  3.25  3.94  3.12  0.12150
102238.80+373656.7 4563 55617 0156 2.2765 1.9855  0.61  3.81  0.48  3.20  3.68  2.89  0.09274
102238.80+373656.7 4563 55617 0156 2.2765 2.1245  0.86  4.78  0.52  4.33  4.50  3.98  0.04747
102245.76+353003.4 4564 55570 0358 2.2785 1.7745  0.38  5.43  0.28  4.67  5.45  4.47  0.16538
102245.76+353003.4 4564 55570 0358 2.2785 1.8216  0.46  9.20  0.51  5.67  8.04  5.08  0.14897
102245.76+353003.4 4564 55570 0358 2.2785 1.8548  0.74  6.73  0.36  3.60  6.04  3.49  0.13751
102315.84+045253.6 4802 55652 0838 2.2299 1.8707  0.84  4.20  0.69  2.76  3.94  2.56  0.11735
102315.84+045253.6 4802 55652 0838 2.2299 1.9712  0.33  3.00  0.33  3.00  2.81  2.87  0.08329
102315.84+045253.6 4802 55652 0838 2.2299 2.0562  0.43  2.87  0.58  3.05  2.73  2.85  0.05522
102317.44+382649.5 4563 55617 0884 2.1884 2.0021  0.52  4.00  0.29  3.22  3.63  3.06  0.06013
102320.98-000945.3 3832 55289 0479 2.2861 2.1021  0.70  7.00  0.35  5.83  6.69  5.48  0.05756
102320.98-000945.3 3832 55289 0479 2.2861 2.0040  1.16 11.60  0.97 12.13 10.46 11.36  0.08952
102320.98-000945.3 3832 55289 0479 2.2861 1.8753  1.13 11.30  0.78  9.75 11.11  9.22  0.13276
102323.72+071446.8 4851 55680 0565 2.1939 2.0198  0.49  4.90  0.33  3.67  4.54  3.30  0.05599
102329.90+413134.4 4557 55588 0292 2.0928 1.6938  0.43  6.14  0.24  4.00  5.57  3.71  0.13725
102329.95+001309.9 3832 55289 0538 1.9003 1.4568  0.57  5.18  0.52  5.20  4.98  4.77  0.16445
102345.69+354447.5 4564 55570 0736 2.2751 1.9288  0.84  7.64  0.21  3.50  6.98  3.60  0.11129
102347.63+354754.8 4564 55570 0231 2.2670 1.9412  0.21  4.20  0.34  4.86  4.23  4.65  0.10467
102404.46+355458.5 4564 55570 0724 2.2760 1.9936  0.69  4.31  0.61  5.55  4.05  5.36  0.08990
102406.69+392502.6 4558 55569 0412 2.1707 1.8812  0.31  5.17  0.29  3.22  5.00  3.00  0.09545
102410.44+060013.7 4851 55680 0417 2.1303 1.8697  0.56  7.00  0.47  5.88  6.81  5.86  0.08670
102410.44+060013.7 4851 55680 0417 2.1303 1.8950  1.34 14.89  0.65  9.29 13.61  9.09  0.07799
102423.89+415719.3 4557 55588 0234 1.9384 1.6429  0.85  8.50  1.40 12.73  8.05 11.66  0.10559
102425.26+001324.4 3831 55543 0978 2.3386 2.2049  0.39  3.90  0.37  4.63  3.52  4.21  0.04085
102425.26+001324.4 3831 55543 0978 2.3386 2.0446  0.93  9.30  0.36  4.00  8.51  3.85  0.09192
102425.26+001324.4 3831 55543 0978 2.3386 2.0253  1.12 14.00  0.40  5.71 12.46  5.31  0.09822
102427.20+425118.8 4557 55588 0772 2.2198 1.7786  1.02  6.80  1.00  6.67  6.52  6.36  0.14631
102439.39-020600.5 3770 55234 0778 2.2101 1.7873  0.30  2.73  0.40  2.86  2.57  2.71  0.14030
102441.10+453411.0 4692 55644 0918 2.1269 1.6483  0.43  6.14  0.49  3.27  5.89  3.09  0.16461
102441.10+453411.0 4692 55644 0918 2.1269 1.9085  1.40  9.33  1.31  8.73  8.92  8.08  0.07228
102447.59+400525.5 4558 55569 0392 2.3901 1.8786  0.59  9.83  0.48  6.00  8.62  5.55  0.16211
102459.80+062453.7 4851 55680 0353 1.7384 1.4602  0.85  4.05  0.61  2.90  3.88  2.78  0.10672
102510.09-004644.9 3832 55289 0409 2.2118 1.9394  0.53 10.60  0.62 12.40  9.73 11.83  0.08839
102510.09-004644.9 3832 55289 0409 2.2118 2.0293  0.45  6.43  0.24  4.80  6.36  4.16  0.05843
102510.23+061335.7 4851 55680 0344 2.2571 1.8808  1.02  4.43  0.65  2.83  4.13  2.72  0.12216
102515.80+364453.2 4564 55570 0790 2.2974 1.9119  0.52  6.50  0.47  5.88  6.03  5.54  0.12369
102515.80+364453.2 4564 55570 0790 2.2974 2.0398  1.21 13.44  0.74 12.33 12.28 10.85  0.08116
102516.42+062506.3 4851 55680 0354 2.1334 1.9407  0.31  3.44  0.30  3.75  3.21  3.51  0.06339
102516.42+062506.3 4851 55680 0354 2.1334 1.9798  0.22  3.14  0.23  2.88  2.83  2.66  0.05022
102527.43-000519.0 3831 55543 0009 1.8970 1.6873  0.67  9.57  0.50  7.14  9.37  6.38  0.07500
102536.09+061252.4 4851 55680 0305 2.3614 1.9202  0.57  3.80  0.43  3.91  3.58  3.77  0.13978
102536.36+035747.2 4802 55652 0072 2.3236 1.9721  0.93  6.64  0.49  3.77  6.15  3.64  0.11132
102551.17+005504.8 3832 55289 0640 1.9489 1.5219  0.48  3.43  0.66  3.47  3.14  3.25  0.15516
102551.96+365937.8 4559 55597 0452 2.3136 2.0280  0.49  4.90  0.49  5.44  4.84  5.12  0.08989
102551.96+365937.8 4559 55597 0452 2.3136 2.0469  0.71  3.94  0.51  2.83  3.80  2.72  0.08371
102606.67+011459.0 3832 55289 0630 2.2526 2.0650  0.34  8.50  0.35  8.75  8.27  7.58  0.05934
102624.89+062642.5 4851 55680 0311 2.1274 1.6910  0.40  5.00  0.27  3.00  4.92  2.88  0.14917
102633.32+050500.5 4851 55680 0281 2.3522 1.8965  0.51  6.38  0.33  3.67  5.88  3.63  0.14508
102633.32+050500.5 4851 55680 0281 2.3522 2.0469  0.60 10.00  0.53  6.63  9.23  6.53  0.09520
102640.15+053531.3 4851 55680 0292 2.3875 2.0577  0.25  4.17  0.21  3.00  3.74  2.78  0.10207
102641.99+394455.3 4558 55569 0316 2.3897 2.1384  1.62  6.48  1.00  4.76  6.09  4.53  0.07688
102650.39+010518.3 3832 55289 0678 2.2652 2.1322  0.72 10.29  0.56  8.00  9.53  8.04  0.04156
102701.49+385815.7 4558 55569 0286 2.3378 1.8341  0.46  2.88  0.46  3.07  2.74  2.82  0.16214
102701.49+385815.7 4558 55569 0286 2.3378 2.0689  0.94  4.70  0.86  4.78  4.49  4.57  0.08380
102707.91+064750.7 4851 55680 0776 1.9393 1.5348  0.57  7.13  0.20  4.00  7.06  4.16  0.14698
102707.91+064750.7 4851 55680 0776 1.9393 1.5789  0.48  5.33  0.29  4.14  5.10  3.63  0.13007
102707.91+064750.7 4851 55680 0776 1.9393 1.7971  0.45  7.50  0.38  6.33  7.43  6.27  0.04955
102719.44+070705.7 4851 55680 0766 2.1115 1.6764  0.81 20.25  0.66 16.50 21.56 16.90  0.14950
102719.44+070705.7 4851 55680 0766 2.1115 1.6970  0.30 10.00  0.21  5.25 10.06  5.41  0.14200
102725.00-013957.1 3785 55241 0559 2.1857 2.0449  0.27  4.50  0.27  2.70  4.51  2.53  0.04517
102739.60-000553.2 3832 55289 0314 2.1575 1.9345  0.73  3.84  0.81  4.05  3.66  3.77  0.07311
102750.59-012212.1 3832 55289 0286 2.2315 2.0330  0.89 11.13  0.45  7.50 10.80  7.06  0.06331
102750.59-012212.1 3832 55289 0286 2.2315 1.9475  1.32 13.20  0.94 13.43 12.75 12.88  0.09173
102752.85+064541.5 4851 55680 0818 2.3943 2.0401  0.83  9.22  0.61  6.10  8.81  5.63  0.10976
102808.81+034756.0 4739 55644 0744 2.0994 1.8986  0.56  2.80  0.35  2.92  2.58  2.74  0.06688
102809.08+352746.2 4564 55570 0064 2.2641 1.9600  0.47  3.36  0.26  3.25  3.09  3.08  0.09748
102809.08+352746.2 4564 55570 0064 2.2641 2.0230  1.42  8.88  1.20  7.06  8.57  6.62  0.07658
102812.08+381132.9 4559 55597 0654 1.8134 1.5040  0.60  5.45  0.68  5.67  5.30  5.34  0.11598
102812.08+381132.9 4559 55597 0654 1.8134 1.6661  0.48  8.00  0.32  5.33  7.55  4.69  0.05373
102817.49+432026.4 4691 55651 0448 2.3350 2.0385  0.28  2.55  0.35  3.89  2.42  3.44  0.09284
102817.49+432026.4 4691 55651 0448 2.3350 2.1800  0.60  4.62  0.62  3.26  4.24  2.99  0.04756
102817.94+070027.4 4851 55680 0812 2.2209 1.9981  1.28  3.88  0.95  3.06  3.62  2.85  0.07156
102818.33+000920.8 3832 55289 0778 2.1619 1.8883  0.26  3.71  0.22  3.67  3.54  3.30  0.09026
102818.33+000920.8 3832 55289 0778 2.1619 1.7470  0.23  2.88  0.22  2.20  2.70  2.13  0.13974
102828.89+044447.1 4772 55654 0578 2.3023 1.9539  0.37  4.63  0.25  3.57  4.40  3.13  0.11103
102828.89+044447.1 4772 55654 0578 2.3023 2.1644  0.28  3.11  0.29  4.14  2.91  3.75  0.04263
102829.67+004502.7 3832 55289 0768 2.3981 2.2018  0.50  7.14  0.41  6.83  6.83  6.31  0.05943
102830.89+354043.7 4564 55570 0070 2.2523 1.9943  0.28  2.80  0.24  2.67  2.56  2.61  0.08246
102830.89+354043.7 4564 55570 0070 2.2523 2.0768  0.61  4.69  0.85  4.05  4.54  3.77  0.05542
102844.55+033753.8 4739 55644 0786 2.2468 1.7683  1.13  9.42  0.73  8.11  9.01  7.39  0.15810
102847.70+425058.2 4557 55588 0922 1.9133 1.5001  0.39  2.79  0.35  2.50  2.55  2.29  0.15177
102847.70+425058.2 4557 55588 0922 1.9133 1.7268  0.72  3.79  0.65  2.95  3.63  2.74  0.06606
102859.25+393852.4 4558 55569 0223 2.0598 1.7559  1.17  5.57  1.24  4.96  5.31  4.75  0.10423
102859.25+393852.4 4558 55569 0223 2.0598 1.8947  0.50  3.57  0.91  5.35  3.47  5.06  0.05541
102901.15+384049.7 4559 55597 0671 2.3411 2.0207  1.18  6.94  0.86  5.06  6.44  4.73  0.10047
102922.53-004303.0 3832 55289 0212 1.7865 1.6369  0.25  4.17  0.32  2.91  3.58  2.61  0.05513
102935.05+361446.9 4560 55575 0562 2.3532 1.9032  0.84  4.42  1.47  4.08  4.09  3.79  0.14311
102935.05+361446.9 4560 55575 0562 2.3532 2.1052  0.51  3.19  0.52  2.89  2.98  2.77  0.07669
102935.05+361446.9 4560 55575 0562 2.3532 2.2117  0.97  3.59  0.80  3.81  3.33  3.49  0.04309
102941.20+393556.4 4558 55569 0188 2.3001 1.9309  0.22  5.50  0.21  7.00  4.93  5.94  0.11809
102941.20+393556.4 4558 55569 0188 2.3001 1.9551  0.33  5.50  0.20  3.33  5.56  3.29  0.10997
102941.20+393556.4 4558 55569 0188 2.3001 2.0547  0.37  6.17  0.21  3.50  5.51  3.16  0.07712
102941.20+393556.4 4558 55569 0188 2.3001 2.1711  0.81 13.50  0.48  9.60 12.06  8.25  0.03985
102951.00+384747.7 4558 55569 0162 2.0831 1.9530  1.97  7.88  1.15  6.76  7.37  6.56  0.04309
102956.79+344631.2 4560 55575 0445 2.1859 1.9879  0.53  7.57  0.90  8.18  7.50  7.78  0.06408
103001.38+052718.4 4851 55680 0104 2.1140 1.9959  1.25  4.63  0.72  3.43  4.34  3.17  0.03864
103003.15+443357.6 4691 55651 0400 2.2504 2.0942  1.23  6.83  1.07  7.13  6.34  6.75  0.04921
103006.95+432111.9 4691 55651 0362 1.9565 1.6277  0.46 11.50  0.38 12.67 10.92 12.72  0.11735
103006.95+432111.9 4691 55651 0362 1.9565 1.6311  0.65 16.25  0.92 15.33 16.03 14.64  0.11608
103027.87-003508.0 3832 55289 0135 2.3621 1.8575  0.62  3.44  0.39  3.55  3.28  3.20  0.16120
103030.58+034132.5 4739 55644 0901 2.2385 1.7757  0.55  4.23  0.36  2.57  4.12  2.32  0.15300
103030.58+034132.5 4739 55644 0901 2.2385 2.1209  1.08  7.71  0.90  6.43  7.04  5.81  0.03697
103030.58+034132.5 4739 55644 0901 2.2385 2.1231  0.93  6.64  1.28  6.40  6.13  5.96  0.03627
103050.74+434534.8 4691 55651 0336 2.2737 1.7816  0.35  2.92  0.37  3.08  2.72  2.82  0.16147
103050.74+434534.8 4691 55651 0336 2.2737 1.8479  0.41  3.42  0.54  4.50  3.15  4.07  0.13844
103052.27+453841.7 4691 55651 0668 2.1939 1.9143  0.53  2.41  0.34  2.83  2.23  2.62  0.09136
103052.27+453841.7 4691 55651 0668 2.1939 1.7559  0.52  3.06  0.40  2.50  2.92  2.44  0.14644
103055.89+045221.9 4772 55654 0688 2.3812 1.9333  1.15  4.26  0.67  2.79  4.04  2.69  0.14115
103055.89+045221.9 4772 55654 0688 2.3812 2.2145  0.58  3.87  0.59  4.21  3.74  3.98  0.05052
103055.89+045221.9 4772 55654 0688 2.3812 2.2368  0.85  5.00  0.63  4.20  4.72  3.87  0.04362
103102.93+412221.8 4632 55644 0429 2.3562 2.0115  1.76 13.54  1.58 11.29 12.32 10.68  0.10795
103111.29+374128.4 4559 55597 0266 1.8256 1.4608  1.89 15.75  1.05 13.13 14.64 11.96  0.13736
103129.36-005539.5 3785 55273 0760 2.2565 1.7674  0.58  3.63  0.48  3.00  3.47  2.92  0.16132
103129.36-005539.5 3785 55273 0760 2.2565 1.9750  0.84  7.64  0.63  3.94  6.89  3.66  0.09016
103129.36-005539.5 3785 55273 0760 2.2565 2.0748  0.30  3.33  0.32  4.00  3.20  3.60  0.05735
103132.79+410048.3 4558 55569 0918 2.3640 1.8812  1.06  6.63  0.87  5.12  6.39  4.81  0.15370
103132.79+410048.3 4558 55569 0918 2.3640 1.8838  0.87  4.83  0.94  5.22  4.51  4.87  0.15282
103132.79+410048.3 4558 55569 0918 2.3640 2.2407  0.57  7.13  0.68  4.25  6.74  4.15  0.03732
103147.04+432049.9 4691 55651 0284 2.3513 2.1144  0.65  8.13  0.41  5.13  7.38  4.71  0.07318
103149.36+371055.2 4559 55597 0210 2.1174 1.6443  0.46  3.83  0.50  5.56  3.59  4.94  0.16312
103151.76-013557.2 3785 55241 0788 2.2988 2.0895  0.94 13.43  0.69 11.50 11.79 10.55  0.06546
103158.16+012806.6 4739 55644 0094 2.3550 2.0344  1.01  5.94  0.96  5.65  5.55  5.28  0.10010
103158.16+012806.6 4739 55644 0094 2.3550 2.0997  0.60  3.00  0.50  4.17  2.82  3.93  0.07898
103206.13+395939.2 4558 55569 0080 2.1492 1.9737  0.91  4.55  0.70  3.68  4.32  3.54  0.05728
103210.30+062611.2 4851 55680 0074 2.0270 1.9064  0.73  4.29  0.60  3.53  3.96  3.27  0.04063
103214.98+374924.9 4559 55597 0194 2.1363 1.7793  0.74  6.73  0.43  3.58  6.54  3.50  0.12026
103217.60-022919.7 3785 55273 0188 2.2531 2.0798  0.79  7.18  0.72  5.14  6.67  4.68  0.05469
103217.60-022919.7 3785 55273 0188 2.2531 1.9479  2.40 17.14  2.16 15.43 16.57 14.90  0.09820
103248.82+365429.9 4560 55575 0626 2.2304 1.7405  1.99 19.90  1.14 12.67 19.01 11.90  0.16300
103248.82+365429.9 4560 55575 0626 2.2304 1.7563  0.64 10.67  0.53 10.60 10.60  9.20  0.15740
103248.82+365429.9 4560 55575 0626 2.2304 1.9597  0.24  4.80  0.20  2.86  4.60  2.81  0.08730
103310.18+352043.9 4560 55575 0304 2.0274 1.6245  0.35  3.89  0.30  5.00  3.74  4.46  0.14185
103320.01+440459.7 4691 55651 0226 2.2681 1.9073  0.32  3.20  0.26  5.20  3.09  5.17  0.11645
103322.40+422431.1 4632 55644 0660 1.8530 1.7177  0.55  6.11  0.32  4.00  5.49  3.68  0.04855
103353.73+013448.6 4734 55646 0466 2.2824 2.0467  0.94  4.27  0.69  4.06  4.08  3.78  0.07438
103353.73+013448.6 4734 55646 0466 2.2824 2.1265  1.16  5.80  0.71  3.55  5.52  3.38  0.04862
103355.23+035404.0 4772 55654 0140 2.2363 2.0287  0.53  2.79  0.34  3.78  2.65  3.67  0.06620
103400.72+032557.3 4772 55654 0130 2.3574 1.9696  0.41  6.83  0.28  4.67  6.82  4.82  0.12213
103400.72+032557.3 4772 55654 0130 2.3574 2.1629  0.29  7.25  0.29  5.80  6.58  5.04  0.05961
103400.72+032557.3 4772 55654 0130 2.3574 2.1754  0.80  8.00  0.54  6.75  7.92  6.01  0.05568
103400.72+032557.3 4772 55654 0130 2.3574 2.2274  0.36  7.20  0.31  4.43  6.78  4.22  0.03947
103404.46+444442.6 4691 55651 0812 2.2972 2.0842  1.08  9.82  0.87  7.91  9.63  7.63  0.06668
103404.46+444442.6 4691 55651 0812 2.2972 1.8413  0.56  7.00  0.30  4.29  6.29  3.95  0.14772
103412.95+035813.7 4772 55654 0146 2.3719 2.0512  1.12 10.18  1.15 10.45  9.83  9.73  0.09961
103426.09+365236.8 4559 55597 0088 2.0801 1.7591  1.93  8.04  1.46  6.64  7.56  6.20  0.10962
103426.09+365236.8 4559 55597 0088 2.0801 1.8753  0.25  2.78  0.23  2.88  2.69  2.68  0.06870
103428.15-025208.6 3785 55241 0092 2.2704 1.8681  0.66  5.08  0.95  7.31  4.67  6.70  0.13051
103428.15-025208.6 3785 55241 0092 2.2704 1.8916  1.62 10.13  0.82  5.86  9.55  5.58  0.12248
103428.15-025208.6 3785 55241 0092 2.2704 1.9108  1.07  8.92  0.58  4.14  8.49  3.96  0.11596
103428.15-025208.6 3785 55241 0092 2.2704 2.0190  0.29  3.63  0.40  4.44  3.43  4.02  0.07982
103429.58+364809.0 4560 55575 0746 1.7044 1.5472  0.35  2.92  0.32  3.20  2.77  3.11  0.05981
103440.92+000444.7 3833 55290 0390 2.1997 1.9002  0.63  9.00  0.48  6.00  8.55  5.72  0.09796
103443.80+414836.0 4632 55644 0325 2.2185 2.0178  0.31  3.44  0.21  3.50  3.22  3.48  0.06430
103443.82+070941.4 4852 55689 0602 2.2473 2.1162  0.89 14.83  0.57  9.50 12.95  8.80  0.04119
103452.59+434237.9 4691 55651 0170 2.2960 2.1252  0.81  4.05  0.34  3.40  3.90  3.37  0.05316
103456.62+402055.6 4558 55569 1000 2.1886 1.7917  0.96  4.36  0.77  4.05  4.06  3.84  0.13215
103506.70+345020.8 4560 55575 0248 2.0127 1.7016  2.36 10.26  1.67  8.79  9.49  8.43  0.10856
103525.98+382223.3 4559 55597 0946 2.3474 1.8858  0.99  5.21  0.87  5.12  4.99  4.81  0.14730
103529.26+375508.0 4634 55626 0514 2.1566 1.7614  2.11  8.12  1.77  7.38  7.50  6.81  0.13297
103529.26+375508.0 4634 55626 0514 2.1566 1.9722  1.04  4.95  1.01  4.81  4.59  4.44  0.06012
103529.26+375508.0 4634 55626 0514 2.1566 1.9804  1.01  4.39  0.31  3.88  4.16  3.54  0.05737
103529.57+053722.1 4852 55689 0368 2.2493 2.0950  0.62  3.88  0.47  3.36  3.71  3.13  0.04861
103529.57+053722.1 4852 55689 0368 2.2493 1.8949  0.57  3.35  0.56  2.43  3.24  2.26  0.11498
103531.52+392442.1 4633 55620 0405 2.3519 1.9896  0.59  6.56  0.50  5.56  6.38  5.28  0.11389
103532.32+353445.3 4560 55575 0228 2.2956 1.9094  1.27  9.07  0.99  7.62  8.23  7.02  0.12400
103534.46+060637.8 4852 55689 0345 2.3667 1.9397  0.64  3.37  0.63  2.86  3.26  2.73  0.13480
103534.46+060637.8 4852 55689 0345 2.3667 2.1043  0.37  2.85  0.35  2.92  2.74  2.89  0.08097
103551.04+031832.6 4734 55646 0586 2.2267 1.8361  0.96  4.36  0.91  4.14  4.18  3.94  0.12832
103556.76+034117.3 4772 55654 0058 2.2176 1.7875  1.70  6.30  1.18  5.36  5.81  5.14  0.14251
103607.22+410438.7 4633 55620 0670 2.1222 1.8173  0.76  5.85  0.59  3.93  5.51  3.65  0.10240
103607.22+410438.7 4633 55620 0670 2.1222 1.9039  2.07  7.96  1.54  7.70  7.55  7.22  0.07236
103612.25+040625.2 4772 55654 0025 2.2660 1.9263  1.19  7.44  1.05  6.56  7.00  6.17  0.10939
103613.30+373535.7 4559 55597 0032 2.1919 1.7070  1.52 10.13  1.31  8.19  9.81  7.80  0.16330
103619.43+030930.1 4734 55646 0623 2.2404 1.7878  0.80  8.00  0.74  7.40  7.77  7.07  0.14932
103621.91+003027.2 3833 55290 0766 2.2757 1.7732  0.95  4.32  0.79  5.64  4.00  5.34  0.16501
103625.98-013422.6 3785 55241 0974 2.1956 2.0746  0.38  6.33  0.22  4.40  6.21  3.95  0.03858
103632.90+365537.4 4560 55575 0824 1.9028 1.5698  0.31  7.75  0.21  3.50  8.27  3.29  0.12125
103644.88+031934.8 4734 55646 0670 2.2025 2.0231  2.32  5.04  1.65  5.16  4.73  4.84  0.05759
103650.93-012138.1 3771 55544 0598 2.1862 1.7552  0.68 11.33  0.58  9.67 10.92  9.42  0.14432
103650.93-012138.1 3771 55544 0598 2.1862 1.9717  0.41  8.20  0.39  6.50  7.40  6.22  0.06958
103655.13+060216.8 4852 55689 0264 2.2839 1.8322  0.70  7.00  0.58  5.80  6.90  5.22  0.14691
103655.65+363929.3 4560 55575 0832 2.3290 1.9429  0.60  5.45  0.63  4.50  5.11  4.14  0.12266
103718.08+061919.5 4852 55689 0276 1.9921 1.8925  0.46  5.75  0.30  5.00  5.57  4.64  0.03384
103724.33+453810.6 4691 55651 0948 2.2853 2.0709  0.40  5.00  0.32  2.91  4.66  2.74  0.06739
103739.14+411445.3 4633 55620 0752 2.3589 1.8885  0.43  4.30  0.30  3.00  3.90  2.72  0.14974
103739.14+411445.3 4633 55620 0752 2.3589 1.9061  0.54  3.86  0.69  3.29  3.67  3.07  0.14380
103739.14+411445.3 4633 55620 0752 2.3589 1.9429  0.34  3.40  0.41  3.73  3.23  3.45  0.13145
103739.14+411445.3 4633 55620 0752 2.3589 2.1012  0.39  4.33  0.27  3.00  3.99  2.77  0.07966
103739.33+042401.7 4773 55648 0540 2.3283 2.1485  0.88  6.29  0.60  6.00  5.83  5.67  0.05548
103747.19+364811.6 4634 55626 0426 2.3076 1.9586  0.62  3.88  0.45  4.09  3.70  3.81  0.11105
103747.19+364811.6 4634 55626 0426 2.3076 2.1403  0.95  3.96  0.88  3.67  3.75  3.47  0.05186
103752.66+412253.6 4633 55620 0746 2.1498 2.0056  2.22  6.94  1.84  6.34  6.47  5.86  0.04683
103758.63+375840.3 4634 55626 0574 2.2803 2.0485  1.02  6.38  0.98  6.53  5.93  6.15  0.07315
103758.63+375840.3 4634 55626 0574 2.2803 2.0505  0.98  6.13  0.92  7.08  5.73  6.68  0.07250
103807.61+055240.4 4852 55689 0218 2.3609 1.8531  0.82  3.73  0.55  3.93  3.54  3.81  0.16235
103810.92+070528.4 4852 55689 0806 2.1029 1.8618  0.52  4.73  0.33  3.00  4.35  2.82  0.08071
103833.08+044951.7 4773 55648 0610 2.2238 1.9586  0.66  8.25  0.65  7.22  7.40  6.47  0.08563
103833.08+044951.7 4773 55648 0610 2.2238 1.9462  1.10 11.00  0.73  7.30 10.79  6.81  0.08980
103836.06-003031.5 3834 55569 0482 2.2649 2.0321  0.72  4.00  0.67  5.15  3.78  4.69  0.07384
103846.36-022522.5 3771 55544 0344 2.2893 1.9913  0.57  6.33  0.23  3.83  6.04  3.46  0.09468
103902.19+422523.5 4632 55644 0158 1.6061 1.4580  0.67  3.72  1.01  3.61  3.54  3.34  0.05844
103921.21+440648.0 4690 55653 0500 2.2090 2.1028  0.53  4.42  0.30  3.00  4.04  2.81  0.03364
103934.12+395257.9 4633 55620 0216 1.9650 1.8050  0.52 13.00  0.41 10.25 12.36  8.80  0.05542
103938.41+423935.2 4632 55644 0894 2.1500 1.8720  0.39  3.25  0.37  3.36  3.12  3.26  0.09213
103938.41+423935.2 4632 55644 0894 2.1500 1.8921  1.98 10.42  1.97  8.95  9.65  8.61  0.08521
103940.38+064848.1 4852 55689 0892 2.3389 1.9255  0.39  5.57  0.33  4.13  5.00  4.03  0.13141
103940.38+064848.1 4852 55689 0892 2.3389 2.1371  0.78  8.67  0.63  7.00  7.85  6.29  0.06226
103950.40-011708.6 3771 55544 0718 2.3367 1.9081  0.32  3.20  0.27  2.70  2.91  2.56  0.13662
103950.40-011708.6 3771 55544 0718 2.3367 1.9899  0.58  5.27  0.40  3.64  5.07  3.48  0.10930
103950.40-011708.6 3771 55544 0718 2.3367 2.2081  1.56  7.09  0.94  5.53  6.81  5.17  0.03928
104001.28+422854.8 4632 55644 0900 2.3588 1.8601  0.51  3.64  0.54  3.00  3.36  2.81  0.15936
104002.90+380845.9 4634 55626 0654 2.2268 1.7682  0.24  3.00  0.20  3.33  2.85  3.33  0.15210
104002.90+380845.9 4634 55626 0654 2.2268 1.8884  1.12  5.33  0.50  2.94  5.01  2.81  0.11034
104002.90+380845.9 4634 55626 0654 2.2268 1.9211  1.35  7.50  0.83  5.19  7.17  4.92  0.09920
104003.97-012754.5 3771 55544 0762 2.3819 2.2495  0.66  9.43  0.54  9.00  9.00  8.00  0.03992
104003.97-012754.5 3771 55544 0762 2.3819 2.2266  1.24 15.50  1.19 14.88 14.82 14.35  0.04697
104003.97-012754.5 3771 55544 0762 2.3819 2.0551  0.79  9.88  0.44  6.29  9.11  5.80  0.10128
104029.20+352903.4 4635 55615 0478 2.1339 1.7058  0.34  2.13  0.23  2.88  2.04  2.80  0.14583
104031.15+013409.4 4734 55646 0138 2.2083 1.9606  0.33  3.00  0.29  3.22  2.96  2.92  0.08018
104044.56+015122.1 4734 55646 0108 2.1471 1.6637  1.16  4.00  0.58  2.90  3.82  2.74  0.16524
104044.56+015122.1 4734 55646 0108 2.1471 1.6970  0.36  3.00  0.35  2.92  2.81  2.77  0.15313
104049.16-003628.4 3771 55544 0786 2.2668 1.7939  0.23  2.88  0.37  3.36  2.52  3.26  0.15511
104049.16-003628.4 3771 55544 0786 2.2668 1.8727  0.75  4.17  0.49  4.08  3.81  3.84  0.12785
104049.16-003628.4 3771 55544 0786 2.2668 1.9506  0.61  5.55  0.53  4.08  5.07  3.74  0.10145
104106.24+041930.6 4773 55648 0280 2.3985 2.2698  0.41  6.83  0.27  6.75  6.31  5.65  0.03859
104109.85+001051.8 3833 55290 0977 2.2704 1.8802  0.69 13.80  0.55 11.00 12.01 10.22  0.12637
104109.85+001051.8 3833 55290 0977 2.2704 2.1490  1.24 11.27  1.13 11.30 10.56 10.48  0.03781
104110.00+051443.7 4773 55648 0755 2.2813 2.0291  0.91  7.00  0.77  3.85  6.48  3.54  0.07980
104119.58+033021.6 4773 55648 0258 2.3556 2.0553  0.63  5.73  0.22  3.14  5.57  2.91  0.09348
104119.58+033021.6 4773 55648 0258 2.3556 2.2421  0.40  3.33  0.25  3.13  3.04  2.97  0.03440
104119.58+033021.6 4773 55648 0258 2.3556 2.2467  0.37  4.11  0.47  3.13  3.83  2.97  0.03298
104130.17+000118.8 3833 55290 0038 2.0874 1.6771  0.42  8.40  0.37  6.17  8.07  5.71  0.14164
104132.60+390027.6 4633 55620 0132 2.2761 2.1259  0.51  5.10  0.44  4.40  4.68  4.06  0.04690
104148.07+033012.2 4734 55646 0946 2.1681 1.8246  0.90  5.63  0.52  6.50  5.44  6.02  0.11426
104208.11+064501.3 4852 55689 0978 2.0981 1.7158  0.69  3.45  0.59  3.28  3.15  3.13  0.13095
104208.11+064501.3 4852 55689 0978 2.0981 1.9509  1.25  5.95  0.80  5.00  5.49  4.68  0.04864
104210.47-024948.0 3771 55544 0137 2.3004 1.8462  0.60  6.00  0.46  4.18  5.82  4.03  0.14699
104225.77+042711.3 4773 55648 0820 2.2357 1.7637  0.83  5.53  0.72  4.80  5.34  4.63  0.15638
104225.77+042711.3 4773 55648 0820 2.2357 1.8255  0.50  2.94  0.54  4.15  2.79  3.81  0.13474
104227.60+434824.2 4690 55653 0394 2.3443 1.8591  0.98  7.54  1.28  6.40  7.15  6.09  0.15548
104227.60+434824.2 4690 55653 0394 2.3443 2.0698  1.02  6.80  0.67  6.70  6.50  6.07  0.08544
104231.17+434328.1 4690 55653 0388 2.3028 1.9630  0.75  4.41  0.55  3.44  4.05  3.30  0.10814
104231.17+434328.1 4690 55653 0388 2.3028 2.1816  0.48  2.53  0.24  2.67  2.40  2.42  0.03737
104233.91+025217.9 4734 55646 0968 2.2527 1.8680  1.23  5.35  0.73  3.84  4.99  3.58  0.12521
104241.98+363052.6 4634 55626 0222 2.3381 2.1758  1.18 13.11  1.09 12.11 11.87 10.92  0.04980
104243.83+052805.5 4773 55648 0835 2.0570 1.8771  0.83  4.61  0.27  3.38  4.47  3.05  0.06058
104258.48+364248.6 4634 55626 0182 2.1341 1.9847  0.27  2.70  0.36  2.57  2.64  2.48  0.04880
104300.10-010243.6 3834 55569 0336 2.2157 1.7790  0.74  4.93  0.37  3.08  4.70  3.04  0.14493
104323.62+042218.5 4773 55648 0158 2.3397 2.0120  0.80 20.00  0.69 13.80 16.73 14.15  0.10291
104325.74+011150.9 3834 55569 0690 1.6465 1.5180  0.36  3.27  0.48  4.00  3.01  3.61  0.04973
104328.79-004445.9 3786 55563 0541 2.2225 1.7465  1.58  5.64  1.06  5.30  5.33  4.96  0.15848
104330.09+441051.5 4690 55653 0660 2.2058 1.7199  0.86 17.20  0.69 17.25 17.65 15.67  0.16290
104330.09+441051.5 4690 55653 0660 2.2058 1.9862  0.50 12.50  0.33 11.00 11.71  9.02  0.07084
104336.52-024958.8 3771 55544 0044 2.1575 1.8850  0.45  5.00  0.24  4.80  4.66  4.57  0.09001
104336.52-024958.8 3771 55544 0044 2.1575 2.0379  0.44  4.89  0.25  6.25  4.62  5.52  0.03859
104337.62+405351.7 4628 55646 0442 1.7241 1.4711  0.47  3.36  0.45  2.65  3.12  2.53  0.09717
104346.15+363949.0 4635 55615 0662 2.1612 1.9540  0.60  2.73  0.42  4.20  2.51  3.74  0.06769
104358.08-010102.7 3786 55563 0556 2.2338 2.0411  1.35 11.25  0.96  8.00 10.15  7.22  0.06136
104402.33+371559.4 4634 55626 0180 2.3022 2.1287  0.59  5.36  0.85  3.86  4.96  3.58  0.05392
104402.33+371559.4 4634 55626 0180 2.3022 2.1481  0.44  4.00  0.30  2.73  3.75  2.55  0.04775
104407.42+373105.5 4634 55626 0204 2.2053 1.8601  0.35  3.50  0.35  3.89  3.40  3.61  0.11346
104410.59+350910.4 4635 55615 0342 2.2158 1.9847  0.53  5.89  0.23  4.60  5.29  4.05  0.07444
104410.95+041528.6 4773 55648 0116 2.2609 1.8715  0.33  2.54  0.40  2.67  2.30  2.62  0.12649
104410.95+041528.6 4773 55648 0116 2.2609 1.8224  0.57  3.56  0.32  2.29  3.43  2.19  0.14342
104430.58+425540.4 4690 55653 0326 1.6934 1.5916  0.44  5.50  0.28  4.00  5.28  3.52  0.03851
104443.53+042626.3 4773 55648 0080 2.2110 1.7469  0.78  3.55  0.40  3.64  3.40  3.33  0.15485
104443.53+042626.3 4773 55648 0080 2.2110 1.8915  1.20  5.45  0.99  6.60  5.24  6.30  0.10442
104448.25+400445.2 4633 55620 0014 2.1390 1.8031  0.80  4.71  0.75  4.41  4.46  4.17  0.11270
104448.75+370232.6 4634 55626 0126 2.3798 1.9194  1.06  6.24  1.36  6.18  5.82  5.80  0.14540
104506.41+372354.4 4634 55626 0146 2.1514 1.7183  0.52  3.06  0.24  2.40  2.96  2.18  0.14677
104506.41+372354.4 4634 55626 0146 2.1514 1.8174  0.42  4.20  0.42  3.82  3.94  3.79  0.11157
104509.91+403924.5 4633 55620 0987 2.3418 1.9145  0.21  2.63  0.23  2.88  2.59  2.72  0.13596
104537.24+350820.3 4635 55615 0267 2.2817 2.0128  0.66  7.33  0.56  5.60  7.23  5.44  0.08528
104541.01+344043.1 4635 55615 0256 2.3584 1.9455  1.36 22.67  0.93 18.60 21.41 16.68  0.13044
104541.01+344043.1 4635 55615 0256 2.3584 2.0751  0.99 16.50  0.67 11.17 14.57  9.83  0.08790
104547.50+365655.3 4634 55626 0090 2.3948 1.9193  1.76 22.00  1.35 16.88 19.65 15.11  0.14977
104550.46+004448.9 3834 55569 0886 2.2721 1.8676  0.62  2.70  0.38  3.17  2.59  3.04  0.13120
104550.46+004448.9 3834 55569 0886 2.2721 2.0141  0.87  3.35  0.58  2.76  3.18  2.57  0.08195
104606.03-023528.0 3786 55563 0348 2.2374 2.0919  0.94  3.62  0.95  6.33  3.32  6.09  0.04595
104611.04-003834.8 3786 55563 0666 2.1179 1.8428  0.96  3.69  0.49  2.88  3.50  2.67  0.09211
104621.69+355319.5 4635 55615 0812 2.0621 1.8288  1.24  5.64  0.64  5.82  5.27  5.50  0.07908
104629.82+412700.1 4628 55646 0350 2.2193 1.8740  0.32  3.56  0.23  3.83  3.20  3.55  0.11297
104633.68+011426.7 4733 55649 0244 2.2717 1.8744  0.50  4.55  0.45  4.50  4.26  4.32  0.12875
104633.68+011426.7 4733 55649 0244 2.2717 1.7839  0.20  2.86  0.21  4.20  2.75  3.62  0.16007
104636.92+394357.2 4629 55630 0573 2.3760 2.2249  0.81  8.10  0.49  4.45  7.66  4.01  0.04576
104704.01+045059.5 4774 55659 0535 2.2080 1.7395  0.61  4.07  0.32  2.29  3.81  2.16  0.15657
104705.85+042354.7 4773 55648 0011 2.3721 1.9711  0.58  5.27  0.69  5.75  5.07  5.27  0.12593
104709.04+443200.5 4690 55653 0814 2.1844 1.7301  0.63  4.85  0.37  2.85  4.45  2.73  0.15272
104716.50+360654.0 4635 55615 0842 2.2910 1.9810  0.24  8.00  0.21  5.25  7.54  4.56  0.09861
104716.50+360654.0 4635 55615 0842 2.2910 2.0497  0.32  8.00  0.23  5.75  7.68  5.63  0.07600
104720.99-015418.2 3786 55563 0770 2.3476 1.8452  0.82 10.25  0.62 10.33  9.55  9.93  0.16119
104748.72+390316.0 4629 55630 0410 2.0502 1.7546  0.93  4.43  0.81  4.05  4.18  3.87  0.10158
104748.72+390316.0 4629 55630 0410 2.0502 1.7281  0.49  2.72  0.57  2.59  2.50  2.47  0.11114
104810.70+053352.8 4774 55659 0548 2.1373 1.7245  0.71  6.45  0.61  4.69  5.98  4.54  0.14015
104810.70+053352.8 4774 55659 0548 2.1373 1.8317  0.43  3.91  0.40  3.64  3.74  3.45  0.10213
104817.25+402840.7 4628 55646 0288 2.3327 1.8167  0.69  4.93  0.63  3.15  4.77  2.92  0.16665
104817.25+402840.7 4628 55646 0288 2.3327 1.8267  0.38  3.17  0.55  4.23  3.07  3.84  0.16320
104817.25+402840.7 4628 55646 0288 2.3327 2.0620  0.46  4.18  0.36  3.27  4.02  3.14  0.08451
104824.23+391511.6 4629 55630 0412 2.3984 1.9062  1.08  4.70  0.72  5.54  4.48  5.13  0.15519
104824.23+391511.6 4629 55630 0412 2.3984 2.2529  1.04  4.00  0.74  3.08  3.70  2.96  0.04373
104835.65+360118.9 4635 55615 0884 2.2910 1.9163  1.38  3.37  1.43  3.49  3.13  3.24  0.12029
104835.65+360118.9 4635 55615 0884 2.2910 1.9374  1.40  4.24  0.90  2.73  4.06  2.59  0.11318
104839.78+390323.2 4629 55630 0364 2.2270 2.1202  1.20 24.00  0.97 24.25 24.23 22.90  0.03364
104841.02+000042.8 3835 55570 0398 2.0261 1.6323  0.93 13.29  0.70  8.75 13.03  8.80  0.13852
104841.02+000042.8 3835 55570 0398 2.0261 1.9088  0.32  6.40  0.22  3.14  6.30  3.02  0.03951
104846.33+395822.9 4629 55630 0650 2.3925 2.0208  0.97  3.73  0.57  2.59  3.50  2.43  0.11553
104846.33+395822.9 4629 55630 0650 2.3925 2.2548  0.51  3.92  0.57  2.59  3.70  2.41  0.04141
104900.10+385338.2 4629 55630 0312 2.1039 1.6795  0.21  3.00  0.42  3.00  2.65  2.77  0.14598
104907.09+363603.2 4635 55615 0902 2.3649 2.0040  1.13  6.28  0.96  5.65  5.83  5.33  0.11297
104907.09+363603.2 4635 55615 0902 2.3649 2.1212  0.80  4.44  0.46  4.60  4.11  4.45  0.07504
104915.35+005917.3 3835 55570 0638 1.8348 1.4723  0.37  3.70  0.30  3.75  3.47  3.32  0.13598
104915.35+005917.3 3835 55570 0638 1.8348 1.4925  0.32  2.67  0.51  2.55  2.61  2.33  0.12798
104915.43-011038.1 3835 55570 0364 2.1173 1.6588  2.46 35.14  1.43 28.60 33.11 25.88  0.15776
104915.43-011038.1 3835 55570 0364 2.1173 1.6966  0.27  9.00  0.25  5.00  9.38  4.74  0.14397
104916.90+431800.0 4690 55653 0108 2.3212 2.0824  0.73  5.62  0.46  5.75  5.06  5.29  0.07448
104917.63+025444.1 4733 55649 0884 2.1732 1.7312  0.35  4.38  0.59  7.38  4.10  7.05  0.14888
104917.63+025444.1 4733 55649 0884 2.1732 2.0347  0.92 13.14  0.56 14.00 11.64 12.16  0.04460
104917.63+025444.1 4733 55649 0884 2.1732 2.0387  0.69 13.80  0.86 14.33 12.88 12.96  0.04328
104924.53+373212.0 4630 55623 0612 2.3511 1.9866  1.00  5.00  0.66  4.13  4.61  3.93  0.11465
104926.90+000546.4 3835 55570 0654 2.2456 2.0994  1.00  5.26  1.14  6.00  5.02  5.56  0.04606
104929.09+054453.4 4774 55659 0627 1.7477 1.6522  0.88  8.00  0.46  6.57  7.34  5.77  0.03536
104951.65+034206.5 4774 55659 0358 2.2588 2.1267  1.02  4.08  1.25  5.95  3.88  5.60  0.04136
105006.05+425516.9 4628 55646 0790 2.3219 2.0651  1.04  8.00  0.90  8.18  7.70  7.39  0.08028
105006.05+425516.9 4628 55646 0790 2.3219 2.0345  0.63  5.25  0.35  4.38  4.82  4.21  0.09024
105006.05+425516.9 4628 55646 0790 2.3219 1.9703  0.25  4.17  0.21  2.33  3.91  2.31  0.11141
105008.34+404642.5 4628 55646 0214 2.2354 1.7573  0.74  7.40  0.48  6.86  6.59  6.02  0.15855
105008.34+404642.5 4628 55646 0214 2.2354 2.0820  0.75  5.77  0.74  5.69  5.52  5.35  0.04854
105025.03+033442.4 4774 55659 0302 2.1484 1.9163  0.33  4.71  0.27  5.40  4.57  5.58  0.07643
105037.21+403106.7 4629 55630 0748 2.2427 2.1303  0.39  6.50  0.30  3.75  5.85  3.73  0.03526
105049.86-003751.7 3772 55277 0626 2.1653 1.8712  0.43  4.30  0.77  5.92  3.91  5.58  0.09721
105107.37-000252.3 3835 55570 0274 2.1515 1.7507  0.97  3.59  0.63  4.20  3.37  3.95  0.13519
105107.37-000252.3 3835 55570 0274 2.1515 1.9805  0.77  4.28  0.68  4.25  3.93  4.03  0.05573
105110.42+050705.8 4774 55659 0722 2.3346 2.1509  0.99  5.21  1.22  6.42  5.02  6.17  0.05660
105136.03+384118.1 4630 55623 0710 2.3201 1.8166  0.74 18.50  0.56 11.20 15.76 10.05  0.16300
105136.03+384118.1 4630 55623 0710 2.3201 1.8267  0.42  8.40  0.31  7.75  8.66  7.81  0.15951
105136.03+384118.1 4630 55623 0710 2.3201 1.8373  0.49  8.17  0.26  6.50  8.25  5.76  0.15586
105136.03+384118.1 4630 55623 0710 2.3201 2.0912  1.22 24.40  1.09 21.80 21.69 18.90  0.07131
105138.66+070338.2 4854 55685 0556 2.3201 1.9908  0.51  5.67  0.61  6.78  5.50  6.34  0.10408
105138.66+070338.2 4854 55685 0556 2.3201 2.0380  0.56  8.00  0.57  5.18  7.55  4.73  0.08856
105143.48+344828.8 4631 55617 0478 2.1894 1.9896  0.47  6.71  0.51  6.38  6.62  6.16  0.06460
105155.31+451706.1 4689 55656 0598 2.3181 1.8209  1.21  5.50  0.73  4.06  5.15  3.75  0.16093
105158.74+401736.7 4629 55630 0772 2.1465 1.9768  0.37 18.50  0.33 16.50 17.69 14.40  0.05539
105207.90+362219.4 4630 55623 0300 2.3243 2.0439  0.62 10.33  0.45  9.00  9.36  8.15  0.08789
105241.51+014054.7 4732 55648 0464 2.3325 1.9414  0.45  2.81  0.52  3.25  2.58  3.14  0.12419
105241.51+014054.7 4732 55648 0464 2.3325 1.9579  0.66  3.67  0.41  3.73  3.48  3.56  0.11868
105241.71+395332.6 4629 55630 0820 2.2116 1.7776  0.26  3.25  0.23  3.29  3.18  3.14  0.14417
105241.71+395332.6 4629 55630 0820 2.2116 2.0687  0.46  3.83  0.32  3.20  3.66  2.89  0.04548
105243.29+420459.1 4628 55646 0900 1.7976 1.4895  0.34  8.50  0.25  5.00  7.45  5.02  0.11615
105252.67+011406.7 3835 55570 0864 2.2556 2.0272  1.25  4.81  0.82  3.28  4.44  3.05  0.07261
105254.65+405322.4 4628 55646 0087 2.3951 2.0062  0.61  6.10  0.43  3.91  5.46  3.80  0.12106
105302.35+410530.8 4628 55646 0098 2.2214 1.7598  0.34  4.86  0.31  5.17  4.35  4.72  0.15344
105309.24-014356.3 3772 55277 0740 2.2978 2.1118  0.86  5.73  0.95  5.59  5.48  5.11  0.05799
105309.80-001642.8 3835 55570 0150 2.2883 2.1753  0.79  8.78  0.53  7.57  8.51  7.14  0.03495
105309.80-001642.8 3835 55570 0150 2.2883 2.0730  0.40  5.00  0.40  3.64  4.66  3.35  0.06761
105311.99+413114.3 4628 55646 0063 1.9822 1.6454  0.83  4.61  0.70  3.33  4.32  3.16  0.11927
105311.99+413114.3 4628 55646 0063 1.9822 1.8234  0.52  5.78  0.53  3.79  5.22  3.41  0.05466
105312.57+041602.7 4774 55659 0216 2.3932 1.9800  0.64  3.76  0.44  3.14  3.60  2.84  0.12913
105312.57+041803.9 4774 55659 0210 2.1579 1.9638  0.44  5.50  0.39  3.00  5.40  2.87  0.06335
105315.39-030118.6 3772 55277 0253 2.2718 2.0592  0.93  4.43  1.14  4.38  4.13  4.18  0.06709
105317.15+051133.9 4854 55685 0415 2.0762 1.9658  0.69  6.27  0.40  3.33  6.05  3.03  0.03653
105323.58+050324.6 4774 55659 0807 2.2918 2.1031  0.33  6.60  0.20  4.00  6.47  4.15  0.05896
105356.47+335449.1 4631 55617 0401 2.2929 1.8974  1.87  7.19  1.69  6.50  6.84  6.06  0.12726
105356.47+335449.1 4631 55617 0401 2.2929 2.1391  0.72  5.54  0.42  4.67  5.15  4.28  0.04780
105405.64+040252.6 4774 55659 0144 2.2806 2.1212  0.50  6.25  0.52  4.00  5.63  3.86  0.04977
105410.33-020818.7 3772 55277 0226 2.2240 1.9622  0.92  6.13  0.55  4.58  5.91  4.45  0.08449
105428.02+065420.1 4854 55685 0680 2.0315 1.6937  1.63  7.76  0.78  4.88  7.28  4.60  0.11760
105438.65+385518.4 4625 55632 0466 2.2419 1.9632  1.21 13.44  1.02 11.33 12.01 10.75  0.08965
105454.51+015008.4 4732 55648 0364 2.2357 2.1008  0.36  6.00  0.48  6.00  5.37  5.39  0.04256
105459.70+433058.2 4689 55656 0264 2.2043 1.7301  0.52  2.60  0.70  3.04  2.43  2.84  0.15880
105459.70+433058.2 4689 55656 0264 2.2043 2.0199  1.04  5.78  0.79  4.65  5.45  4.40  0.05920
105507.08+055932.2 4854 55685 0310 2.1642 1.8293  0.46  4.60  0.23  4.60  4.39  4.54  0.11141
105537.89+044102.0 4774 55659 0932 2.1379 1.8906  1.88  7.52  1.40  6.36  7.05  5.89  0.08191
105546.91+070955.1 4854 55685 0750 2.3273 1.8165  2.51 12.55  1.65 11.00 11.68 10.19  0.16514
105547.67+045232.5 4854 55685 0284 2.3866 2.1822  0.36  4.00  0.31  3.44  3.83  3.09  0.06217
105547.67+045232.5 4854 55685 0284 2.3866 2.2681  1.15  3.97  0.59  4.92  3.66  4.48  0.03560
105548.28+355627.7 4631 55617 0712 2.2329 1.8944  0.92  4.18  0.83  3.61  3.97  3.38  0.11015
105548.28+355627.7 4631 55617 0712 2.2329 2.0650  0.29  3.63  0.23  2.88  3.66  2.86  0.05328
105549.83+344010.1 4631 55617 0302 2.2370 1.7552  0.90  9.00  0.74  8.22  8.09  7.61  0.15978
105554.86-020718.3 3787 55565 0470 1.6409 1.4741  0.32  2.91  0.44  3.38  2.74  3.08  0.06515
105603.71+070234.9 4854 55685 0792 2.3125 1.9862  0.44 11.00  0.26  6.50  9.56  6.30  0.10333
10564.501+042430.0 4774 55659 0034 2.3206 2.0698  1.00  5.88  0.68  5.23  5.55  4.88  0.07837
10564.501+042430.0 4774 55659 0034 2.3206 2.1576  0.26  3.71  0.30  3.75  3.65  3.47  0.05029
105608.57+392407.6 4629 55630 0074 2.3780 2.2327  0.54  7.71  0.58  6.44  7.19  6.14  0.04394
105609.16+434656.8 4689 55656 0236 2.1999 2.0028  1.07  8.23  0.88  5.50  7.72  5.11  0.06349
105617.46-003934.9 3787 55565 0542 1.8898 1.4660  0.34  2.83  0.29  3.22  2.69  3.08  0.15727
105617.46-003934.9 3787 55565 0542 1.8898 1.5949  0.92  6.13  0.28  3.50  5.83  3.23  0.10723
105617.46-003934.9 3787 55565 0542 1.8898 1.7731  0.87  5.12  0.61  6.10  4.85  5.65  0.04120
105622.94+444548.8 4689 55656 0760 2.3669 2.1782  1.30  5.65  0.97  4.22  5.23  3.88  0.05761
105646.02+343640.5 4631 55617 0262 2.2450 1.8359  0.52  8.67  0.39  5.57  8.64  5.08  0.13395
105646.02+343640.5 4631 55617 0262 2.2450 2.0086  0.70  7.78  0.50  7.14  7.44  6.70  0.07550
105659.41+394500.9 4625 55632 0603 2.2132 1.9826  0.65  3.82  0.41  2.73  3.48  2.57  0.07433
10574.553-005727.9 3787 55565 0594 2.2455 2.1162  0.68  3.24  0.34  3.78  3.05  3.43  0.04063
105709.95+065316.4 4854 55685 0838 2.3956 1.9901  0.88  4.19  0.66  3.30  4.01  3.11  0.12649
105709.95+065316.4 4854 55685 0838 2.3956 2.2762  1.00  6.67  0.87  5.80  6.31  5.47  0.03578
105714.70+394341.9 4629 55630 0040 2.2034 2.0490  0.50  2.78  0.32  3.20  2.56  3.05  0.04936
105741.83+372629.2 4626 55647 0570 2.1052 1.9074  1.51  7.19  1.40  7.00  6.65  6.53  0.06572
105741.83+372629.2 4626 55647 0570 2.1052 1.9216  1.03  7.36  0.86  6.14  6.81  5.67  0.06087
105741.83+372629.2 4626 55647 0570 2.1052 1.9236  0.75  6.25  0.68  5.67  5.96  5.42  0.06019
105744.32-003706.9 3787 55565 0624 2.1612 2.0548  1.09 21.80  0.78 15.60 19.99 15.75  0.03422
105748.24+361152.6 4631 55617 0782 2.3392 1.9024  0.95  6.79  0.51  3.92  6.35  3.67  0.13928
105748.24+361152.6 4631 55617 0782 2.3392 1.9155  0.70  5.38  0.54  4.15  4.87  3.73  0.13486
105748.24+361152.6 4631 55617 0782 2.3392 2.2181  1.02  4.64  1.09  4.36  4.36  4.12  0.03692
105807.61+070737.6 4854 55685 0872 2.3246 2.0138  0.33  3.67  0.23  3.29  3.47  2.94  0.09783
105811.93-023724.0 3787 55565 0378 2.2741 1.8701  0.42 14.00  0.39  9.75 14.06  9.74  0.13094
105811.93-023724.0 3787 55565 0378 2.2741 2.0222  0.50 16.67  0.34 11.33 17.59 11.01  0.07989
105827.04-013342.1 3772 55277 0984 2.3553 2.1548  0.31  3.44  0.27  3.38  3.24  3.08  0.06154
105827.43+003245.6 3836 55302 0644 2.3689 1.9510  1.16  4.46  0.77  3.50  4.13  3.26  0.13167
105836.85+345249.1 4631 55617 0156 2.2073 1.8719  0.46  4.60  0.44  2.93  4.20  2.81  0.11001
105843.10+355045.2 4631 55617 0868 2.3957 2.1463  0.61  4.69  0.63  4.20  4.53  3.88  0.07614
105843.10+355045.2 4631 55617 0868 2.3957 1.9754  1.07  6.29  0.80  6.15  5.96  6.02  0.13137
105845.07+444742.1 4689 55656 0832 2.3683 1.9193  2.26  7.79  1.48  5.69  7.20  5.35  0.14210
105847.20+005656.6 3836 55302 0635 2.3214 1.8804  0.42  6.00  0.29  5.80  5.43  5.01  0.14150
105847.20+005656.6 3836 55302 0635 2.3214 2.0213  0.36  6.00  0.30  3.75  6.07  3.57  0.09442
105848.98+445456.1 4689 55656 0826 2.3856 2.0175  0.44  8.80  0.40 10.00  8.72  8.32  0.11460
105848.98+445456.1 4689 55656 0826 2.3856 2.0595  0.47  6.71  0.26  4.33  6.51  3.96  0.10093
105849.43+410544.7 4624 55654 0254 2.2520 1.7587  1.46 10.43  1.08  7.20  9.51  6.56  0.16304
105856.19+063803.4 4854 55685 0892 2.2781 1.8383  0.54  6.00  0.23  2.88  5.88  2.51  0.14307
105856.19+063803.4 4854 55685 0892 2.2781 2.1179  1.29 14.33  0.98 12.25 13.87 11.59  0.05006
105857.90+343056.0 4631 55617 0150 2.2478 2.1105  0.75 10.71  0.69  8.63 10.70  7.63  0.04317
105859.83+371936.6 4626 55647 0615 2.3740 2.2589  0.93  4.65  0.98  4.26  4.35  3.96  0.03470
105900.07+061659.4 4854 55685 0899 2.2225 1.8896  0.47  4.70  0.34  2.62  4.40  2.56  0.10861
105900.07+061659.4 4854 55685 0899 2.2225 2.0602  0.53  3.31  0.54  2.25  3.11  2.09  0.05163
105908.78-010124.4 3787 55565 0714 2.3168 1.9876  0.35  7.00  0.31  6.20  6.35  5.76  0.10415
105908.78-010124.4 3787 55565 0714 2.3168 2.0948  0.75 10.71  0.57  9.50 10.16  9.66  0.06917
105915.50+403447.2 4624 55654 0204 2.1542 1.7972  1.70  8.10  1.21  6.05  7.65  5.69  0.11954
110004.31+435637.0 4689 55656 0098 2.1143 1.7555  0.36  3.60  0.37  3.70  3.33  3.38  0.12180
110016.24+365203.2 4626 55647 0356 2.2632 1.8362  0.54  3.00  0.27  3.00  2.85  2.78  0.13933
110016.24+365203.2 4626 55647 0356 2.2632 2.1500  1.59  7.57  1.49  9.31  7.07  8.62  0.03529
110025.93+415203.1 4624 55654 0193 2.1496 1.7088  0.59  6.56  0.32  3.56  6.23  3.38  0.14964
110025.93+415203.1 4624 55654 0193 2.1496 1.8996  0.67  6.09  0.53  4.82  5.88  4.66  0.08251
110038.71+450626.2 4689 55656 0910 1.8724 1.5000  0.71  5.46  0.32  4.00  4.95  3.79  0.13797
110052.56+354328.5 4626 55647 0322 2.2174 1.9684  0.67  3.72  0.83  4.37  3.42  4.05  0.08038
110058.94+002545.0 3836 55302 0768 2.3937 2.1270  0.50  8.33  0.28  4.67  7.62  4.25  0.08166
110122.18+003905.1 3836 55302 0761 1.8076 1.5414  0.96  6.00  0.40  3.08  5.65  2.93  0.09929
110122.18+003905.1 3836 55302 0761 1.8076 1.5544  2.31 10.50  2.45 11.14  9.81 10.36  0.09423
110123.38+435021.9 4689 55656 0082 2.2075 1.7245  0.54  4.91  0.50  5.00  4.57  4.68  0.16177
110128.02+025139.5 4732 55648 0966 2.2110 1.8573  1.50  5.56  1.40  5.83  5.16  5.44  0.11618
110128.02+025139.5 4732 55648 0966 2.2110 1.8754  1.72  7.82  1.14  7.60  7.17  6.95  0.10994
110130.72+360210.1 4626 55647 0332 2.3707 1.8889  0.55  5.50  0.27  3.00  5.18  2.84  0.15303
110130.72+360210.1 4626 55647 0332 2.3707 2.2310  0.50  4.17  0.22  3.67  3.86  3.35  0.04230
110147.86+423547.1 4624 55654 0870 2.0993 1.6616  0.77  6.42  0.66  6.60  6.10  6.03  0.15108
110152.88+002925.3 3836 55302 0805 2.3567 2.0343  0.36  3.60  0.40  2.86  3.51  2.62  0.10064
110155.66+001806.4 3836 55302 0810 2.2626 1.8634  0.40  5.00  0.37  4.11  4.99  4.11  0.12978
110215.19-030717.5 3787 55565 0122 2.1791 1.9922  1.47 11.31  1.12 11.20 10.88 10.71  0.06052
110215.19-030717.5 3787 55565 0122 2.1791 1.8474  0.54  4.91  0.80  6.67  4.69  6.50  0.10975
110221.11+015857.0 4732 55648 0002 2.1488 1.6922  0.58  3.63  0.32  2.46  3.41  2.34  0.15539
110253.68+363216.4 4626 55647 0262 2.3006 2.1457  0.55  9.17  0.34  4.86  8.27  4.65  0.04803
110254.76-024336.8 3787 55565 0094 2.2637 1.8145  0.38  5.43  0.29  3.22  4.90  2.89  0.14700
110254.76-024336.8 3787 55565 0094 2.2637 2.1119  0.57  3.56  0.21  3.50  3.31  3.08  0.04759
110255.49+432723.3 4685 55657 0440 2.0195 1.7236  2.44  7.63  2.04  7.03  7.19  6.65  0.10277
110255.49+432723.3 4685 55657 0440 2.0195 1.7404  1.75  7.29  2.24  8.62  6.86  8.09  0.09668
110318.54+404015.5 4625 55632 0862 1.6122 1.4638  0.43  2.69  0.41  3.73  2.52  3.59  0.05842
110345.79+371110.0 4626 55647 0820 2.2359 1.9457  0.36  7.20  0.38  5.43  6.50  5.32  0.09368
110354.43+014114.7 4741 55704 0468 2.1106 1.9625  0.68  6.18  0.32  4.57  5.76  4.07  0.04874
110418.09+002728.7 3836 55302 0934 1.7441 1.5815  0.97  3.03  0.53  2.41  2.80  2.29  0.06101
110418.09+002728.7 3836 55302 0934 1.7441 1.6378  0.93  6.20  0.57  4.38  5.72  4.05  0.03949
110418.09+002728.7 3836 55302 0934 1.7441 1.6409  0.95  6.33  0.96  6.40  5.74  6.21  0.03831
110428.60+390950.6 4625 55632 0112 2.2362 2.0882  0.63  7.00  0.48  3.20  6.25  2.92  0.04678
110447.55+380406.9 4626 55647 0876 2.2619 1.9811  1.48  7.79  1.09  6.06  7.39  5.78  0.08978
110511.32+391338.6 4625 55632 0074 2.1945 1.7436  0.83  3.46  0.68  2.83  3.30  2.70  0.15100
110520.58+001705.9 3836 55302 0976 1.8460 1.5122  0.48  2.82  0.46  2.56  2.59  2.35  0.12411
110522.01-013648.5 3787 55565 0996 2.0617 1.7734  0.67  4.47  0.23  3.83  4.17  3.69  0.09858
110527.09+340316.9 4627 55626 0372 2.0994 1.8480  1.56  7.43  1.27  6.68  6.85  6.45  0.08439
110529.70+444538.3 4685 55657 0664 2.2105 1.7226  1.29  7.17  0.93  5.81  6.76  5.59  0.16336
110529.70+444538.3 4685 55657 0664 2.2105 1.7480  0.46  4.60  0.47  3.92  4.47  3.65  0.15431
110529.70+444538.3 4685 55657 0664 2.2105 1.8228  0.98  4.90  1.00  6.67  4.48  6.36  0.12799
110551.15+414859.0 4620 55652 0606 2.1247 1.9729  0.49  6.13  0.38  6.33  5.42  5.68  0.04976
110551.15+414859.0 4620 55652 0606 2.1247 1.7888  1.64 16.40  1.68 12.92 15.35 12.37  0.11324
110556.27+003203.4 3836 55302 0984 2.3752 2.1563  0.58  5.27  0.31  6.20  5.07  5.69  0.06695
110558.30+415101.4 4624 55654 0034 2.2185 2.0443  0.98  5.44  1.20  6.67  5.19  6.40  0.05559
110558.30+415101.4 4624 55654 0034 2.2185 2.0571  0.65  4.33  0.46  3.83  4.13  3.58  0.05140
110605.79-022539.2 3773 55240 0308 1.6955 1.4591  0.78  3.25  0.78  6.50  3.02  5.97  0.09153
110610.46-011809.8 3773 55240 0722 2.1954 2.0538  0.53  7.57  0.52  6.50  7.62  6.05  0.04529
110610.46-011809.8 3773 55240 0722 2.1954 1.7782  0.45  4.09  0.28  3.11  3.94  3.14  0.13900
110610.46-011809.8 3773 55240 0722 2.1954 1.7402  0.54  6.75  0.41  5.13  6.48  4.61  0.15248
110614.81+385231.1 4625 55632 0026 2.2229 1.9472  1.43  7.94  1.03  6.87  7.59  6.58  0.08919
110629.32-022445.8 3773 55240 0312 2.2689 2.1051  0.71  7.10  0.53  4.42  6.63  4.25  0.05136
110639.00+372615.8 4626 55647 0934 2.1726 2.0073  0.63  4.85  0.36  3.60  4.54  3.46  0.05346
110641.12+365133.6 4626 55647 0074 2.1775 1.9915  0.91  8.27  0.80  8.89  7.95  8.43  0.06025
110641.12+365133.6 4626 55647 0074 2.1775 1.9991  0.80  8.00  0.67  6.70  7.34  6.47  0.05772
110641.12+365133.6 4626 55647 0074 2.1775 2.0017  0.83  8.30  0.67  7.44  7.64  7.33  0.05685
110809.98+381112.8 4621 55649 0414 2.3640 2.0590  0.43  3.31  0.38  3.80  3.23  3.55  0.09476
110833.47+415549.3 4620 55652 0724 2.2127 2.0622  0.66 13.20  0.53 10.60 13.01  9.15  0.04794
110839.96+000139.5 3837 55572 0316 2.1976 1.7415  1.25  6.25  1.27  6.35  5.81  5.92  0.15269
110839.96+000139.5 3837 55572 0316 2.1976 2.0130  0.32  2.67  0.29  3.22  2.55  3.08  0.05939
110845.21+345010.7 4627 55626 0812 2.3578 2.0011  0.79  4.39  0.99  3.96  4.08  3.71  0.11184
110849.17+402839.9 4620 55652 0299 2.2121 1.7366  0.61  3.21  0.86  2.46  3.05  2.32  0.15885
110858.33+000751.6 3837 55572 0278 2.3446 1.9460  0.67  7.44  0.44  5.50  6.68  5.40  0.12622
110914.13-003600.7 3837 55572 0250 2.2759 1.8532  0.52  8.67  0.40  5.00  8.42  4.93  0.13728
110925.29+421145.3 4620 55652 0750 2.2267 1.9584  0.54  3.38  0.82  3.73  3.24  3.43  0.08659
110939.66+340231.3 4627 55626 0174 2.3243 2.1102  0.21  3.00  0.23  3.29  2.69  2.84  0.06647
110945.83+445744.4 4685 55657 0828 2.2238 1.9361  0.64  4.57  0.48  3.00  4.28  2.86  0.09321
110945.83+445744.4 4685 55657 0828 2.2238 2.0905  0.80  6.15  0.96  7.38  5.83  6.92  0.04220
110948.72+332808.2 4627 55626 0166 2.3746 2.0515  1.19 14.88  0.91 13.00 13.36 12.37  0.10031
111002.48+002853.6 3837 55572 0822 2.2874 2.0568  0.36  6.00  0.23  3.83  6.15  3.63  0.07260
111029.75+414609.4 4620 55652 0812 2.2611 1.9660  0.75  5.36  0.41  2.73  4.87  2.47  0.09457
111029.75+414609.4 4620 55652 0812 2.2611 2.0358  0.69  5.31  0.89  4.94  4.84  4.55  0.07147
111029.75+414609.4 4620 55652 0812 2.2611 2.1308  0.29  3.63  0.22  2.75  3.53  2.67  0.04075
111048.21+340312.2 4627 55626 0088 2.3051 1.9180  1.55  5.96  1.24  4.96  5.56  4.67  0.12393
111048.21+340312.2 4627 55626 0088 2.3051 2.0808  0.44  2.59  0.23  2.30  2.43  2.29  0.07016
111058.23+000554.1 3837 55572 0152 2.3334 1.9403  0.69  6.27  0.61  6.10  5.88  5.87  0.12483
111058.23+000554.1 3837 55572 0152 2.3334 2.0555  0.51  5.67  0.28  3.11  5.53  2.95  0.08683
111135.19+431336.4 4685 55657 0142 2.3894 2.1014  0.66  5.08  0.36  4.00  4.98  3.86  0.08857
111136.70-014141.3 3773 55240 0998 2.3593 1.9213  2.24  6.22  1.37  5.27  5.88  4.98  0.13880
111148.88+341939.8 4627 55626 0072 2.1734 1.9187  0.52  4.73  0.38  4.75  4.39  4.66  0.08347
111150.45+392150.1 4621 55649 0762 2.1708 1.7492  0.89  3.56  0.73  4.56  3.37  4.37  0.14171
111201.25-011324.5 3837 55572 0085 2.2402 1.9995  0.40 10.00  0.30  7.50 10.52  7.53  0.07704
111218.29+431916.3 4685 55657 0124 2.3639 1.8629  0.58  4.14  0.32  2.91  3.95  2.82  0.15988
111218.77+014225.7 4731 55656 0486 1.9463 1.6437  0.73  5.21  0.86  7.17  4.78  6.70  0.10795
111230.32+432645.2 4685 55657 0140 1.8784 1.5735  1.42  5.68  1.18  4.72  5.33  4.44  0.11150
111246.33+362048.3 4622 55629 0310 2.0030 1.7414  0.73 10.43  0.47  7.83  9.28  7.62  0.09089
111344.98-003047.0 3837 55572 0024 2.2279 1.7446  1.58  3.59  1.14  3.00  3.37  2.82  0.16079
111428.39+433047.0 4685 55657 0080 1.8093 1.4546  0.82  2.93  0.98  3.50  2.71  3.24  0.13416
111428.39+433047.0 4685 55657 0080 1.8093 1.4999  1.10  3.06  0.60  2.22  2.84  2.09  0.11616
111428.39+433047.0 4685 55657 0080 1.8093 1.5508  0.27  2.45  0.46  3.07  2.42  2.81  0.09623
111428.39+433047.0 4685 55657 0080 1.8093 1.6871  0.31  3.10  0.48  3.20  2.80  2.94  0.04444
111441.89+010628.7 4731 55656 0344 2.1854 2.0671  0.62  5.17  0.39  4.88  4.71  4.72  0.03783
111521.88+340646.4 4623 55621 0344 2.2079 1.9787  1.78  6.36  1.92  6.40  6.07  6.04  0.07399
111522.18+370426.7 4622 55629 0810 2.0532 1.7468  0.62  3.65  0.40  3.08  3.38  2.87  0.10536
111525.36+342904.5 4623 55621 0660 2.3740 2.1595  0.30  3.75  0.34  4.25  3.58  3.81  0.06559
111535.12-011442.5 3838 55588 0364 2.3048 1.9312  0.69  5.31  0.85  7.73  4.93  7.10  0.11939
111535.12-011442.5 3838 55588 0364 2.3048 1.9557  1.01 10.10  1.28 12.80  9.04 12.19  0.11118
111559.54-025636.4 3788 55246 0128 2.1961 1.7600  0.79  8.78  0.57  7.13  8.66  6.63  0.14566
111559.54-025636.4 3788 55246 0128 2.1961 1.7685  0.36  6.00  0.36  4.50  5.44  4.06  0.14265
111615.43+011551.9 3838 55588 0666 2.2821 1.8069  1.49  6.48  1.11  4.83  6.21  4.61  0.15514
111633.20+003821.2 3838 55588 0688 2.2079 1.8834  0.62  8.86  0.56  8.00  8.91  7.70  0.10624
111701.71-010218.8 3774 55244 0544 2.3077 2.1717  0.63  6.30  0.48  4.80  5.67  4.33  0.04196
111710.30+035509.0 4731 55656 0704 2.3104 1.9168  0.33  2.75  0.38  2.53  2.63  2.45  0.12591
111710.30+035509.0 4731 55656 0704 2.3104 2.1183  0.62  3.88  0.56  3.50  3.54  3.23  0.05971
111746.89+354745.6 4622 55629 0090 2.2204 1.8968  0.54  3.18  0.51  4.25  3.08  4.10  0.10550
111751.28+034250.3 4731 55656 0786 2.3394 2.0729  1.58 19.75  1.50 16.67 19.38 16.42  0.08298
111805.75+024846.9 4731 55656 0812 2.1215 1.6784  0.96 13.71  0.71 10.14 12.72  9.07  0.15191
111805.75+024846.9 4731 55656 0812 2.1215 1.9320  1.17 16.71  0.90 15.00 16.72 13.64  0.06255
111811.07+020801.5 4731 55656 0208 2.2516 1.8732  0.48  2.82  0.43  3.31  2.59  3.05  0.12309
111811.07+020801.5 4731 55656 0208 2.2516 2.0368  0.50  2.94  0.26  2.89  2.77  2.61  0.06824
111832.93-005207.2 3774 55244 0546 2.2291 1.8517  0.24  3.00  0.32  2.46  2.92  2.39  0.12365
111900.12+001157.2 3838 55588 0854 2.2833 2.1138  0.32  4.00  0.31  3.88  3.90  3.80  0.05296
111902.74-004642.7 3774 55244 0582 2.2004 1.9715  0.59  8.43  0.30  6.00  7.49  5.26  0.07407
111902.74-004642.7 3774 55244 0582 2.2004 1.9193  0.82 10.25  0.49  6.13  9.16  5.81  0.09167
111914.84+004934.0 3838 55588 0880 1.6025 1.4711  1.49  3.17  0.44  2.75  3.01  2.49  0.05176
111914.84+004934.0 3838 55588 0880 1.6025 1.5064  1.24  3.88  0.92  2.88  3.68  2.73  0.03761
111934.17-020201.7 3788 55246 0016 1.6043 1.5047  0.45  3.46  0.91  5.06  3.35  4.64  0.03898
111954.09+342032.6 4623 55621 0156 2.1821 1.8361  0.84  5.60  0.25  3.57  5.16  3.49  0.11461
111954.09+342032.6 4623 55621 0156 2.1821 1.8413  0.32  4.57  0.38  3.80  4.07  3.70  0.11280
111954.09+342032.6 4623 55621 0156 2.1821 1.7699  0.25  3.57  0.23  3.29  3.56  3.21  0.13785
111954.09+342032.6 4623 55621 0156 2.1821 1.9876  0.83  6.92  0.71  6.45  6.62  6.04  0.06299
111958.14+013632.7 4731 55656 0138 2.3960 2.1114  1.23  3.97  0.56  4.67  3.77  4.26  0.08730
112008.34-023632.7 3774 55244 0378 2.3466 1.8517  1.12 11.20  0.82 11.71 10.94 10.53  0.15868
112009.17-005603.6 3838 55588 0094 2.1736 1.7192  0.40  4.44  0.29  3.22  4.31  3.06  0.15331
112022.23+001924.2 3839 55575 0530 2.2921 1.8118  0.39  2.17  0.35  3.18  2.01  3.02  0.15641
112047.89+022758.1 4731 55656 0080 2.3487 2.0368  1.08  6.75  1.84  9.68  6.27  9.15  0.09746
112047.89+022758.1 4731 55656 0080 2.3487 2.0564  0.95  6.79  1.71  9.00  6.21  8.31  0.09108
112108.25+003420.9 3839 55575 0562 2.1888 2.0623  0.60  5.00  0.52  6.50  4.84  5.81  0.04046
112108.75+382913.0 4617 55617 0360 2.3722 2.1647  0.56  8.00  0.40  5.71  7.63  5.29  0.06342
112108.75+382913.0 4617 55617 0360 2.3722 2.1874  0.68  8.50  0.42  6.00  7.85  5.39  0.05630
112108.75+382913.0 4617 55617 0360 2.3722 2.2262  0.42  5.25  0.25  3.57  4.90  3.57  0.04423
112108.75+382913.0 4617 55617 0360 2.3722 1.9813  2.24 14.93  1.41 10.85 14.52 10.23  0.12259
112108.75+382913.0 4617 55617 0360 2.3722 2.0004  1.99 13.27  1.20  9.23 12.87  8.57  0.11629
112116.15+003113.1 3839 55575 0566 2.2119 1.9415  0.59  3.93  0.24  4.00  3.75  3.75  0.08772
112117.78+374818.9 4617 55617 0338 2.3557 2.0779  0.59  6.56  0.56  6.22  6.22  5.82  0.08620
112146.77-020614.1 3774 55244 0268 2.2867 1.9205  0.56 14.00  0.44 11.00 12.24  9.69  0.11758
112146.77-020614.1 3774 55244 0268 2.2867 2.1105  0.42 10.50  0.42  8.40  9.68  8.49  0.05504
112146.77-020614.1 3774 55244 0268 2.2867 2.1242  0.42  8.40  0.25  5.00  8.46  4.64  0.05066
112148.10+334325.3 4619 55599 0486 2.3004 1.8336  1.11  5.29  0.93  4.65  5.06  4.43  0.15132
112148.10+334325.3 4619 55599 0486 2.3004 1.8428  0.54  3.86  0.58  3.87  3.73  3.72  0.14816
112210.00+333652.9 4623 55621 0050 2.1966 1.8240  0.34  3.78  0.45  5.00  3.42  4.43  0.12330
112210.00+333652.9 4623 55621 0050 2.1966 1.8690  0.70  5.83  0.77  4.53  5.49  4.32  0.10770
112213.01+384659.2 4617 55617 0694 2.3255 2.1188  0.58  2.52  0.44  3.67  2.36  3.47  0.06408
112228.24+013629.9 4730 55630 0482 2.1592 1.7541  0.66  4.40  0.54  3.60  4.09  3.35  0.13637
112233.31-012041.3 3774 55244 0762 2.1854 1.9771  0.24  4.00  0.27  4.50  3.49  4.24  0.06753
112237.89+363503.3 4618 55600 0629 2.3773 2.0659  0.84  5.60  0.28  2.80  5.17  2.69  0.09643
112237.89+363503.3 4618 55600 0629 2.3773 2.1413  0.80  3.81  0.30  2.73  3.53  2.53  0.07231
112244.93+014413.8 4730 55630 0464 2.2566 2.1084  0.31  3.44  0.24  3.43  3.28  3.13  0.04654
112329.66+375045.9 4617 55617 0258 2.2357 1.8725  1.04  6.50  0.57  4.38  6.08  3.96  0.11850
112401.34-014535.8 3774 55244 0898 2.2484 1.8076  0.64  3.37  0.77  2.26  3.23  2.17  0.14481
11243.425+383032.9 4617 55617 0238 2.2719 1.8685  1.04  5.78  0.91  4.79  5.28  4.49  0.13083
112407.30-015344.0 3774 55244 0155 2.2575 1.7602  0.91  6.50  0.96  6.86  6.11  6.60  0.16416
112407.30-015344.0 3774 55244 0155 2.2575 1.9354  0.43  4.30  0.36  3.27  4.08  3.16  0.10374
112407.30-015344.0 3774 55244 0155 2.2575 1.9791  0.70  4.67  0.24  2.67  4.55  2.61  0.08910
112431.48+384137.6 4617 55617 0806 2.2677 1.7904  0.58  3.87  0.20  2.50  3.57  2.25  0.15660
112449.91+380647.7 4617 55617 0184 2.3312 1.9319  0.57  4.75  0.65  4.33  4.64  4.15  0.12699
112542.03+382236.9 4617 55617 0156 2.2946 2.0808  1.41  8.29  1.68  8.84  8.00  8.20  0.06699
112549.09+344000.5 4619 55599 0660 2.3842 2.2069  1.51 11.62  1.33 10.23 11.02  9.69  0.05376
112549.09+344000.5 4619 55599 0660 2.3842 2.1077  0.32  3.56  0.29  2.90  3.25  2.86  0.08503
112551.75+010404.7 3839 55575 0830 2.3645 2.1729  0.44  3.67  0.22  2.20  3.35  2.02  0.05857
112621.47+354025.8 4618 55600 0180 2.3144 1.8066  1.26 15.75  0.94 11.75 14.08 11.32  0.16479
112634.94+013859.0 4730 55630 0254 2.2004 1.8651  0.77  6.42  0.69  4.93  6.06  4.79  0.11022
112635.30+371953.6 4617 55617 0124 2.2122 1.8950  1.18  9.83  1.18  9.08  9.16  8.22  0.10360
112641.17+360704.1 4618 55600 0192 2.2545 1.8920  0.40  3.33  0.39  3.25  3.04  2.94  0.11754
112644.36+331906.6 4619 55599 0330 2.2348 1.8528  0.43  3.91  0.46  4.18  3.55  4.09  0.12501
112645.00+011834.8 4730 55630 0256 2.1687 1.7482  1.46  7.30  1.48  7.79  6.73  7.20  0.14142
112654.06+352512.1 4618 55600 0170 2.0567 1.8152  0.46  5.75  0.26  6.50  5.43  5.41  0.08212
112658.87+032133.9 4730 55630 0744 2.1859 1.9127  0.76  6.91  0.59  5.36  6.65  4.89  0.08941
112723.38+390947.2 4617 55617 0928 2.2706 1.7834  1.15 11.50  0.69  8.63 10.75  7.93  0.15992
112723.38+390947.2 4617 55617 0928 2.2706 1.9590  0.50  8.33  0.43  7.17  8.10  7.00  0.09979
112724.51+331626.4 4619 55599 0300 2.2674 2.0202  0.54  5.40  0.34  5.67  5.21  5.49  0.07851
112724.51+331626.4 4619 55599 0300 2.2674 2.0094  1.02 11.33  0.92  7.67 10.27  7.32  0.08207
112742.98+022441.8 4730 55630 0818 1.9353 1.5637  0.91  3.25  0.43  2.87  3.05  2.66  0.13454
112742.98+022441.8 4730 55630 0818 1.9353 1.7963  0.61  2.90  0.64  3.05  2.71  2.86  0.04847
112800.08-002606.6 3840 55574 0494 2.2349 1.7486  0.28  2.55  0.48  3.43  2.42  3.25  0.16148
112800.08-002606.6 3840 55574 0494 2.2349 1.7688  0.35  3.89  0.25  2.27  3.60  2.09  0.15434
112800.08-002606.6 3840 55574 0494 2.2349 2.1223  0.22  3.67  0.31  5.17  3.19  4.51  0.03541
112809.46+340726.7 4619 55599 0788 2.1994 1.8740  0.74  5.29  0.36  4.00  5.01  3.62  0.10685
112816.01+333306.1 4619 55599 0228 2.2423 1.7596  0.85  3.15  0.67  2.48  2.95  2.33  0.15982
112816.01+333306.1 4619 55599 0228 2.2423 1.8164  0.91  4.79  0.42  2.80  4.56  2.59  0.13990
112816.01+333306.1 4619 55599 0228 2.2423 2.0841  1.07  4.86  1.37  6.23  4.58  5.86  0.04998
112819.64+381337.6 4617 55617 0064 1.6429 1.4637  0.44  4.00  0.30  3.33  3.70  3.10  0.07010
112830.73+361054.2 4615 55618 0532 2.2750 1.8987  0.90 15.00  0.86 14.33 13.99 13.29  0.12145
112835.68+020129.7 4730 55630 0190 2.3419 2.1096  0.45  5.00  0.39  4.33  4.81  3.99  0.07192
112845.09+023606.9 4730 55630 0850 2.3876 1.9641  0.55  3.44  0.68  5.23  3.20  4.90  0.13276
112845.09+023606.9 4730 55630 0850 2.3876 2.1321  0.46  4.60  0.41  2.56  4.31  2.46  0.07826
112856.11+011126.6 4730 55630 0170 2.2857 1.8903  0.92  4.18  1.10  5.00  3.95  4.77  0.12752
112856.11+011126.6 4730 55630 0170 2.2857 1.9051  0.28  2.80  0.24  2.18  2.70  2.11  0.12249
112915.03+425958.3 4699 55684 0640 2.1786 1.7712  0.25  2.78  0.50  2.94  2.68  2.79  0.13631
112923.41+351110.1 4615 55618 0468 2.3787 2.0007  1.07  9.73  0.74  6.73  8.88  6.30  0.11809
112935.68+340343.5 4619 55599 0866 2.2465 2.0378  0.63  4.85  0.28  2.15  4.72  2.01  0.06635
112935.68+340343.5 4619 55599 0866 2.2465 1.7479  0.47  4.70  0.42  3.23  4.42  3.02  0.16521
112956.27+360142.9 4615 55618 0580 2.3600 1.8756  0.46 11.50  0.32  8.00  9.76  7.41  0.15443
113017.92-014803.7 3789 55269 0768 2.2254 1.9138  0.55  9.17  0.46  6.57  9.08  6.15  0.10125
113017.92-014803.7 3789 55269 0768 2.2254 2.0106  0.37  6.17  0.22  4.40  5.91  4.13  0.06881
113018.47+365441.2 4615 55618 0584 2.3335 1.8883  0.64  3.20  0.99  4.71  3.03  4.38  0.14238
113018.47+365441.2 4615 55618 0584 2.3335 2.0755  0.59  3.93  0.42  2.80  3.76  2.68  0.08038
113018.47+365441.2 4615 55618 0584 2.3335 2.2087  0.56  5.60  0.47  5.88  5.39  5.83  0.03814
113018.47+365441.2 4615 55618 0584 2.3335 2.2143  1.00  8.33  0.97  6.47  7.68  5.95  0.03640
113023.79+342127.3 4619 55599 0870 2.1319 1.7216  1.79  6.88  1.32  5.74  6.49  5.30  0.13950
113024.03+360055.5 4618 55600 0034 2.3578 2.0660  0.94  2.94  0.93  4.04  2.78  3.71  0.09066
113024.03+360055.5 4618 55600 0034 2.3578 2.2013  0.54  2.57  0.34  3.09  2.44  2.79  0.04769
113104.90+393958.9 4655 55620 0334 2.3771 1.8912  0.66  3.14  0.43  3.91  2.99  3.57  0.15411
113104.90+393958.9 4655 55620 0334 2.3771 1.9678  1.16  3.63  0.69  3.29  3.45  3.14  0.12848
113114.62+373151.5 4648 55673 0402 2.3823 2.2034  0.30  5.00  0.28  7.00  4.56  6.41  0.05429
113114.62+373151.5 4648 55673 0402 2.3823 2.2091  0.31  7.75  0.40  5.71  7.11  5.23  0.05252
113140.39+331033.8 4619 55599 0094 2.2654 2.0749  0.50  6.25  0.41  4.56  5.64  4.43  0.06004
113142.69+342656.7 4619 55599 0926 2.3385 1.9389  0.26  2.60  0.21  3.50  2.57  3.07  0.12680
113142.69+342656.7 4619 55599 0926 2.3385 2.1302  0.41  4.56  0.39  4.33  4.36  4.08  0.06434
113143.50+344208.5 4619 55599 0916 2.1112 1.7919  0.41  3.73  0.29  2.90  3.60  2.70  0.10786
113143.50+344208.5 4619 55599 0916 2.1112 1.9426  0.44  3.38  0.33  2.54  3.15  2.35  0.05566
113143.50+344208.5 4619 55599 0916 2.1112 1.9804  0.51  3.40  0.43  4.30  3.17  4.07  0.04292
113148.44+383811.6 4648 55673 0682 2.1067 1.7804  0.26  2.36  0.29  3.22  2.24  3.14  0.11051
113152.82-022246.7 3789 55269 0145 2.3624 2.1640  1.14 11.40  0.73  8.11 10.72  7.91  0.06074
113152.82-022246.7 3789 55269 0145 2.3624 2.1935  0.76  5.43  0.42  3.82  5.07  3.65  0.05149
113202.04+324732.3 4619 55599 0058 2.2668 1.7914  0.35  3.18  0.38  3.45  2.94  3.17  0.15598
113202.04+324732.3 4619 55599 0058 2.2668 1.8586  0.34  2.62  0.54  2.70  2.46  2.47  0.13269
113217.58-023607.9 3789 55269 0176 2.1619 1.9687  1.22 20.33  0.89 12.71 17.99 12.75  0.06297
113233.63+380346.3 4648 55673 0340 2.3124 2.0716  0.29  7.25  0.25  6.25  7.19  5.26  0.07533
113240.86-014818.8 3789 55269 0888 2.2505 1.9997  1.14 12.67  1.03 11.44 12.56 11.36  0.08012
113300.11+395449.1 4655 55620 0264 2.3018 2.0471  0.37  5.29  0.33  3.67  5.26  3.29  0.08011
113300.11+395449.1 4655 55620 0264 2.3018 2.0486  0.54  4.91  0.38  3.45  4.83  3.36  0.07962
113300.11+395449.1 4655 55620 0264 2.3018 2.0871  0.23  3.29  0.26  3.25  3.05  3.15  0.06713
113303.94+362144.2 4615 55618 0732 2.2659 1.9986  0.51  3.92  0.26  3.71  3.76  3.66  0.08518
113303.94+362144.2 4615 55618 0732 2.2659 2.0699  0.88  7.33  0.51  5.67  6.87  5.07  0.06181
113316.64+333513.4 4616 55617 0584 2.0079 1.5821  0.50  3.33  0.38  3.80  3.20  3.46  0.15146
113316.64+333513.4 4616 55617 0584 2.0079 1.5912  0.41  2.73  0.48  2.67  2.48  2.55  0.14803
113316.64+333513.4 4616 55617 0584 2.0079 1.6470  0.56  3.50  0.37  3.08  3.26  2.79  0.12712
113319.55-005402.5 3840 55574 0254 2.2210 1.9522  0.50  3.13  0.27  3.86  2.89  3.41  0.08692
113319.55-005402.5 3840 55574 0254 2.2210 1.8527  0.55  4.23  0.38  2.92  4.10  2.82  0.12083
113326.01+402638.4 4655 55620 0780 2.2412 1.8495  0.40  2.86  0.33  3.30  2.60  3.08  0.12809
113326.01+402638.4 4655 55620 0780 2.2412 2.1193  0.52  3.06  0.69  4.06  2.87  3.76  0.03832
113332.14+412019.7 4655 55620 0794 2.3853 2.2386  0.49  5.44  0.22  3.67  4.95  3.50  0.04427
113349.28-020410.0 3789 55269 0040 2.3589 2.0123  0.32  2.91  0.20  2.86  2.74  2.70  0.10848
113400.24-005655.7 3775 55207 0553 2.1621 1.7295  0.41  2.56  0.29  3.22  2.42  3.18  0.14607
113403.42-010525.9 3840 55574 0203 2.3143 2.1274  0.50  4.17  0.42  2.33  3.92  2.20  0.05798
113403.42-010525.9 3840 55574 0203 2.3143 2.2007  0.57  3.17  0.26  2.17  3.01  2.09  0.03486
113412.91-005947.5 3775 55207 0554 2.1634 1.7935  0.30  7.50  0.24  4.80  7.00  4.13  0.12372
113412.91-005947.5 3775 55207 0554 2.1634 1.8497  0.79 15.80  0.46 15.33 14.83 15.34  0.10406
113412.91-005947.5 3775 55207 0554 2.1634 1.8534  0.53 17.67  0.68 13.60 16.52 12.02  0.10277
113412.91-005947.5 3775 55207 0554 2.1634 1.9341  0.35  8.75  0.27  9.00  8.31  7.48  0.07510
113419.65+403024.8 4655 55620 0858 2.2650 2.0070  0.69  4.06  0.84  4.00  3.78  3.68  0.08213
113448.31+333105.2 4616 55617 0675 1.8167 1.5580  1.10 22.00  0.96 19.20 19.44 16.99  0.09604
113453.92+340642.8 4616 55617 0618 2.2962 2.0534  1.03 12.88  0.84 12.00 11.85 11.36  0.07637
113455.39+382451.6 4648 55673 0804 2.1919 2.0545  1.28  7.11  1.19  7.00  6.72  6.74  0.04397
113502.22+350917.9 4615 55618 0220 2.3197 2.0976  0.34  4.25  0.25  5.00  3.92  4.45  0.06914
113522.51-020338.1 3789 55269 0012 2.3751 1.9215  0.47  4.70  0.22  2.44  4.21  2.42  0.14333
113527.72+004744.0 3840 55574 0884 2.2173 2.0644  0.46  4.60  0.33  3.67  4.30  3.52  0.04865
113536.38+360904.2 4615 55618 0854 2.3149 1.8382  0.78  8.67  0.44  5.50  7.81  5.14  0.15402
113612.26+405515.8 4655 55620 0882 1.9112 1.7695  0.97  5.39  0.82  4.56  5.06  4.27  0.04986
113614.03+371920.1 4648 55673 0138 2.3046 2.1946  0.59  9.83  0.38  7.60  8.71  7.59  0.03384
113614.03+371920.1 4648 55673 0138 2.3046 1.8885  0.29  2.90  0.32  4.00  2.78  3.63  0.13377
113624.66+345635.7 4615 55618 0138 2.0729 1.8764  1.69  9.94  1.54 10.27  9.62  9.52  0.06599
113636.05+022727.3 4740 55651 0778 2.0895 1.6398  0.21  3.00  0.23  2.56  2.71  2.50  0.15602
113645.59+351636.5 4615 55618 0114 1.7830 1.5527  0.47  6.71  0.46  4.18  6.18  3.75  0.08616
113653.28+000302.3 3841 55572 0476 2.3601 2.1584  1.28  4.92  1.20  4.62  4.69  4.39  0.06183
113653.28+000302.3 3841 55572 0476 2.3601 2.1164  1.62  6.75  0.53  4.08  6.31  3.73  0.07515
113722.05+413955.5 4699 55684 0062 2.2871 2.1368  0.83  8.30  0.57  5.70  7.51  5.30  0.04677
113722.05+413955.5 4699 55684 0062 2.2871 2.1651  0.55  5.00  0.43  4.30  4.75  3.95  0.03780
113722.05+413955.5 4699 55684 0062 2.2871 1.8165  1.04  6.50  0.68  5.23  6.27  4.93  0.15329
113748.17+421749.8 4699 55684 0974 2.2532 1.8464  0.43  5.38  0.24  4.00  5.13  3.64  0.13280
113803.12+370403.1 4653 55622 0518 1.8268 1.5645  0.42  3.23  0.40  3.08  2.94  2.92  0.09708
113818.42-000633.8 3840 55574 0028 2.2664 2.1037  1.44  6.55  1.15  5.48  6.04  5.06  0.05105
113826.30-015428.9 3775 55207 0699 1.9147 1.4879  0.51  3.64  0.87  3.35  3.49  3.18  0.15702
113826.30-015428.9 3775 55207 0699 1.9147 1.6204  1.26  4.85  1.31  5.04  4.61  4.81  0.10604
113826.30-015428.9 3775 55207 0699 1.9147 1.6372  1.00  5.26  1.14  5.43  4.86  5.04  0.09972
113826.30-015428.9 3775 55207 0699 1.9147 1.6702  0.29  3.22  0.23  2.56  3.10  2.48  0.08739
113826.30-015428.9 3775 55207 0699 1.9147 1.7163  0.41  2.41  0.20  2.22  2.32  2.01  0.07038
113841.09+032318.1 4740 55651 0872 2.2616 1.8808  0.46  5.75  0.23  3.29  5.11  2.98  0.12352
113841.09+032318.1 4740 55651 0872 2.2616 1.9966  0.61 12.20  0.72 10.29 10.56  9.78  0.08454
113841.47-021442.7 3775 55207 0309 2.1854 1.9727  0.76  4.47  0.79  4.16  4.18  3.89  0.06900
113850.83+042839.5 4766 55677 0610 2.3820 2.0995  0.50  2.78  0.53  3.31  2.58  3.16  0.08701
113916.79+020306.0 4740 55651 0116 2.3414 2.0827  0.52  3.71  0.20  2.50  3.62  2.51  0.08041
113916.79+020306.0 4740 55651 0116 2.3414 1.8370  0.47  3.62  0.30  4.29  3.37  3.99  0.16220
113923.53+421351.2 4698 55623 0554 2.2913 1.9940  0.64  3.76  0.69  5.75  3.51  5.40  0.09439
113924.64+332436.9 4616 55617 0873 2.3040 2.0917  1.14 14.25  1.04 13.00 14.03 12.83  0.06632
113924.64+332436.9 4616 55617 0873 2.3040 1.9268  0.46  7.67  0.46  6.57  6.97  5.98  0.12063
113943.32+385621.2 4654 55659 0428 1.9318 1.5276  0.43  7.17  0.30  5.00  6.37  4.65  0.14727
113943.32+385621.2 4654 55659 0428 1.9318 1.5690  0.43  8.60  0.32  6.40  7.75  5.94  0.13134
113943.32+385621.2 4654 55659 0428 1.9318 1.7299  0.58 11.60  0.37  9.25 11.03  8.18  0.07123
113950.19-023724.9 3775 55207 0216 1.6209 1.5293  0.55  3.24  0.30  2.73  3.00  2.65  0.03556
114000.11-024653.9 3775 55207 0210 2.2984 2.0131  0.69  9.86  0.48  5.33  9.37  4.92  0.09022
114000.11-024653.9 3775 55207 0210 2.2984 1.8268  1.28 12.80  1.17 10.64 11.83 10.16  0.15308
114000.11-024653.9 3775 55207 0210 2.2984 2.1709  1.17  8.36  1.02  7.85  7.65  7.45  0.03940
114002.41+401914.2 4655 55620 0016 2.3729 2.0673  0.53  8.83  0.48  8.00  8.70  7.30  0.09469
114008.00+031344.2 4766 55677 0350 2.1525 1.7705  1.50  9.38  1.34 11.17  8.86 10.15  0.12845
114009.97+032939.4 4740 55651 0942 1.7390 1.4852  0.23  2.56  0.38  3.17  2.51  3.07  0.09693
114033.02+413709.7 4698 55623 0480 2.1651 1.8536  0.41  5.86  0.26  3.71  5.48  3.46  0.10323
114040.09-005604.2 3775 55207 0796 2.2923 1.8619  0.30  3.00  0.33  3.67  2.86  3.38  0.13919
114040.09-005604.2 3775 55207 0796 2.2923 2.1136  0.29  3.22  0.20  2.50  2.89  2.55  0.05575
114040.09-005604.2 3775 55207 0796 2.2923 2.1490  0.56  6.22  0.51  3.92  6.02  3.55  0.04447
114044.64+403648.9 4698 55623 0456 2.3483 1.8932  1.64  4.43  1.23  4.73  4.18  4.49  0.14506
114058.72+404126.5 4654 55659 0628 2.1247 1.9464  0.88  3.26  0.59  3.69  3.07  3.39  0.05869
114115.65-010928.3 3775 55207 0838 2.2834 1.9518  0.29  9.67  0.34  6.80  8.14  6.53  0.10606
114115.65-010928.3 3775 55207 0838 2.2834 2.1442  0.86 14.33  0.70 10.00 13.96  9.44  0.04329
114116.52+034659.5 4766 55677 0326 1.8807 1.5838  0.38 12.67  0.24  8.00 12.65  7.80  0.10835
114130.42-024732.4 3775 55207 0082 1.6352 1.5164  1.20  3.75  0.49  3.77  3.52  3.61  0.04610
114209.87-015625.1 3775 55207 0118 1.9514 1.5072  0.76 19.00  0.55 11.00 16.47 10.60  0.16168
114209.87-015625.1 3775 55207 0118 1.9514 1.5781  0.22  7.33  0.27 13.50  7.55 13.08  0.13441
114216.72+342626.9 4646 55622 0381 2.1096 1.7485  0.76  6.91  0.65  4.33  6.52  4.07  0.12282
114229.87+025850.0 4729 55626 0560 2.2818 1.9531  0.45  9.00  0.23  4.60  8.61  4.33  0.10515
114238.34+050806.7 4766 55677 0798 1.6771 1.4647  0.60  4.00  0.42  2.47  3.70  2.28  0.08248
114238.34+050806.7 4766 55677 0798 1.6771 1.5275  0.40  3.64  0.25  3.13  3.56  2.97  0.05744
114312.18+344133.7 4646 55622 0350 2.1410 1.7567  0.68  5.23  0.48  4.36  4.98  3.98  0.12977
114314.75-014936.9 3790 55208 0510 2.2464 1.9203  0.75  5.77  0.66  4.71  5.55  4.38  0.10547
114322.60+421747.1 4698 55623 0678 2.2737 2.0296  0.83 13.83  0.68 13.60 13.82 12.21  0.07734
114328.31+373250.0 4653 55622 0690 2.2443 2.1328  1.25  7.81  1.31  8.19  7.40  7.76  0.03496
114331.58-010008.6 3841 55572 0162 2.3845 1.9496  1.26  6.63  1.45  7.25  6.27  6.82  0.13668
114350.30+362911.3 4653 55622 0338 2.3407 1.9420  0.75 25.00  0.59 19.67 24.59 18.36  0.12641
114420.57+044515.8 4766 55677 0856 2.0566 1.9116  0.34  3.40  0.41  3.15  3.16  2.95  0.04856
114420.57+044515.8 4766 55677 0856 2.0566 1.7023  0.89  7.42  0.58  4.83  7.18  4.65  0.12258
114420.57+044515.8 4766 55677 0856 2.0566 1.6890  0.93  6.20  0.57  4.07  5.67  3.96  0.12744
114420.57+044515.8 4766 55677 0856 2.0566 1.6241  0.21  2.63  0.40  4.00  2.38  3.86  0.15139
114425.08-015045.4 3790 55208 0514 2.2052 1.8276  0.91 10.11  0.67 11.17  9.22 10.36  0.12469
114425.08-015045.4 3790 55208 0514 2.2052 1.8308  0.53 10.60  0.51  7.29  9.44  6.75  0.12358
114425.08-015045.4 3790 55208 0514 2.2052 1.8713  0.76  7.60  0.69  8.63  6.86  8.46  0.10957
114425.08-015045.4 3790 55208 0514 2.2052 1.9553  0.58  8.29  0.27  4.50  7.66  4.60  0.08100
114437.86-005927.5 3775 55207 0960 2.2107 1.9918  0.63  2.86  0.32  2.46  2.70  2.37  0.07050
114448.06-005659.4 3842 55565 0424 2.3439 2.1169  0.31  3.88  0.29  2.90  3.49  2.70  0.07018
114533.75+385647.1 4654 55659 0184 2.2848 1.9289  0.34  5.67  0.25  3.57  5.74  3.38  0.11418
114546.21+032251.9 4766 55677 0050 2.0111 1.7647  0.82 10.25  0.62  8.86  9.94  8.21  0.08517
114546.21+032251.9 4766 55677 0050 2.0111 1.7866  0.78 11.14  0.81 10.13 10.10  8.99  0.07733
114551.10+313655.1 4614 55604 0330 2.2444 2.0858  0.94  8.55  0.84  7.00  7.80  6.79  0.05008
114551.10+313655.1 4614 55604 0330 2.2444 2.0905  0.32  5.33  0.33  3.67  4.71  3.57  0.04856
114551.66+012606.5 4729 55626 0376 2.2862 1.8941  0.40 10.00  0.27  9.00  8.35  7.71  0.12638
114601.19+322802.7 4614 55604 0354 2.3297 2.1149  0.33  3.67  0.29  3.22  3.50  3.11  0.06659
114629.00+361138.2 4653 55622 0214 2.3216 2.1558  1.23  8.79  0.95  6.79  8.18  6.21  0.05116
114629.95-001512.4 3841 55572 0022 2.2042 2.0068  0.46  4.60  0.29  2.90  4.27  2.71  0.06350
114711.79-014403.0 3790 55208 0648 2.2242 1.7585  1.38  5.75  0.92  3.41  5.32  3.21  0.15474
114722.09+373720.7 4653 55622 0848 2.1984 1.7234  0.68  5.23  0.76  5.85  4.89  5.70  0.15940
114722.09+373720.7 4653 55622 0848 2.1984 1.7821  0.47  3.13  0.56  3.29  3.02  3.14  0.13855
114722.09+373720.7 4653 55622 0848 2.1984 2.0522  1.70  4.86  1.20  3.75  4.57  3.53  0.04675
114722.09+373720.7 4653 55622 0848 2.1984 2.0829  0.56  4.67  0.47  3.92  4.44  3.78  0.03676
114728.35-020932.6 3790 55208 0318 2.1836 2.0684  0.73  9.13  0.66  8.25  8.31  7.28  0.03684
114728.35-020932.6 3790 55208 0318 2.1836 1.9858  0.65  8.13  0.47  5.88  7.55  5.83  0.06406
114732.76+314041.4 4614 55604 0256 2.3516 2.0158  1.23  6.83  0.74  5.69  6.44  5.48  0.10518
114808.31+343241.8 4646 55622 0108 2.2378 1.7401  0.42  3.82  0.28  2.80  3.58  2.52  0.16537
114808.55+334039.3 4614 55604 0796 2.2614 1.8680  0.43  3.31  0.40  3.64  3.15  3.42  0.12784
114808.55+334039.3 4614 55604 0796 2.2614 1.8990  0.74  3.36  0.57  5.18  3.14  4.94  0.11725
114810.49+415646.4 4698 55623 0886 2.2733 2.1477  1.08  4.50  1.06  3.79  4.29  3.52  0.03911
114811.38-000545.0 3842 55565 0323 2.2671 1.8883  2.25 16.07  1.98 15.23 15.60 14.28  0.12261
114811.94-000826.4 3842 55565 0328 2.2215 2.0601  0.34  4.25  0.26  3.25  4.24  3.24  0.05135
114811.94-000826.4 3842 55565 0328 2.2215 1.8286  0.79  4.65  0.94  4.27  4.35  4.09  0.12934
114812.41+382607.2 4654 55659 0042 2.2294 1.8170  0.85  4.25  0.42  2.47  4.09  2.26  0.13578
114813.50+014013.5 4729 55626 0224 2.1664 1.7728  1.95  6.72  1.40  7.37  6.37  7.08  0.13196
114814.71+004016.1 3842 55565 0682 1.7311 1.5540  0.53  4.42  0.46  3.29  4.31  3.12  0.06694
114833.87+413832.0 4698 55623 0898 2.2381 1.7475  0.30  3.00  0.30  2.73  2.71  2.61  0.16283
114833.87+413832.0 4698 55623 0898 2.2381 1.9420  0.35  3.50  0.38  2.92  3.18  2.72  0.09560
114841.92+350756.6 4646 55622 0936 2.3733 2.2100  1.02  4.25  0.64  3.20  4.08  2.93  0.04958
114848.94+321747.8 4614 55604 0188 2.2566 1.8432  0.23  2.88  0.39  2.79  2.88  2.66  0.13493
114848.94+321747.8 4614 55604 0188 2.2566 2.0534  0.38  4.75  0.52  4.33  4.69  3.93  0.06434
114855.49+331855.2 4614 55604 0806 2.3534 1.8501  0.36  4.00  0.39  4.33  3.77  3.95  0.16120
114903.84+395535.5 4697 55660 0520 2.3568 2.1859  1.13  3.90  1.06  3.42  3.60  3.19  0.05221
114907.15+004104.3 3842 55565 0770 2.2919 1.8086  0.25  8.33  0.25  6.25  7.10  6.14  0.15746
114907.15+004104.3 3842 55565 0770 2.2919 1.9936  1.13 28.25  0.73 24.33 27.38 20.41  0.09470
114907.15+004104.3 3842 55565 0770 2.2919 2.0703  1.17 29.25  0.79 19.75 24.55 17.74  0.06958
114907.15+004104.3 3842 55565 0770 2.2919 2.1335  0.22 11.00  0.26  6.50  8.27  6.69  0.04927
114913.85+362052.5 4653 55622 0094 2.3670 1.8626  0.85  2.93  0.74  2.55  2.78  2.42  0.16088
114913.85+362052.5 4653 55622 0094 2.3670 2.0850  0.60  4.00  0.58  3.63  3.84  3.49  0.08725
114918.33-021419.5 3790 55208 0230 2.1178 1.9399  0.79  8.78  0.63  7.88  8.65  7.66  0.05868
114923.54-004653.5 3790 55208 0754 2.2785 1.9434  0.36  4.00  0.21  3.50  3.76  3.29  0.10740
114926.36+402918.4 4654 55659 0946 1.6871 1.5366  0.23  3.29  0.21  3.00  3.07  2.81  0.05757
114926.69+005322.7 3842 55565 0762 2.3283 1.8702  0.68  8.50  0.57  6.33  7.67  5.67  0.14701
114948.05+373337.3 4652 55672 0466 2.3479 1.8554  0.41  4.10  0.45  4.50  3.83  4.20  0.15779
114948.05+373337.3 4652 55672 0466 2.3479 1.9379  1.62  6.00  0.66  3.47  5.55  3.20  0.12990
114959.08+041401.9 4765 55674 0654 2.2237 2.0054  0.81  4.26  0.90  4.29  3.95  3.93  0.07000
115008.09+390533.0 4654 55659 0062 2.3519 2.1739  0.47  4.27  0.28  3.50  3.85  3.49  0.05451
115117.51+374643.9 4653 55622 0954 2.2610 1.8268  1.38 17.25  0.70  7.00 15.83  6.45  0.14192
115117.51+374643.9 4653 55622 0954 2.2610 2.1377  0.47  6.71  0.25  3.57  6.29  3.52  0.03852
115122.22+375949.6 4653 55622 0979 2.3099 1.8162  0.93  5.47  0.63  3.94  5.14  3.83  0.16014
115126.85+320016.4 4614 55604 0098 2.2617 1.9425  0.50  6.25  0.40  5.00  6.22  4.94  0.10263
115130.30+010533.0 3842 55565 0904 2.1891 1.8516  0.61  7.63  0.47  6.71  7.45  6.63  0.11139
115130.30+010533.0 3842 55565 0904 2.1891 1.8609  0.38  4.75  0.21  5.25  4.19  4.42  0.10818
115130.30+010533.0 3842 55565 0904 2.1891 1.9253  0.31  3.88  0.35  3.89  3.52  3.69  0.08613
115136.08+405054.0 4698 55623 0060 2.3643 1.9519  0.66  2.64  0.72  2.88  2.46  2.67  0.13003
115136.08+405054.0 4698 55623 0060 2.3643 2.0862  0.42  3.50  0.87  3.63  3.20  3.43  0.08607
115138.06+020610.3 4746 55632 0540 2.2564 1.9669  1.08  4.91  0.56  4.31  4.67  3.92  0.09284
115150.80+352130.8 4647 55621 0542 2.2265 1.7626  0.69  3.14  0.56  2.24  3.00  2.11  0.15399
115200.42+034411.3 4765 55674 0294 2.3399 1.9430  0.51  3.92  0.42  3.82  3.81  3.59  0.12584
115200.42+034411.3 4765 55674 0294 2.3399 1.9734  0.70  3.89  0.47  4.70  3.54  4.44  0.11571
115200.42+034411.3 4765 55674 0294 2.3399 1.9909  0.35  2.69  0.27  3.00  2.46  2.76  0.10992
115200.42+034411.3 4765 55674 0294 2.3399 2.2013  0.56  4.67  0.52  3.06  4.39  2.87  0.04236
115202.46+334111.4 4614 55604 0948 2.3739 2.1035  1.26  7.41  0.88  4.89  6.91  4.54  0.08335
115204.26-012205.9 3790 55208 0924 1.6461 1.4810  0.39  3.90  0.26  2.36  3.53  2.26  0.06434
115206.06+402205.6 4697 55660 0572 2.3101 1.9568  0.48  4.80  0.34  3.40  4.34  3.30  0.11239
115224.50+340905.3 4647 55621 0436 2.3150 2.1065  0.29  2.90  0.21  3.00  2.60  2.66  0.06487
115244.20+030624.3 4765 55674 0228 2.0863 1.7513  1.77 17.70  1.41 14.10 16.68 13.31  0.11440
115244.20+030624.3 4765 55674 0228 2.0863 1.8790  0.91 18.20  0.63 15.75 17.54 14.50  0.06942
115246.02+395949.2 4697 55660 0420 2.3628 2.0159  0.49  5.44  0.32  5.33  5.05  5.11  0.10845
115255.39+404757.2 4697 55660 0598 2.2037 1.7162  0.56  4.67  0.40  2.50  4.33  2.39  0.16359
115255.39+404757.2 4697 55660 0598 2.2037 1.8614  0.78  4.33  0.38  3.17  4.04  3.14  0.11252
115314.95-014022.8 3790 55208 0996 2.2869 1.8159  0.84  5.25  0.71  3.94  4.91  3.78  0.15344
115314.95-014022.8 3790 55208 0996 2.2869 1.9689  0.48  3.00  0.35  2.69  2.77  2.45  0.10140
115316.54-024533.9 3776 55209 0452 2.3908 1.9182  0.53  8.83  0.52  7.43  8.52  6.78  0.14898
115316.54-024533.9 3776 55209 0452 2.3908 1.9947  1.10 11.00  0.95  9.50  9.97  8.57  0.12359
115322.40+314317.7 4601 55589 0396 2.3598 2.1493  0.72  9.00  0.53  7.57  8.23  7.02  0.06461
115329.38+375416.8 4652 55672 0356 2.2800 1.7754  0.75  7.50  0.70  7.00  6.94  6.46  0.16551
115329.38+375416.8 4652 55672 0356 2.2800 2.1551  0.63  9.00  0.52  6.50  8.84  6.43  0.03880
115340.52+001407.8 3842 55565 0026 2.2566 1.9441  0.33  4.13  0.28  3.11  4.03  2.99  0.10054
115345.57+380117.1 4652 55672 0696 2.2015 1.8162  0.63  3.00  0.36  2.57  2.87  2.38  0.12753
115345.57+380117.1 4652 55672 0696 2.2015 1.9753  0.66  3.47  0.73  3.84  3.26  3.58  0.07314
115353.54-021444.8 3776 55209 0474 2.2666 1.7792  1.26 14.00  0.90 11.25 12.64 10.66  0.16019
115400.03-021056.7 3776 55209 0480 2.2098 1.8171  0.38  5.43  0.68  4.25  4.96  4.00  0.12976
115420.04+341514.2 4647 55621 0360 2.1155 1.8222  1.01  5.94  0.40  3.33  5.44  3.09  0.09855
115420.04+341514.2 4647 55621 0360 2.1155 1.8713  0.37  5.29  0.29  3.63  4.87  3.29  0.08144
115420.04+341514.2 4647 55621 0360 2.1155 1.9277  0.78  5.20  0.29  2.64  5.06  2.58  0.06209
115435.77+033100.6 4765 55674 0138 2.2474 2.0232  1.07  8.23  0.71  5.92  7.82  5.45  0.07142
115442.31+322152.9 4601 55589 0700 2.1591 1.9041  1.09  9.08  0.83  9.22  8.77  8.32  0.08397
115442.31+322152.9 4601 55589 0700 2.1591 2.0032  0.43  4.78  0.27  2.45  4.55  2.32  0.05057
115444.01+362621.9 4652 55672 0290 2.2427 2.1029  1.47 10.50  1.37  8.56 10.09  7.84  0.04404
115449.63+333602.0 4647 55621 0376 2.1522 1.6900  0.30  3.33  0.49  2.72  3.23  2.60  0.15724
115449.63+333602.0 4647 55621 0376 2.1522 1.8459  0.77  7.70  1.68  9.88  7.37  9.40  0.10187
115449.79+002453.2 3843 55278 0694 2.2050 1.9508  0.38  3.45  0.32  3.20  3.37  3.16  0.08245
115449.79+002453.2 3843 55278 0694 2.2050 2.0296  0.88  2.93  0.52  2.74  2.77  2.59  0.05622
115513.64+370319.2 4652 55672 0258 2.2485 1.8632  0.31  2.82  0.34  2.27  2.58  2.13  0.12559
115513.64+370319.2 4652 55672 0258 2.2485 2.1043  0.88  8.00  1.38  7.67  7.48  7.35  0.04537
115515.54+340701.2 4647 55621 0318 1.8857 1.4634  0.56  9.33  0.42  8.40  8.91  7.69  0.15692
115515.54+340701.2 4647 55621 0318 1.8857 1.5628  0.39  7.80  0.21  5.25  7.18  4.80  0.11811
115517.16-024758.3 3776 55209 0378 2.3832 1.8973  0.74  8.22  0.62  6.89  8.16  6.26  0.15381
115517.16-024758.3 3776 55209 0378 2.3832 2.2469  0.95  8.64  0.59  5.90  8.27  5.41  0.04110
115525.85+013331.3 4746 55632 0306 2.2786 1.9290  0.92  5.11  0.74  4.93  4.83  4.61  0.11228
115542.08+324745.2 4647 55621 0324 2.3456 2.1707  1.37  7.61  1.32  6.60  7.17  6.24  0.05364
115543.04-023950.2 3776 55209 0376 1.6192 1.5320  0.34  3.40  0.44  4.00  3.20  3.90  0.03385
115546.43-013126.8 3776 55209 0602 2.1510 1.8142  0.70  5.38  0.41  3.42  5.11  3.16  0.11256
115557.83+380318.8 4652 55672 0811 2.2762 1.9564  0.35  8.75  0.22  7.33  9.24  6.42  0.10235
115557.83+380318.8 4652 55672 0811 2.2762 2.0680  1.24 31.00  1.04 26.00 29.87 26.67  0.06556
115601.71-025735.0 3776 55209 0322 2.1782 2.0119  0.28  4.00  0.28  3.50  4.00  3.54  0.05369
115601.71-025735.0 3776 55209 0322 2.1782 1.9645  1.48 10.57  1.27  7.47  9.59  7.17  0.06949
115601.71-025735.0 3776 55209 0322 2.1782 1.8955  0.38  5.43  0.32  5.33  4.92  4.63  0.09289
115606.28-002937.4 3843 55278 0262 2.2469 1.9607  0.47  5.22  0.41  3.15  4.87  2.88  0.09201
115614.51-012713.7 3843 55278 0242 2.3572 1.9243  1.00  4.55  0.66  3.14  4.20  2.96  0.13718
115617.07+314600.3 4601 55589 0268 2.3907 2.1257  0.51  5.10  0.31  4.43  4.69  4.27  0.08120
115624.04+391327.4 4697 55660 0258 2.1850 1.9023  0.85  5.00  0.99  3.81  4.72  3.64  0.09268
115624.04+391327.4 4697 55660 0258 2.1850 2.0783  0.33  3.00  0.46  3.07  2.85  2.79  0.03406
115625.08-024856.3 3776 55209 0334 2.3419 1.8640  0.42  8.40  0.61 10.17  8.72  9.52  0.15311
115625.08-024856.3 3776 55209 0334 2.3419 2.1144  0.43 14.33  0.28  9.33 12.54 10.13  0.07039
115625.08-024856.3 3776 55209 0334 2.3419 2.1851  1.15 12.78  1.01 11.22 12.31 10.78  0.04802
115626.49+372811.3 4650 55648 0830 2.3191 1.9265  0.97  8.82  0.74  8.22  8.26  7.99  0.12523
115639.96+372247.3 4652 55672 0182 2.1813 1.9427  0.84 10.50  0.48  8.00  9.96  7.08  0.07780
115640.11+325656.2 4601 55589 0770 2.3792 2.0158  0.37  3.36  0.32  3.56  3.28  3.54  0.11329
115641.62+324956.2 4601 55589 0762 2.3704 2.0033  1.36  5.91  1.13  5.14  5.44  4.90  0.11481
115651.22-025939.9 3776 55209 0283 2.3519 1.8842  0.32  3.56  0.22  2.75  3.13  2.69  0.14916
115654.54+330900.4 4647 55621 0244 2.3406 1.9936  0.69  5.31  0.37  4.11  5.21  3.97  0.10924
115654.54+330900.4 4647 55621 0244 2.3406 1.9982  0.43  4.78  0.32  3.56  4.31  3.21  0.10772
115658.78+350624.6 4650 55648 0174 2.2745 1.8165  0.39  4.88  0.35  3.89  4.84  3.56  0.14954
115658.78+350624.6 4650 55648 0174 2.2745 1.9137  0.48  6.86  0.96  8.73  6.26  8.02  0.11621
115658.78+350624.6 4650 55648 0174 2.2745 2.1547  1.11  9.25  0.64  6.40  8.85  6.30  0.03725
115707.36+333257.9 4647 55621 0252 2.2577 1.7768  0.40  8.00  0.28  7.00  7.56  6.03  0.15838
115720.57+340750.4 4647 55621 0236 2.3726 2.2088  0.70  7.00  0.46  5.75  6.74  5.18  0.04975
115720.57+340750.4 4647 55621 0236 2.3726 2.2346  0.52  5.78  0.25  5.00  5.70  5.31  0.04175
115731.66+305359.9 4601 55589 0205 1.6967 1.4604  0.46  2.71  0.45  3.75  2.53  3.38  0.09145
115731.66+305359.9 4601 55589 0205 1.6967 1.5685  0.38  3.17  0.42  3.23  3.04  3.03  0.04867
115738.73+363058.5 4652 55672 0082 1.9496 1.5819  0.48  6.86  0.31  3.88  6.80  3.80  0.13236
115747.56+031158.5 4747 55652 0447 2.1836 1.7513  1.03  5.42  0.71  4.73  5.15  4.52  0.14491
115807.33+391610.0 4697 55660 0198 2.3010 2.1527  0.37  4.11  0.32  4.57  3.99  4.25  0.04593
115818.57+033837.7 4747 55652 0429 2.3526 2.0638  1.25  5.95  1.53  6.65  5.68  6.31  0.08984
115840.68+325139.1 4601 55589 0884 2.1340 1.6821  0.22  3.14  0.20  3.33  2.83  3.14  0.15446
115840.68+325139.1 4601 55589 0884 2.1340 1.9539  0.61  5.08  0.62  3.44  4.79  3.19  0.05911
115840.91+320323.7 4601 55589 0145 2.3519 1.9401  0.74  3.89  0.44  4.89  3.72  4.57  0.13034
115846.12+020148.2 4746 55632 0898 2.2822 2.0196  0.23  3.83  0.26  2.89  3.34  2.61  0.08320
115848.22-023422.9 3776 55209 0180 2.1748 1.9845  0.36  9.00  0.37  9.25  9.27  8.10  0.06173
115850.10+025009.4 4747 55652 0402 2.2666 1.8350  0.86  4.30  0.71  3.94  4.00  3.66  0.14077
115929.77+312710.2 4601 55589 0118 2.3445 1.9120  0.41  4.56  0.42  6.00  4.23  5.25  0.13760
115929.77+312710.2 4601 55589 0118 2.3445 2.0432  0.52  5.20  0.29  3.63  4.85  3.56  0.09413
115935.28+325642.5 4601 55589 0927 2.2794 1.8414  1.28  4.41  1.37  4.28  4.12  3.96  0.14239
115938.86+381951.3 4652 55672 0934 2.2407 1.9314  0.49  8.17  0.29  5.80  7.20  5.72  0.09997
115951.85+341742.0 4647 55621 0938 2.2375 1.7984  0.64  9.14  1.13 11.30  8.70 10.68  0.14473
115951.85+341742.0 4647 55621 0938 2.2375 1.8073  0.98  9.80  0.51  7.29  8.92  7.23  0.14162
115958.23-021356.6 3776 55209 0114 2.3154 2.0170  1.35  6.14  1.59  7.23  5.67  6.69  0.09404
120004.64+003056.9 3843 55278 0972 2.1665 1.7057  0.22  2.75  0.23  2.56  2.77  2.41  0.15598
120004.64+003056.9 3843 55278 0972 2.1665 1.8159  0.73  9.13  0.29  4.14  8.88  3.82  0.11681
120004.64+003056.9 3843 55278 0972 2.1665 1.8700  0.98  5.76  0.73  5.21  5.53  4.72  0.09800
120024.87+354102.3 4650 55648 0022 2.1965 2.0279  0.58  4.83  0.59  4.92  4.66  4.56  0.05413
120032.36+055031.8 4831 55679 0496 2.2959 2.1070  1.30 16.25  1.11 13.88 14.76 13.46  0.05895
120045.06+013953.2 4746 55632 0026 2.2323 1.7796  0.83  8.30  0.56  6.22  8.14  5.81  0.14975
120100.54-012000.6 3776 55209 0926 2.2197 1.7670  1.37 17.13  1.23 17.57 16.95 16.73  0.15038
120100.54-012000.6 3776 55209 0926 2.2197 1.9437  0.77  9.63  0.61  7.63  8.86  7.44  0.08938
120101.47+322734.7 4601 55589 0938 2.1571 1.8417  0.51  2.83  0.20  2.22  2.70  2.15  0.10486
120107.91+005713.3 3844 55321 0600 1.6836 1.5533  0.58  3.22  0.52  3.71  3.08  3.45  0.04973
120108.95+363602.6 4649 55621 0490 2.1788 1.8504  1.04  4.95  0.93  4.43  4.64  4.15  0.10861
120111.70+045105.7 4747 55652 0755 1.8269 1.6537  0.48  3.69  0.40  2.86  3.33  2.78  0.06314
120117.87+051445.9 4747 55652 0744 2.2384 1.7524  0.31  6.20  0.47  5.88  6.31  5.56  0.16119
120117.87+051445.9 4747 55652 0744 2.2384 2.1026  0.62 10.33  0.52  7.43  9.02  6.75  0.04281
120118.82+042106.1 4747 55652 0738 2.2518 1.7568  0.44  3.67  0.85  3.70  3.34  3.45  0.16365
120118.82+042106.1 4747 55652 0738 2.2518 2.0627  0.58  3.22  0.62  3.65  2.98  3.50  0.05984
120118.82+042106.1 4747 55652 0738 2.2518 2.0883  0.73  4.29  0.36  3.27  4.06  3.08  0.05154
120126.16+061057.2 4831 55679 0513 2.2670 1.7911  1.16  7.73  0.39  3.90  7.31  3.59  0.15615
120126.16+061057.2 4831 55679 0513 2.2670 2.1004  1.11  7.93  1.09  8.38  7.24  7.96  0.05229
120126.16+061057.2 4831 55679 0513 2.2670 2.1502  0.31  2.82  0.40  4.00  2.77  3.76  0.03639
120126.16+061057.2 4831 55679 0513 2.2670 2.1130  0.69  4.93  0.55  4.23  4.75  4.00  0.04825
120127.71+022059.4 4748 55631 0498 2.3866 2.1041  0.43  4.78  0.33  4.13  4.22  4.02  0.08688
120131.70+054123.4 4831 55679 0467 2.2285 1.8575  0.30  2.50  0.29  3.22  2.43  3.09  0.12147
120131.70+054123.4 4831 55679 0467 2.2285 1.7534  2.99 11.50  2.44 10.17 10.86  9.56  0.15785
120147.32-021810.9 3776 55209 0002 2.3076 2.1829  0.44  6.29  0.33  5.50  5.67  5.17  0.03841
120203.80+320832.0 4611 55603 0462 2.1917 1.7647  0.70  6.36  0.53  2.52  6.06  2.36  0.14264
120203.80+320832.0 4611 55603 0462 2.1917 1.8362  0.27  3.86  0.40  3.33  3.76  3.03  0.11754
120205.85+372432.3 4652 55672 0004 2.2954 1.8371  0.92  7.08  0.67  5.15  6.46  4.68  0.14864
120209.52+315917.2 4611 55603 0461 2.3425 2.0107  0.88  4.63  0.79  4.65  4.26  4.28  0.10417
120212.00+033402.4 4747 55652 0226 1.6515 1.4544  0.59  3.11  0.53  2.79  2.88  2.64  0.07709
120213.73+033042.0 4747 55652 0224 2.3586 2.2279  1.51  7.55  0.77  4.05  7.15  3.87  0.03967
120216.60+353654.5 4610 55621 0558 2.0516 1.9152  1.02  4.64  1.51  6.29  4.40  5.82  0.04570
120217.29+332108.7 4611 55603 0560 2.2609 2.1000  0.49  4.45  0.30  4.29  4.12  4.08  0.05056
120236.23+360606.1 4650 55648 0016 2.0451 1.5916  0.82  4.32  0.28  2.80  3.97  2.54  0.15987
120236.23+360606.1 4650 55648 0016 2.0451 1.6264  1.56  9.75  0.65  4.33  9.06  4.10  0.14685
120236.23+360606.1 4650 55648 0016 2.0451 1.6278  1.03  6.06  0.49  3.77  5.54  3.46  0.14633
120236.23+360606.1 4650 55648 0016 2.0451 1.7906  0.27  3.86  0.20  3.33  3.57  3.25  0.08706
120255.76+361026.9 4610 55621 0544 2.2298 1.9290  0.53  3.79  0.45  3.46  3.66  3.17  0.09745
120259.83+345608.4 4610 55621 0440 1.7625 1.5768  0.71  8.88  0.40  5.71  7.90  5.47  0.06948
120311.29+015209.9 4748 55631 0436 2.2790 1.8312  0.50  5.56  0.34  6.80  5.31  6.19  0.14579
120317.21+312910.6 4611 55603 0448 2.1640 1.8929  0.52  3.47  0.47  3.36  3.25  3.05  0.08934
120326.18+402111.1 4700 55709 0594 2.2441 2.0439  0.33  4.71  0.30  5.00  4.28  4.42  0.06361
120333.49+062137.1 4831 55679 0612 2.1827 1.9786  1.14  9.50  0.91  7.58  8.86  6.97  0.06618
120336.72+373621.3 4649 55621 0640 2.2342 1.8651  0.76  7.60  0.54  6.75  6.82  6.29  0.12059
120338.76+064225.6 4831 55679 0639 2.2130 1.9248  0.48  6.00  0.47  3.92  5.71  3.82  0.09370
120343.95+382513.4 4649 55621 0574 2.2227 1.7891  1.35  5.00  0.99  5.50  4.70  5.22  0.14350
120343.95+382513.4 4649 55621 0574 2.2227 1.9591  0.44  3.67  0.49  3.27  3.35  3.02  0.08513
120349.64+052843.9 4747 55652 0864 2.1961 1.7607  0.56  7.00  0.51  6.38  6.72  6.08  0.14541
120350.38+335507.6 4611 55603 0622 2.3751 2.0943  0.84  7.64  0.63  5.73  7.11  5.30  0.08665
120350.38+335507.6 4611 55603 0622 2.3751 2.0792  0.92  8.36  0.71  5.46  8.23  5.29  0.09150
120402.59+035526.6 4747 55652 0152 2.2272 1.9943  0.80  5.71  0.39  4.88  5.54  4.48  0.07476
120402.59+035526.6 4747 55652 0152 2.2272 2.0479  1.07  7.64  0.66  7.33  7.23  7.07  0.05710
120402.59+035526.6 4747 55652 0152 2.2272 2.0523  0.88  8.80  0.67  6.09  8.01  5.79  0.05566
120402.59+035526.6 4747 55652 0152 2.2272 2.0742  0.62  4.77  0.23  3.29  4.59  2.89  0.04853
120404.44+023353.3 4748 55631 0614 2.2886 1.8280  0.78  6.50  0.92  6.57  6.13  6.20  0.14976
120408.37+014507.5 4748 55631 0382 2.2983 2.0407  0.79  5.27  0.86  5.73  4.88  5.31  0.08114
120410.15+383540.8 4700 55709 0380 2.2606 1.8698  0.48  8.00  0.36  4.50  7.70  4.24  0.12698
120414.37+351800.5 4610 55621 0652 2.3521 1.9236  0.61  7.63  0.60  7.50  7.42  7.49  0.13592
120414.37+351800.5 4610 55621 0652 2.3521 2.0460  0.70 11.67  0.56 11.20 10.55 10.70  0.09547
120414.37+351800.5 4610 55621 0652 2.3521 2.0508  0.82 13.67  0.76  9.50 12.54  9.45  0.09391
120417.10+003653.7 3844 55321 0764 2.1821 1.9138  0.79  5.64  1.01  6.73  5.42  6.48  0.08786
120441.36+070256.2 4831 55679 0676 2.2455 1.8231  0.78  8.67  0.57  5.18  8.15  4.96  0.13854
120504.06+055858.7 4831 55679 0338 2.3415 2.2007  0.69  7.67  0.42  6.00  6.91  5.58  0.04302
120504.39+352208.4 4610 55621 0692 2.2802 2.1135  0.47 15.67  0.28  9.33 14.96  8.99  0.05211
120508.10+013455.8 4748 55631 0366 2.1263 1.6740  0.53 10.60  0.40  6.67  9.83  6.45  0.15501
120508.10+013455.8 4748 55631 0366 2.1263 2.0020  0.31  5.17  0.24  4.80  4.98  4.40  0.04055
120515.63+041604.8 4747 55652 0936 2.1829 1.7607  1.04  5.47  0.80  3.81  5.14  3.56  0.14136
120515.63+041604.8 4747 55652 0936 2.1829 1.9098  0.59  3.93  0.66  4.13  3.64  3.79  0.08947
120518.21+070534.8 4831 55679 0706 2.2430 1.7748  0.49  3.27  0.44  2.75  3.19  2.59  0.15467
120529.80+320100.9 4611 55603 0340 2.2976 1.8667  0.82  4.10  0.50  2.17  3.78  2.05  0.13913
120529.80+320100.9 4611 55603 0340 2.2976 2.1856  0.89  6.85  0.69  5.31  6.35  4.80  0.03454
120543.60+054144.0 4831 55679 0290 2.2779 1.8076  0.36  3.60  0.48  3.20  3.27  2.95  0.15365
120543.60+054144.0 4831 55679 0290 2.2779 2.0395  0.83  4.37  0.41  4.10  4.16  3.72  0.07537
120602.06+325957.2 4611 55603 0730 2.2710 2.0753  0.29  4.83  0.29  3.63  4.59  3.31  0.06162
120631.88+394256.7 4700 55709 0722 2.0864 1.9739  1.45  7.63  1.62  8.53  7.09  7.90  0.03711
120640.06+060147.3 4831 55679 0820 2.3942 1.9166  0.81 16.20  0.58 14.50 15.07 12.45  0.15050
120640.06+060147.3 4831 55679 0820 2.3942 2.1885  1.48 24.67  1.23 20.50 24.33 20.22  0.06244
120640.06+060147.3 4831 55679 0820 2.3942 2.2446  0.36 12.00  0.20  6.67 10.40  6.22  0.04505
120702.38+071633.3 4831 55679 0822 2.3056 1.9157  0.78  3.55  0.74  3.36  3.27  3.13  0.12485
120710.11+402330.5 4700 55709 0752 2.1610 1.9579  0.79  5.27  0.60  4.62  4.84  4.34  0.06631
120716.44+314913.1 4611 55603 0257 2.2881 1.8807  0.79  8.78  0.93  7.15  8.36  6.52  0.13151
120716.44+314913.1 4611 55603 0257 2.2881 1.9003  0.44  4.40  0.72  4.80  4.18  4.43  0.12484
120716.44+314913.1 4611 55603 0257 2.2881 2.1089  0.51  5.67  0.42  4.20  5.26  4.00  0.05598
120716.54+333436.0 4611 55603 0754 2.2658 1.7771  0.44  4.40  0.36  3.00  4.13  2.89  0.16069
120726.72+395117.1 4700 55709 0770 2.0883 1.7462  1.72  4.10  2.12  4.08  3.83  3.83  0.11687
120726.72+395117.1 4700 55709 0770 2.0883 1.9592  2.08  7.43  1.62  5.79  7.05  5.51  0.04268
120728.86+314111.7 4611 55603 0214 2.2734 1.7889  0.68  6.80  0.49  5.44  6.19  5.30  0.15883
120728.86+314111.7 4611 55603 0214 2.2734 2.0106  0.27  3.86  0.36  4.00  3.60  3.92  0.08349
120733.68+360828.6 4610 55621 0792 2.2512 1.9735  1.68  4.54  1.18  4.37  4.23  4.13  0.08905
120739.05+060758.3 4831 55679 0853 2.3110 1.8220  0.51  3.19  0.44  2.44  3.03  2.29  0.15846
120739.05+060758.3 4831 55679 0853 2.3110 2.1656  1.25  5.95  1.14  4.96  5.66  4.76  0.04488
120744.22+062110.3 4831 55679 0848 2.2884 1.9975  0.63  6.30  0.58  5.27  5.94  4.74  0.09236
120746.66+012514.2 4748 55631 0220 2.3376 2.1129  0.50  3.13  0.42  3.00  2.87  2.82  0.06958
120747.18+324437.3 4611 55603 0818 2.3841 1.9108  0.68  7.56  0.90  6.00  7.25  5.52  0.14953
120754.64+064014.2 4831 55679 0844 2.3671 1.9816  0.34  3.40  0.38  2.71  3.36  2.50  0.12100
120758.90+341259.0 4610 55621 0164 2.1878 1.7001  0.42  3.23  0.23  2.56  3.12  2.28  0.16453
120758.90+341259.0 4610 55621 0164 2.1878 1.8332  0.68  4.00  0.39  4.88  3.84  4.36  0.11738
120813.59+042939.2 4749 55633 0534 2.3927 2.2229  0.59  5.36  0.37  3.70  4.85  3.31  0.05130
120816.92+011432.4 4748 55631 0170 2.1378 1.6919  0.60  2.86  0.48  3.00  2.72  2.86  0.15209
120819.29+035559.4 4749 55633 0472 2.0043 1.7393  0.56  9.33  0.49  8.17  8.19  7.12  0.09208
120821.18+332016.5 4611 55603 0840 1.8379 1.5063  0.32  2.91  0.31  2.58  2.66  2.31  0.12362
120842.98+064716.3 4831 55679 0910 2.2398 1.7732  0.42  4.67  0.36  4.50  4.52  3.97  0.15427
120842.98+064716.3 4831 55679 0910 2.2398 1.8017  0.44  4.40  0.35  4.38  4.16  3.93  0.14427
120842.98+064716.3 4831 55679 0910 2.2398 2.0788  0.28  5.60  0.37  5.29  5.66  5.00  0.05093
120842.98+064716.3 4831 55679 0910 2.2398 2.1261  0.32  8.00  0.26  4.33  6.76  3.86  0.03571
120905.35+334333.0 4612 55590 0502 2.2784 1.8212  0.50  7.14  0.30  3.33  6.41  3.16  0.14907
120913.80+021736.3 4748 55631 0158 2.3513 1.8861  0.39  3.55  0.37  3.36  3.23  3.07  0.14834
120913.80+021736.3 4748 55631 0158 2.3513 2.0093  1.31  4.09  0.81  3.68  3.91  3.41  0.10723
120913.80+021736.3 4748 55631 0158 2.3513 2.1021  0.33  3.30  0.41  2.56  3.25  2.45  0.07712
120924.82+063440.6 4831 55679 0925 2.3214 1.9135  0.74  4.63  0.79  4.39  4.43  4.17  0.13029
120926.95+331409.2 4612 55590 0520 2.1699 1.7105  0.29  4.14  0.24  3.43  3.79  3.02  0.15530
120926.95+331409.2 4612 55590 0520 2.1699 1.9692  0.29  3.22  0.30  2.50  3.16  2.25  0.06531
120933.93+391313.0 4700 55709 0152 2.2525 1.8791  0.45  5.63  0.40  4.44  5.59  4.17  0.12135
120942.13+021548.3 4748 55631 0120 2.3339 2.0886  1.47  5.65  0.85  3.70  5.31  3.50  0.07628
120944.00+045030.6 4749 55633 0614 2.1535 1.7455  0.69  5.75  0.72  5.54  5.51  5.24  0.13767
120949.95-005255.0 3845 55323 0320 1.8707 1.6329  0.39  3.90  0.26  3.71  3.63  3.28  0.08626
121005.33+004631.3 3845 55323 0720 2.3044 1.8261  2.34  7.09  2.13  5.61  6.57  5.20  0.15510
121005.33+004631.3 3845 55323 0720 2.3044 2.1368  0.98  4.45  0.65  3.42  4.18  3.21  0.05200
121007.15+345932.1 4610 55621 0118 2.2541 1.9557  0.58  5.27  0.29  3.22  4.75  3.08  0.09588
121007.15+345932.1 4610 55621 0118 2.2541 2.0100  0.30  2.73  0.27  3.86  2.55  3.77  0.07782
121012.97+331312.7 4611 55603 0882 2.2810 2.0724  0.64  4.00  0.67  2.79  3.84  2.56  0.06559
121037.95+041758.0 4749 55633 0358 1.9442 1.5897  0.72  4.24  0.21  3.00  3.94  2.83  0.12760
121037.95+041758.0 4749 55633 0358 1.9442 1.7827  0.52  4.73  0.55  5.00  4.54  4.61  0.05636
121113.56+044946.2 4749 55633 0686 2.3146 1.8816  0.81 10.13  0.63  7.88 10.09  7.32  0.13908
121113.56+044946.2 4749 55633 0686 2.3146 1.8955  0.43  6.14  0.28  4.67  5.71  4.67  0.13436
121117.34+381504.1 4701 55709 0580 2.0459 1.9418  1.32 16.50  1.14 14.25 15.54 14.16  0.03476
121123.01+055052.6 4831 55679 0006 2.2862 1.9763  0.98 10.89  0.68  7.56  9.66  7.12  0.09873
121123.55+001451.2 3845 55323 0816 2.3352 2.1479  0.24  4.00  0.26  4.33  4.01  3.97  0.05773
121123.55+001451.2 3845 55323 0816 2.3352 1.8786  0.61  4.07  0.58  4.83  3.80  4.41  0.14617
121133.13+034828.5 4749 55633 0310 2.3254 1.8879  0.63  4.20  0.71  4.18  4.02  3.87  0.14013
121133.13+034828.5 4749 55633 0310 2.3254 2.0839  1.29  7.17  1.07  5.94  6.64  5.55  0.07525
121144.36+344947.2 4613 55591 0404 1.9755 1.7351  0.75  5.36  0.56  4.67  5.01  4.40  0.08405
121215.00+005237.2 3845 55323 0839 2.3452 1.9490  0.33  2.75  0.40  3.33  2.51  3.22  0.12540
121215.00+005237.2 3845 55323 0839 2.3452 2.1557  1.35  4.66  0.86  4.10  4.42  3.83  0.05825
121238.84+363231.0 4613 55591 0635 1.6930 1.5241  0.40  5.71  0.23  3.83  5.38  3.56  0.06468
121238.84+363231.0 4613 55591 0635 1.6930 1.5603  0.45  7.50  0.31  6.20  7.63  5.38  0.05049
121258.66+013127.1 4750 55630 0482 2.2069 1.8927  0.86 12.29  0.66  8.25 10.84  7.79  0.10275
121258.66+013127.1 4750 55630 0482 2.2069 1.9033  0.35  5.83  0.32  3.56  5.12  3.42  0.09913
121307.04+331115.2 4611 55603 0988 2.3524 2.0443  0.83 13.83  0.65 10.83 12.26 10.30  0.09611
121307.04+331115.2 4611 55603 0988 2.3524 2.1697  0.81 13.50  0.61  7.63 12.61  7.54  0.05598
121307.04+331115.2 4611 55603 0988 2.3524 2.1853  0.32  5.33  0.24  4.00  5.15  3.61  0.05109
121310.78+043954.1 4749 55633 0774 2.3750 1.9582  1.46 14.60  1.11 11.10 13.60 10.92  0.13106
121310.78+043954.1 4749 55633 0774 2.3750 1.9379  1.06  9.64  0.53  7.57  9.45  7.33  0.13782
121310.78+043954.1 4749 55633 0774 2.3750 1.9181  1.32 10.15  1.43 10.21  9.47  9.83  0.14445
121317.90+004017.5 3845 55323 0926 2.2569 2.0513  0.54  4.15  0.37  3.08  3.79  2.81  0.06512
121324.08+363040.6 4613 55591 0666 2.2144 1.9334  0.41  3.42  0.31  2.21  3.13  2.04  0.09122
121342.48+035002.0 4749 55633 0236 2.3374 2.2053  0.50  4.17  0.34  3.78  3.85  3.57  0.04036
121346.05+350248.4 4613 55591 0348 1.9436 1.6677  1.23 12.30  0.85 12.14 12.05 11.05  0.09810
121346.05+350248.4 4613 55591 0348 1.9436 1.7130  0.28  5.60  0.20  2.86  4.85  2.61  0.08140
121401.16+363103.8 4613 55591 0714 2.2940 1.9061  0.83  4.88  0.38  3.45  4.60  3.22  0.12464
121403.04+323338.4 4612 55590 0310 2.2175 1.7631  1.30 26.00  0.94 23.50 26.44 20.48  0.15109
121403.04+323338.4 4612 55590 0310 2.2175 1.8470  0.49 12.25  0.37  9.25 11.55  8.11  0.12173
121403.04+323338.4 4612 55590 0310 2.2175 2.0216  0.33 11.00  0.24  8.00 11.23  7.45  0.06274
121407.12+062010.9 4832 55680 0564 2.2129 1.8676  0.50  2.78  0.31  3.44  2.56  3.39  0.11321
121416.01+070449.6 4832 55680 0544 2.2152 2.0817  0.54  6.75  0.39  6.50  6.09  5.75  0.04238
121416.01+070449.6 4832 55680 0544 2.2152 1.8785  0.58  7.25  0.45  6.43  6.50  5.97  0.11017
121423.01+024252.8 4750 55630 0580 2.1896 2.0294  0.49 16.33  0.33 11.00 17.00 10.50  0.05149
121439.30-003112.2 3777 55210 0582 2.3562 2.0888  0.48  3.43  0.44  4.00  3.26  3.62  0.08284
121439.30-003112.2 3777 55210 0582 2.3562 2.1556  1.54  5.92  1.12  6.59  5.55  6.03  0.06155
121443.57+025111.3 4750 55630 0610 2.3205 2.0031  1.19  7.93  0.73  7.30  7.28  6.71  0.10013
121443.57+025111.3 4750 55630 0610 2.3205 2.0692  0.86  7.17  0.87  6.21  6.71  5.94  0.07854
121444.83-010726.0 3777 55210 0635 2.1547 1.7384  0.65  9.29  0.51  7.29  8.75  7.09  0.14058
121450.45+375923.9 4701 55709 0736 1.7205 1.4644  0.43  3.31  0.41  3.73  3.19  3.63  0.09855
121450.45+375923.9 4701 55709 0736 1.7205 1.6062  0.37  3.70  0.52  4.33  3.42  4.06  0.04290
121457.74+353758.1 4613 55591 0318 2.1990 1.7895  0.61  4.07  0.41  4.56  3.68  4.22  0.13613
121502.11-010832.2 3777 55210 0626 2.3518 2.2346  0.52 10.40  0.29  7.25  9.85  6.57  0.03558
121503.12+003450.5 3846 55327 0564 2.2506 1.8653  0.37  6.17  0.25  3.57  5.58  3.57  0.12550
121506.00+032642.6 4750 55630 0606 2.2240 1.9354  0.38  7.60  0.29  5.80  7.39  5.43  0.09351
121507.21+323726.4 4612 55590 0260 2.2104 1.9348  1.21  6.37  0.97  3.88  6.09  3.66  0.08952
121519.86+372931.1 4701 55709 0265 2.3174 1.8076  1.78 14.83  1.17 13.00 14.35 12.96  0.16532
121520.16-022619.2 3777 55210 0382 2.2666 1.9226  0.70  5.83  0.25  3.57  5.43  3.47  0.11082
121522.38+384833.7 4701 55709 0714 2.3513 1.9957  1.40 15.56  1.22 15.25 15.43 14.08  0.11170
121527.62+031158.8 4750 55630 0612 2.1879 1.7985  1.69  8.05  1.31  8.73  7.74  8.06  0.12955
121530.89-013011.4 3777 55210 0678 2.1747 2.0024  0.60  8.57  0.40  6.67  8.02  5.74  0.05574
121536.65+015153.1 4750 55630 0354 2.1472 1.8532  0.65  9.29  0.51  7.29  8.88  6.83  0.09776
121548.96+315134.5 4612 55590 0218 2.2593 2.1428  1.57  8.72  1.26  6.63  8.42  6.14  0.03638
121556.04+330902.3 4612 55590 0232 2.1469 1.7232  0.44  3.38  0.70  5.00  3.18  4.81  0.14361
121556.43+001318.7 3846 55327 0610 2.3110 2.0452  1.12  5.09  1.17  5.85  4.77  5.49  0.08349
121556.43+001318.7 3846 55327 0610 2.3110 1.8590  0.35  2.33  0.39  2.44  2.16  2.29  0.14573
121601.40-001705.5 3846 55327 0390 2.3797 2.2170  1.89  6.10  1.00  4.76  5.78  4.51  0.04930
121611.08-003923.1 3846 55327 0381 2.3225 1.9179  0.49  3.77  0.37  2.85  3.46  2.70  0.12913
121614.42+342846.9 4612 55590 0788 2.1415 1.7434  0.52  4.00  0.51  3.92  3.88  3.83  0.13468
121614.77-014757.7 3777 55210 0688 2.1654 2.0148  1.08  5.14  1.03  4.48  4.75  4.30  0.04871
121617.63+341418.9 4612 55590 0796 2.1687 1.8272  0.70  5.38  0.26  3.71  5.28  3.48  0.11354
121632.54+383758.2 4701 55709 0800 2.2177 1.9306  0.46  3.29  0.54  3.60  3.17  3.31  0.09319
121647.80+000843.8 3846 55327 0656 2.1274 1.7977  1.25  4.46  1.32  5.08  4.19  4.73  0.11095
121647.80+000843.8 3846 55327 0656 2.1274 1.9239  0.31  2.58  0.37  3.08  2.39  2.82  0.06718
121648.35+362815.2 4613 55591 0839 2.2115 1.9981  0.69  3.83  0.73  4.29  3.55  3.95  0.06865
121648.35+362815.2 4613 55591 0839 2.2115 2.0366  0.45  3.21  0.34  2.43  3.12  2.31  0.05594
121711.24-030043.2 3777 55210 0324 2.3740 2.0123  0.93  5.47  1.13  5.95  5.23  5.52  0.11291
121712.61+064012.0 4832 55680 0724 2.3216 2.1202  0.38  3.17  0.22  3.14  2.89  3.08  0.06247
121729.29+060750.8 4832 55680 0738 2.0920 1.8202  0.41  5.86  0.38  4.75  5.66  4.31  0.09175
121744.50+025649.5 4750 55630 0754 2.3391 1.9785  1.18  9.83  0.94  9.40  9.21  9.29  0.11379
121749.00+352145.5 4613 55591 0144 2.2294 1.7959  0.81  3.12  0.69  3.00  2.88  2.86  0.14315
121749.00+352145.5 4613 55591 0144 2.2294 2.0854  0.92  3.83  0.72  3.79  3.55  3.53  0.04558
121750.25+325711.5 4612 55590 0145 2.0421 1.8344  0.77  7.00  0.42  5.25  6.35  5.23  0.07060
121751.77+334941.9 4612 55590 0856 1.7698 1.4862  2.37  6.24  1.66  5.19  5.86  4.82  0.10760
121751.77+334941.9 4612 55590 0856 1.7698 1.5238  0.70  3.33  0.82  3.57  3.20  3.35  0.09274
121755.74+330417.9 4612 55590 0154 2.3336 2.0972  0.51  5.67  0.36  3.60  5.57  3.38  0.07342
121755.97-021341.3 3777 55210 0234 2.1628 1.9934  0.52  5.20  0.36  3.27  4.70  2.99  0.05499
121800.75+351217.9 4613 55591 0108 2.3386 2.0708  0.71  3.74  0.45  5.63  3.55  5.13  0.08342
121814.81+372900.8 4701 55709 0108 1.8121 1.4683  0.31  4.43  0.24  3.00  4.41  2.74  0.12967
121838.10+030900.1 4750 55630 0774 2.2365 1.9157  0.30  4.29  0.21  4.20  4.37  4.01  0.10401
121852.99-022913.8 3777 55210 0222 2.3130 1.8427  0.24  2.40  0.23  3.83  2.20  3.35  0.15191
121852.99-022913.8 3777 55210 0222 2.3130 2.1998  0.88  5.87  0.59  4.54  5.41  4.40  0.03475
121854.58+010728.6 3846 55327 0750 2.3964 2.2311  0.27  5.40  0.25  3.57  5.30  3.46  0.04985
121902.40+383434.7 4701 55709 0930 2.2107 1.8957  1.42  8.88  0.74  5.29  8.14  5.01  0.10290
121902.40+383434.7 4701 55709 0930 2.2107 1.9823  1.50  8.82  1.12  6.22  8.43  6.00  0.07366
121911.23-004345.6 3777 55210 0788 2.2878 1.8197  0.57 28.50  0.42 21.00 22.70 17.67  0.15239
121911.23-004345.6 3777 55210 0788 2.2878 1.8878  0.55 27.50  0.44 14.67 21.15 16.17  0.12900
121921.38+063656.7 4832 55680 0844 2.2083 1.8754  0.90  4.50  0.74  4.11  4.16  3.92  0.10911
121921.38+063656.7 4832 55680 0844 2.2083 2.0504  0.85  4.47  0.59  3.28  4.21  3.12  0.05043
121926.19+014014.8 4750 55630 0182 2.3353 2.1063  0.66  4.71  0.90  5.63  4.42  5.28  0.07101
121928.22+053028.3 4832 55680 0184 1.8188 1.5706  0.93  9.30  0.79  5.64  8.42  5.16  0.09191
121942.77-015044.2 3777 55210 0849 2.1811 1.8642  0.85  8.50  0.73  6.64  7.91  6.43  0.10455
121942.77-015044.2 3777 55210 0849 2.1811 1.7212  0.49  3.50  0.20  2.86  3.23  2.77  0.15490
121956.49-011907.7 3846 55327 0166 2.2210 1.9482  0.42  3.50  0.40  3.33  3.30  3.22  0.08827
121959.02+024333.1 4751 55646 0402 2.2743 2.1300  0.33  4.71  0.21  4.20  4.65  4.07  0.04504
121959.02+024333.1 4751 55646 0402 2.2743 1.9242  1.74 13.38  1.73 12.36 12.24 11.34  0.11260
122017.35+054629.1 4832 55680 0118 2.2223 1.9127  0.46  3.83  0.40  4.44  3.74  4.42  0.10067
122017.35+054629.1 4832 55680 0118 2.2223 1.9525  0.43  5.38  0.29  2.42  5.21  2.34  0.08722
122017.35+054629.1 4832 55680 0118 2.2223 2.1117  0.48  6.86  0.43  4.30  6.04  4.15  0.03491
122018.52+001236.8 3846 55327 0896 2.3986 1.9674  1.56  4.46  0.72  4.00  4.14  3.70  0.13485
122019.34+022428.6 4750 55630 0892 2.1592 1.8680  0.58 11.60  0.47  5.88 11.80  5.34  0.09640
122040.27+030343.3 4750 55630 0850 2.2549 2.0048  1.03 11.44  0.81 10.13 10.89  9.27  0.07978
122047.76+061824.6 4832 55680 0921 2.3366 1.8495  0.46  2.30  0.40  2.50  2.17  2.40  0.15651
122056.84+050533.0 4832 55680 0090 2.1768 2.0255  0.43  7.17  0.35  5.83  6.52  5.48  0.04876
122058.72+400529.3 3967 55704 0506 2.3240 2.1312  0.34  3.09  0.49  3.77  2.83  3.59  0.05968
122058.72+400529.3 3967 55704 0506 2.3240 1.8832  1.25  7.81  0.72  6.00  7.13  5.49  0.14132
122106.28+062525.3 4832 55680 0924 2.2747 1.7840  0.98  2.97  0.66  3.00  2.79  2.84  0.16093
122115.46+342004.5 3966 55571 0496 2.2342 1.7961  0.55  4.23  0.30  3.75  4.13  3.40  0.14454
122124.89-023452.8 3777 55210 0096 2.0495 1.6759  0.68  4.86  0.53  5.30  4.42  5.18  0.12995
122124.89-023452.8 3777 55210 0096 2.0495 1.8677  0.73  6.64  0.59  4.92  6.39  4.77  0.06139
122135.40+362039.7 3965 55302 0450 2.1628 1.8683  0.34  4.86  0.28  4.67  4.42  4.11  0.09743
122139.23+070312.4 4832 55680 0942 2.1409 1.7113  0.58  4.83  0.59  5.36  4.65  5.19  0.14603
122139.23+070312.4 4832 55680 0942 2.1409 1.9829  1.81 13.92  1.61 12.38 13.51 12.00  0.05157
122150.14+011022.3 3846 55327 0946 2.2311 2.0734  0.92  7.67  0.84  6.00  7.12  5.52  0.05000
122158.68+365039.1 3965 55302 0432 2.3535 1.8558  0.37  3.36  0.28  2.33  3.25  2.24  0.15928
122158.68+365039.1 3965 55302 0432 2.3535 1.8907  0.26  3.71  0.22  2.44  3.58  2.19  0.14742
122225.19+424409.8 4705 55705 0518 1.8774 1.5454  2.01 11.82  0.98  7.54 11.23  7.34  0.12199
122227.35+364211.7 3965 55302 0424 2.3263 1.8897  0.69  5.75  0.66  6.00  5.40  5.56  0.13979
122227.35+364211.7 3965 55302 0424 2.3263 1.8877  1.35  8.44  0.80  5.71  7.93  5.30  0.14047
122230.45+385218.1 3967 55704 0464 2.3535 2.0761  1.62 23.14  1.48 21.14 23.27 21.17  0.08613
122231.03+011002.0 3846 55327 0948 2.1529 1.9130  0.62  6.89  0.45  6.43  6.12  5.68  0.07897
122231.03+011002.0 3846 55327 0948 2.1529 1.8933  0.82  8.20  0.70  5.83  7.53  5.68  0.08571
122318.16+005442.2 3846 55327 0982 1.6771 1.4631  0.81  3.52  0.58  2.52  3.39  2.41  0.08312
122318.16+005442.2 3846 55327 0982 1.6771 1.4775  0.55  3.06  0.59  3.28  2.83  3.03  0.07733
122318.16+005442.2 3846 55327 0982 1.6771 1.5579  0.45  2.81  0.43  2.87  2.60  2.64  0.04552
122335.61+354136.4 3966 55571 0612 2.2019 1.9112  0.62  4.77  0.34  2.62  4.53  2.42  0.09489
122336.91+064304.7 4833 55679 0551 2.3526 2.0724  0.57  4.75  0.37  2.64  4.33  2.57  0.08706
122337.96+043347.1 4751 55646 0836 2.2140 1.8654  0.62  2.30  0.28  2.55  2.14  2.26  0.11431
122341.68+010944.8 3847 55588 0541 2.1968 1.7218  0.38  2.92  0.31  4.43  2.69  4.02  0.15948
122341.68+010944.8 3847 55588 0541 2.1968 1.8938  1.90  7.60  1.23  5.13  7.03  4.73  0.09925
122341.68+010944.8 3847 55588 0541 2.1968 1.9644  0.27  3.86  0.24  2.67  3.46  2.51  0.07533
122402.21-004222.0 3847 55588 0376 2.2450 1.8467  0.38  6.33  0.22  3.67  6.04  3.30  0.13021
122403.25+001037.2 3847 55588 0656 2.3080 1.8424  1.12  7.47  0.76  9.50  7.24  8.95  0.15054
122406.11+024719.6 4752 55653 0522 2.2831 1.8972  0.36  4.50  0.55  3.24  4.25  3.07  0.12440
122414.52+403430.4 3967 55704 0623 2.3502 2.2033  0.87  5.12  0.98  4.45  4.76  4.21  0.04481
122429.91-013854.3 3792 55212 0570 1.6818 1.4966  0.30  2.73  0.37  3.70  2.50  3.65  0.07144
122439.03+023834.3 4751 55646 0133 2.2207 2.0454  1.69  9.94  1.37  8.56  9.17  8.13  0.05591
122455.75+022442.0 4752 55653 0606 2.2773 1.9399  0.82  4.32  0.66  4.71  3.96  4.34  0.10822
122458.00-011635.9 3847 55588 0322 1.6217 1.4600  0.51  3.00  0.42  3.50  2.77  3.39  0.06358
122458.00-011635.9 3847 55588 0322 1.6217 1.4820  0.44  2.93  0.62  3.26  2.78  3.05  0.05470
122458.00-011635.9 3847 55588 0322 1.6217 1.4881  0.47  2.47  0.40  2.35  2.34  2.17  0.05226
122505.27-003020.2 3847 55588 0298 2.3316 1.8222  1.20 24.00  0.86 17.20 23.62 17.56  0.16443
122511.93+400844.1 3967 55704 0677 2.2138 1.7410  0.63  3.15  0.50  4.55  2.92  4.40  0.15780
122516.80+042537.7 4751 55646 0886 2.3911 1.9192  1.11 13.88  0.70 11.67 12.86 10.67  0.14873
122516.80+042537.7 4751 55646 0886 2.3911 1.9903  0.53  6.63  0.32  4.57  5.99  4.10  0.12512
122516.80+042537.7 4751 55646 0886 2.3911 2.0887  0.86 12.29  0.41  6.83 12.07  6.64  0.09313
122520.54-015444.9 3792 55212 0436 2.3961 1.9281  0.39  9.75  0.35  7.00  9.96  6.82  0.14720
122520.54-015444.9 3792 55212 0436 2.3961 2.0516  1.15 28.75  0.86 21.50 25.62 19.91  0.10656
122526.46+391249.1 3967 55704 0342 2.3366 2.0225  0.50  7.14  0.29  4.83  6.48  4.36  0.09855
122527.30+403327.5 3967 55704 0664 2.1867 1.9801  0.77  5.50  0.62  3.44  5.08  3.22  0.06693
122545.09+431855.6 4705 55705 0562 1.8428 1.5046  0.82 11.71  0.56  9.33 11.12  9.43  0.12599
122551.92+394604.1 3967 55704 0690 2.1903 1.7530  0.55  3.93  0.44  2.75  3.82  2.59  0.14636
122551.92+394604.1 3967 55704 0690 2.1903 2.0391  1.03  3.81  1.12  4.15  3.63  3.95  0.04852
122551.92+394604.1 3967 55704 0690 2.1903 2.0701  1.01  3.74  0.49  2.88  3.50  2.72  0.03839
122611.00+364336.6 3965 55302 0264 2.1699 1.7693  1.27  6.68  1.10  5.00  6.41  4.76  0.13429
122620.85+045403.3 4751 55646 0950 2.2224 1.8404  0.42  3.82  0.20  3.33  3.48  3.40  0.12552
122620.85+045403.3 4751 55646 0950 2.2224 1.9188  0.87  6.69  0.75  4.69  6.20  4.52  0.09863
122626.41+431240.5 4705 55705 0604 2.1527 2.0110  0.50  3.57  0.41  3.42  3.38  3.29  0.04595
122626.72+390352.3 3967 55704 0306 2.2436 1.9553  0.47  4.70  0.49  3.77  4.34  3.46  0.09282
122626.93+431731.4 4705 55705 0602 2.2853 1.7824  1.28  9.14  0.85  7.73  8.76  6.97  0.16463
122626.93+431731.4 4705 55705 0602 2.2853 1.8879  0.42  4.20  0.29  3.63  4.08  3.32  0.12822
122626.93+431731.4 4705 55705 0602 2.2853 2.1209  2.56 18.29  2.16 15.43 17.05 14.41  0.05129
122657.62+030324.7 4751 55646 0046 2.1716 1.7376  0.33  2.75  0.22  3.14  2.69  2.78  0.14610
122657.62+030324.7 4751 55646 0046 2.1716 1.9016  0.59  7.38  0.70  5.00  7.23  4.74  0.08874
122657.62+030324.7 4751 55646 0046 2.1716 1.9162  0.70  5.83  1.05  6.18  5.40  5.70  0.08376
122700.23+030658.1 4752 55653 0670 2.1708 1.7507  1.08  5.68  0.63  4.85  5.25  4.49  0.14118
122700.23+030658.1 4752 55653 0670 2.1708 1.9033  1.71  7.77  0.82  5.13  7.29  4.85  0.08791
122700.23+030658.1 4752 55653 0670 2.1708 2.0578  1.27  6.05  0.83  4.61  5.62  4.22  0.03627
122700.63+382837.3 3967 55704 0250 2.2197 1.9861  0.99  9.90  0.77  8.56  9.00  7.66  0.07518
122704.26+042313.2 4833 55679 0282 1.6191 1.4778  0.40  4.44  0.59  3.28  4.26  3.09  0.05540
122707.12+010811.3 4752 55653 0308 2.1892 1.7474  0.48  5.33  0.33  3.67  4.95  3.28  0.14802
122708.41+354530.5 3965 55302 0202 2.3463 2.2193  1.15  5.00  0.77  3.67  4.60  3.51  0.03867
122715.14+362746.8 3965 55302 0214 2.2202 1.7984  0.34  4.86  0.23  3.83  4.34  3.97  0.13948
122718.77-011940.9 3847 55588 0168 2.3424 2.2126  0.92 10.22  0.74  7.40  9.87  7.19  0.03959
122720.75+032843.6 4752 55653 0704 2.1602 1.9439  0.93  4.43  0.97  3.59  4.20  3.42  0.07078
122734.97+400922.2 3967 55704 0754 2.0798 1.7897  1.20  6.00  0.75  4.17  5.62  3.97  0.09861
122737.91+433307.3 4705 55705 0636 2.2214 1.8926  0.62  5.64  0.44  3.14  5.49  3.00  0.10725
122745.51+021932.9 4752 55653 0736 2.2602 2.1387  0.42  7.00  0.26  4.33  6.91  4.17  0.03796
122755.16+391944.2 3967 55704 0236 2.3481 2.2369  1.07  7.64  0.99  8.25  7.34  8.05  0.03376
122801.11+390920.0 3967 55704 0231 2.2706 1.7907  0.53  7.57  0.29  7.25  7.50  7.55  0.15736
122801.11+390920.0 3967 55704 0231 2.2706 1.7948  0.29  7.25  0.31  5.17  7.38  5.21  0.15593
122801.11+390920.0 3967 55704 0231 2.2706 1.8120  0.42  7.00  0.31  6.20  6.54  5.94  0.14994
122801.11+390920.0 3967 55704 0231 2.2706 1.8686  0.21  7.00  0.34  5.67  6.12  5.23  0.13040
122803.74-030257.5 3792 55212 0248 2.2320 1.8892  0.77  7.70  0.64  6.40  7.20  5.77  0.11165
122806.85+340447.2 3966 55571 0214 2.1981 2.0876  0.95 11.88  0.94 11.75 11.05 11.57  0.03515
122810.05+025711.9 4753 55674 0454 2.1607 1.9165  0.72  3.60  0.57  3.17  3.30  2.94  0.08024
122814.75+061642.8 4833 55679 0774 2.2149 1.8015  1.25  5.68  1.17  4.88  5.36  4.57  0.13678
122815.10+432621.1 4705 55705 0684 1.9698 1.5248  1.12  4.67  1.68  5.25  4.31  4.99  0.16092
122815.10+432621.1 4705 55705 0684 1.9698 1.8698  0.85  3.40  0.41  2.93  3.15  2.78  0.03424
122838.36+033528.1 4752 55653 0782 2.2649 1.8096  1.20  6.00  1.06  5.30  5.58  4.86  0.14907
122838.36+033528.1 4752 55653 0782 2.2649 2.0200  1.32  6.60  1.13  8.69  6.29  7.86  0.07781
122840.23+023531.5 4752 55653 0768 1.6673 1.4750  0.46  3.07  0.37  2.47  2.77  2.38  0.07469
122849.82+015541.6 4752 55653 0264 2.3164 1.9662  0.62  6.89  0.41  5.13  6.30  5.12  0.11114
122849.82+015541.6 4752 55653 0264 2.3164 2.0937  0.32  3.56  0.21  2.63  3.17  2.51  0.06940
122854.14+000215.2 3847 55588 0076 2.1597 1.8314  0.45  5.00  0.56  7.00  4.68  6.85  0.10927
122854.14+000215.2 3847 55588 0076 2.1597 2.0409  0.41  5.13  0.27  3.38  4.51  2.95  0.03830
122920.09+002906.7 3847 55588 0940 2.1955 1.8082  0.68  6.80  0.44  5.50  6.56  4.90  0.12849
122920.28-021028.6 3792 55212 0184 2.0964 1.8599  1.02 10.20  0.62  8.86  9.56  8.28  0.07929
122920.28-021028.6 3792 55212 0184 2.0964 1.7674  0.81  8.10  1.17 10.64  7.82 10.14  0.11186
122926.05+062102.7 4833 55679 0856 2.2894 2.0468  0.45  7.50  0.29  4.14  6.59  4.00  0.07646
122926.53+342441.9 3966 55571 0186 2.2790 1.8161  0.81  3.52  0.63  2.74  3.28  2.55  0.15102
122926.53+342441.9 3966 55571 0186 2.2790 1.8391  0.75  4.41  0.49  3.27  4.08  3.17  0.14306
122933.95-010222.2 3847 55588 0092 2.3302 2.0982  0.38  6.33  0.29  4.83  6.39  4.27  0.07209
122939.91-011818.8 3792 55212 0843 2.3438 2.0728  0.76  8.44  1.10 10.00  8.38  9.07  0.08432
122940.83+340132.3 3966 55571 0172 2.3530 2.0610  0.34  4.25  0.22  3.14  3.79  2.78  0.09086
122943.74-012247.7 3792 55212 0842 2.3528 1.8632  1.63 18.11  1.00 14.29 17.29 12.84  0.15656
122946.31+022841.8 4753 55674 0402 1.9809 1.7505  0.78 15.60  0.70 14.00 13.70 12.27  0.08027
122949.01+343935.0 3966 55571 0160 1.6525 1.5210  1.55 12.92  1.27 12.70 11.97 12.49  0.05080
122951.77+351929.9 3966 55571 0862 1.8223 1.5027  0.22  5.50  0.27  3.86  4.87  3.83  0.11961
122951.77+351929.9 3966 55571 0862 1.8223 1.6972  0.38  6.33  0.28  4.67  6.20  4.66  0.04531
123006.83+365228.4 3965 55302 0070 2.1224 1.7202  0.48  3.43  0.46  3.54  3.19  3.30  0.13703
123010.46+353413.6 3966 55571 0852 2.3732 1.9140  0.86  3.74  0.37  2.31  3.47  2.27  0.14530
123010.46+353413.6 3966 55571 0852 2.3732 1.9578  0.36  2.57  0.33  3.00  2.42  2.91  0.13066
123010.46+353413.6 3966 55571 0852 2.3732 2.2426  1.81  5.17  1.20  4.00  4.93  3.71  0.03947
123015.44+061310.7 4833 55679 0894 2.0907 1.9404  0.34  5.67  0.25  6.25  5.53  5.26  0.04981
123015.44+061310.7 4833 55679 0894 2.0907 1.9668  0.79 19.75  0.62 20.67 20.66 17.26  0.04089
123016.97+432755.9 4705 55705 0762 2.2485 1.7989  0.65  5.00  0.33  3.30  4.73  3.08  0.14787
123016.97+432755.9 4705 55705 0762 2.2485 1.8510  0.38  3.80  0.43  4.30  3.50  3.98  0.12979
123016.97+432755.9 4705 55705 0762 2.2485 2.1089  1.03  4.90  0.76  4.75  4.55  4.58  0.04390
123021.98+053902.4 4833 55679 0110 2.1898 1.7156  0.49  4.08  0.20  2.86  4.01  2.65  0.15957
123022.57+023356.0 4752 55653 0882 2.2514 1.8288  0.65  9.29  0.62  7.75  8.72  7.23  0.13834
123022.57+023356.0 4752 55653 0882 2.2514 2.1176  0.94 10.44  0.73  6.64  9.33  6.46  0.04200
123023.01+061233.6 4833 55679 0900 2.1210 1.9794  0.41  3.42  0.37  4.11  3.23  3.81  0.04640
123039.75+425306.3 4705 55705 0778 2.2830 1.9900  0.30  2.73  0.37  2.64  2.58  2.46  0.09321
123042.00+363527.6 3965 55302 0058 2.1986 1.8831  0.98  9.80  0.45  6.43  9.67  6.31  0.10348
123042.00+363527.6 3965 55302 0058 2.1986 1.9906  0.39  5.57  0.41  4.56  5.20  4.27  0.06714
123052.56+393000.7 3970 55591 0484 2.2280 1.8179  0.44  5.50  0.30  4.29  5.11  3.84  0.13504
123052.56+393000.7 3970 55591 0484 2.2280 1.8867  1.22 17.43  1.23 15.38 15.76 13.85  0.11129
123056.58-005306.3 3792 55212 0914 2.1645 1.7442  0.65 10.83  0.36  9.00  9.76  9.14  0.14155
123056.58-005306.3 3792 55212 0914 2.1645 2.0381  0.76 15.20  0.55 13.75 13.25 11.71  0.04074
123058.54+383601.7 3967 55704 0094 2.3744 2.2321  0.56  7.00  0.35  5.83  6.92  5.51  0.04306
123114.96+380353.6 3965 55302 0947 1.6174 1.4751  0.47  2.24  0.50  3.13  2.12  2.85  0.05584
123114.96+380353.6 3965 55302 0947 1.6174 1.4874  0.66  3.00  0.44  4.00  2.87  3.65  0.05090
123115.61+343939.9 3968 55590 0452 2.0794 1.7081  0.95  3.52  0.64  3.05  3.27  2.86  0.12779
123115.61+343939.9 3968 55590 0452 2.0794 1.7255  1.93  4.29  1.83  4.07  4.03  3.82  0.12148
123115.61+343939.9 3968 55590 0452 2.0794 1.7430  1.58  5.64  1.73  6.18  5.36  5.88  0.11517
123115.61+343939.9 3968 55590 0452 2.0794 1.7617  1.78  5.74  1.36  5.67  5.46  5.22  0.10846
123141.07+350005.7 3966 55571 0934 2.1581 1.8177  0.49  4.08  0.59  3.69  3.93  3.44  0.11356
123141.07+350005.7 3966 55571 0934 2.1581 1.9696  0.40  2.67  0.46  3.54  2.46  3.47  0.06147
123141.07+350005.7 3966 55571 0934 2.1581 2.0407  0.43  4.30  0.30  3.75  3.90  3.64  0.03786
123149.92+064436.2 4833 55679 0958 2.2237 1.7959  0.36  3.60  0.31  3.44  3.49  3.07  0.14142
123149.92+064436.2 4833 55679 0958 2.2237 1.8465  0.69  2.88  0.33  2.75  2.72  2.59  0.12380
123149.92+064436.2 4833 55679 0958 2.2237 2.0695  1.75  7.00  1.35  5.40  6.60  5.11  0.04898
123200.17+004743.7 3848 55647 0560 2.2376 2.1034  1.07  3.57  0.78  3.12  3.29  2.87  0.04231
123214.03+004037.7 3848 55647 0566 2.3787 2.2009  0.60  2.86  0.61  2.90  2.66  2.71  0.05401
123228.31+060727.2 4833 55679 1000 2.1892 1.8022  0.56  3.73  0.24  3.43  3.45  3.45  0.12865
123234.33+342036.4 3968 55590 0406 1.8559 1.4606  0.76  3.45  0.62  4.13  3.17  3.74  0.14789
123234.33+342036.4 3968 55590 0406 1.8559 1.5113  1.06  4.61  0.98  4.08  4.31  3.89  0.12788
123234.33+342036.4 3968 55590 0406 1.8559 1.6461  0.42  3.23  0.38  2.71  2.90  2.66  0.07615
123234.33+342036.4 3968 55590 0406 1.8559 1.7402  0.53  5.89  0.55  6.88  5.56  6.89  0.04133
123309.35+400831.7 3967 55704 0962 2.3146 2.0124  1.09  4.74  0.56  3.29  4.45  3.03  0.09531
123309.35+400831.7 3967 55704 0962 2.3146 2.1001  1.23  6.47  0.94  4.95  5.93  4.76  0.06680
123323.81+021851.6 4753 55674 0164 1.6707 1.5666  0.70  2.59  0.47  2.76  2.41  2.61  0.03974
123327.96+400134.6 3970 55591 0598 1.6363 1.5127  0.51  3.92  0.54  3.00  3.55  2.83  0.04798
123327.96+400134.6 3970 55591 0598 1.6363 1.5240  0.41  3.73  0.36  2.57  3.37  2.41  0.04350
123329.41+390319.8 3970 55591 0464 2.1366 1.6887  1.01 14.43  0.85 12.14 14.51 11.91  0.15287
123329.41+390319.8 3970 55591 0464 2.1366 1.8597  0.47  7.83  0.53  8.83  7.39  8.67  0.09216
123351.38+051922.0 4834 55685 0398 2.2844 2.1251  0.55  3.67  0.41  3.15  3.36  2.94  0.04968
123353.96+370327.3 3965 55302 0012 2.3856 2.1491  0.66  4.71  0.72  4.50  4.27  4.11  0.07229
123354.39+040723.9 4753 55674 0810 2.3965 1.9211  0.70  5.38  0.34  4.25  5.09  3.86  0.14965
123354.53+383900.6 3967 55704 0056 2.1572 1.8567  1.05  7.00  0.58  5.27  6.41  4.87  0.09969
123354.53+383900.6 3967 55704 0056 2.1572 2.0049  0.39  3.90  0.22  3.67  3.50  3.22  0.04940
123411.29+374751.6 3969 55307 0608 1.7305 1.4857  0.37  3.70  0.45  3.00  3.62  2.90  0.09366
123411.29+374751.6 3969 55307 0608 1.7305 1.4984  0.29  2.64  0.37  2.85  2.40  2.66  0.08860
123412.19+383239.1 3970 55591 0446 2.3086 1.8586  0.30  4.29  0.28  3.50  3.82  3.52  0.14516
123413.93+394009.5 3970 55591 0434 2.2902 2.1125  0.53  3.53  0.78  4.33  3.27  4.13  0.05547
123421.73+345012.1 3968 55590 0344 2.2259 1.7771  0.74  6.17  0.88  5.18  5.56  4.77  0.14869
123421.73+345012.1 3968 55590 0344 2.2259 1.8496  0.66  5.50  0.45  3.00  5.08  2.85  0.12340
123421.73+345012.1 3968 55590 0344 2.2259 2.0644  0.46  4.60  0.37  2.47  4.42  2.26  0.05132
123423.33+372650.1 3969 55307 0620 2.1548 1.8791  0.46  5.75  0.34  4.25  5.65  3.99  0.09119
123437.60-012540.2 3778 55213 0685 2.1923 1.9355  1.79 13.77  1.37 12.45 12.83 11.42  0.08367
123437.60-012540.2 3778 55213 0685 2.1923 1.8500  0.96  7.38  0.49  5.44  7.20  4.98  0.11294
123444.11+352830.3 3968 55590 0700 2.2794 1.9925  1.06  4.24  0.82  3.28  3.96  3.05  0.09130
123444.11+352830.3 3968 55590 0700 2.2794 2.1243  0.76  4.00  0.53  3.12  3.81  2.92  0.04841
123444.61+405455.2 4702 55618 0420 2.2642 1.9946  0.71 10.14  0.72  5.54  9.09  5.20  0.08599
123453.90+371628.4 3969 55307 0398 2.1254 1.7978  0.74  4.63  0.74  4.11  4.24  3.98  0.11028
123453.96+423531.0 4702 55618 0586 2.2554 1.9259  0.51  5.67  0.24  3.00  5.34  2.80  0.10631
123453.96+423531.0 4702 55618 0586 2.2554 2.1286  0.26  4.33  0.30  2.73  3.97  2.70  0.03971
123511.10-010829.5 3848 55647 0290 2.2313 2.0991  0.77  5.50  0.58  4.83  5.12  4.59  0.04175
123527.36+392823.9 3970 55591 0344 2.1501 1.8913  0.84 12.00  0.62  8.86 11.18  8.32  0.08552
123527.36+392823.9 3970 55591 0344 2.1501 1.9529  0.46  5.11  0.32  4.57  5.06  4.09  0.06456
123527.36+392823.9 3970 55591 0344 2.1501 2.0208  0.36  7.20  0.20  5.00  6.62  5.02  0.04189
123532.47+355017.7 3968 55590 0764 2.3288 1.9087  0.96 19.20  0.70 14.00 16.99 14.26  0.13409
123532.47+355017.7 3968 55590 0764 2.3288 2.0045  1.08 13.50  0.78 11.14 13.04 10.40  0.10214
123532.47+355017.7 3968 55590 0764 2.3288 2.1830  0.43 10.75  0.28  7.00 10.00  6.08  0.04476
123533.28-020352.7 3778 55213 0276 2.2401 1.7665  0.57 11.40  0.45  7.50 10.90  7.11  0.15672
123537.49+382406.6 3969 55307 0676 1.8425 1.5013  0.24  2.40  0.34  2.83  2.22  2.69  0.12718
123546.46+385820.8 3970 55591 0330 2.3864 2.0520  0.99  5.21  0.88  4.00  4.79  3.81  0.10360
123552.74+005029.6 3848 55647 0772 2.2365 1.8664  0.53  4.42  0.45  2.81  4.21  2.71  0.12084
123559.29+001716.5 3848 55647 0778 2.2776 2.0237  0.46  7.67  0.31  6.20  6.90  5.59  0.08046
123559.29+001716.5 3848 55647 0778 2.2776 2.1661  0.39  5.57  0.30  3.75  5.62  3.47  0.03460
123603.11+000334.6 3848 55647 0277 2.1551 1.7450  0.75  3.95  0.53  4.42  3.76  4.05  0.13835
123604.85+362837.3 3969 55307 0338 2.3076 2.0519  0.36  4.50  0.42  3.00  4.02  2.80  0.08029
123608.14-010128.0 3778 55213 0760 2.2354 2.1012  0.42  7.00  0.43  4.78  6.18  4.54  0.04234
123608.14-010128.0 3778 55213 0760 2.2354 1.9328  0.43  6.14  0.28  4.00  5.53  3.58  0.09788
123612.09+030305.7 4753 55674 0060 2.3437 2.1167  0.64  7.11  0.38  4.22  6.69  3.98  0.07019
123615.47-005748.0 3848 55647 0260 2.2040 1.9413  0.61  2.90  0.71  3.38  2.77  3.12  0.08534
123615.56+015437.4 4754 55649 0650 2.1287 1.7625  0.86  8.60  0.43  7.17  7.87  6.35  0.12384
123618.23+042236.1 4753 55674 0986 2.1594 1.8319  0.76  6.91  0.55  6.11  6.63  5.50  0.10900
123631.28+023049.2 4754 55649 0648 2.2816 2.0090  0.43  5.38  0.51  6.38  4.93  5.95  0.08651
123645.71-003928.8 3778 55213 0792 2.2498 2.0903  0.64  4.00  0.53  3.12  3.72  2.90  0.05028
123647.82+041004.8 4753 55674 0998 2.1816 1.8325  0.75  5.00  0.44  3.67  4.57  3.40  0.11570
123649.43+050023.3 4834 55685 0196 1.9300 1.6048  0.64 16.00  0.50 10.00 14.42 10.33  0.11711
123650.45+400943.4 3970 55591 0714 1.6929 1.5461  0.42  3.82  0.28  3.50  3.74  3.36  0.05600
123659.89+004212.1 3848 55647 0802 2.3740 2.0057  0.61  7.63  0.43  6.14  7.14  5.55  0.11508
123701.21-020938.7 3778 55213 0230 2.3651 1.9370  0.65  5.91  0.61  4.36  5.36  4.27  0.13524
123701.21-020938.7 3778 55213 0230 2.3651 1.9889  0.46  3.83  0.28  3.11  3.49  3.03  0.11800
123701.84+052201.8 4834 55685 0194 1.9576 1.5337  0.27  3.86  0.33  3.30  3.45  3.21  0.15348
123705.71+023948.4 4754 55649 0646 2.2829 1.8269  0.94  3.92  0.50  2.94  3.60  2.70  0.14844
123705.71+023948.4 4754 55649 0646 2.2829 1.9487  1.70  8.50  1.15  6.39  8.09  6.05  0.10695
123705.71+023948.4 4754 55649 0646 2.2829 1.9714  1.10  6.88  0.32  2.91  6.46  2.88  0.09937
123705.71+023948.4 4754 55649 0646 2.2829 2.1208  0.66  3.47  0.38  3.45  3.22  3.32  0.05059
123743.44+421307.1 4702 55618 0650 2.2674 1.8935  0.49  3.77  0.26  4.33  3.51  3.99  0.12093
123743.44+421307.1 4702 55618 0650 2.2674 2.1321  1.27  7.94  1.41  8.81  7.35  8.19  0.04227
123803.04-024504.1 3778 55213 0132 2.1143 1.6929  1.19  6.61  0.80  6.15  6.11  5.69  0.14437
123804.30-004614.7 3778 55213 0878 2.2224 2.1010  0.35  4.38  0.73  5.62  4.28  5.31  0.03838
123824.90+001834.5 3848 55647 0896 2.1718 1.8788  0.43  5.38  0.51  5.10  5.27  4.71  0.09662
123836.15+404520.2 4702 55618 0288 2.0041 1.7953  1.02  8.50  0.84  6.46  8.25  6.16  0.07191
123843.49-030028.1 3778 55213 0128 2.3381 1.8757  1.14  7.60  0.66  5.08  7.27  4.72  0.14801
123843.49-030028.1 3778 55213 0128 2.3381 2.0047  0.64  9.14  0.61  6.78  9.22  6.06  0.10484
123843.49-030028.1 3778 55213 0128 2.3381 2.0744  0.79  7.90  0.96  6.86  7.59  6.58  0.08211
123845.53+352110.3 3968 55590 0118 2.2142 2.0875  1.50  7.89  1.23  7.69  7.57  7.08  0.04020
123856.53+413900.7 4702 55618 0278 2.3734 2.1139  0.68  9.71  0.58  8.29  8.73  7.22  0.07987
123903.63-012311.8 3793 55214 0528 2.2955 2.1504  0.68  6.18  0.38  4.22  6.00  3.78  0.04500
123912.18+372243.3 3969 55307 0820 2.3089 2.1658  0.65  4.33  0.40  3.33  4.21  3.17  0.04418
123927.94-022328.6 3793 55214 0470 2.2482 1.8523  0.81  6.75  0.71  5.92  6.61  5.41  0.12925
123927.94-022328.6 3793 55214 0470 2.2482 1.9346  1.56 12.00  1.34 10.31 11.40  9.78  0.10118
123927.94-022328.6 3793 55214 0470 2.2482 1.9888  1.31  9.36  0.79  7.90  8.65  7.68  0.08304
123930.82+000850.7 3849 55274 0518 2.3287 1.8873  0.26  3.25  0.22  3.14  3.13  2.78  0.14131
123950.45-004427.8 3848 55647 0090 2.3309 1.9237  1.21  7.56  0.87  6.69  7.00  6.28  0.12966
124019.60-020303.8 3793 55214 0438 1.9642 1.5408  0.56  5.09  0.42  3.23  4.98  3.09  0.15292
124025.85+413553.1 4702 55618 0232 2.2629 1.9038  1.89 15.75  1.64 13.67 14.60 12.71  0.11607
124025.85+413553.1 4702 55618 0232 2.2629 1.8856  1.80 12.86  1.38  9.86 11.96  9.18  0.12227
124029.88+355222.2 3971 55322 0592 2.2221 1.7284  0.59  3.11  0.97  3.34  2.92  3.20  0.16480
124032.56-003744.3 3848 55647 0056 2.2929 1.9913  1.12  5.60  0.60  5.45  5.33  4.98  0.09577
124050.42-001743.0 3849 55274 0485 2.3060 1.9056  0.23  3.83  0.29  4.83  3.81  4.79  0.12839
124050.42-001743.0 3849 55274 0485 2.3060 2.0551  1.25  8.33  1.11  6.53  8.11  6.20  0.07876
124057.27+381150.3 3969 55307 0912 2.1824 1.7347  0.90  5.00  0.30  3.75  4.77  3.56  0.15046
124058.16+364657.5 3969 55307 0138 1.6453 1.5197  0.46  4.18  0.36  2.57  3.86  2.34  0.04861
124058.45+334747.2 3971 55322 0370 2.3656 1.9064  0.73  6.08  0.50  3.57  5.78  3.41  0.14565
124058.45+334747.2 3971 55322 0370 2.3656 2.0208  0.35  3.18  0.71  5.46  2.99  4.98  0.10767
124102.58+020240.5 4754 55649 0158 2.2702 1.9700  0.57  4.75  0.44  3.67  4.61  3.60  0.09599
124114.28+042208.9 4755 55660 0614 2.2185 1.7315  1.77 10.41  1.51  8.88  9.80  8.36  0.16261
124114.28+042208.9 4755 55660 0614 2.2185 1.8390  1.25  9.62  0.82  7.45  8.93  6.79  0.12481
124118.43+353549.0 3971 55322 0628 1.6894 1.5049  0.43  2.87  0.38  3.17  2.78  2.92  0.07095
124118.43+353549.0 3971 55322 0628 1.6894 1.5701  0.54  3.00  0.47  2.76  2.76  2.51  0.04534
124137.85+063804.6 4834 55685 0964 2.3171 2.1422  0.66  4.40  0.52  3.47  4.24  3.33  0.05411
124141.34+340550.3 3971 55322 0348 2.2465 2.0999  0.68  3.78  0.32  4.00  3.66  3.73  0.04617
124159.27+415645.2 4702 55618 0886 2.2555 1.9144  0.30  3.33  0.34  2.83  3.31  2.76  0.11023
124202.43+035050.6 4755 55660 0350 2.3133 2.1642  0.64  3.76  0.58  3.05  3.54  2.82  0.04601
124205.93+363911.4 3973 55323 0516 2.0112 1.5958  0.37  3.36  0.63  3.94  3.08  3.69  0.14736
124205.93+363911.4 3973 55323 0516 2.0112 1.6958  0.47  4.70  0.92  5.75  4.33  5.30  0.11019
124228.40+023044.1 4755 55660 0334 2.2235 1.8708  0.75  8.33  0.32  3.56  7.43  3.20  0.11536
124228.40+023044.1 4755 55660 0334 2.2235 1.7605  0.67  6.70  0.75  5.00  6.01  4.75  0.15383
124240.76+035953.1 4755 55660 0698 2.3627 2.0064  0.65  4.33  0.57  5.70  4.02  5.31  0.11153
124242.11+001157.9 3849 55274 0614 2.1590 1.8796  0.68 11.33  0.48  9.60 10.78  8.34  0.09234
124304.82+052116.2 4835 55688 0438 1.9142 1.4908  0.28  4.67  0.45  4.50  4.22  4.21  0.15571
124310.79-022443.7 3793 55214 0274 2.3743 1.9281  0.82  5.13  1.04  4.33  4.82  4.14  0.14089
124310.79-022443.7 3793 55214 0274 2.3743 1.9529  0.97  4.04  0.72  3.43  3.88  3.17  0.13261
124310.79-022443.7 3793 55214 0274 2.3743 2.1406  0.70  3.89  0.41  3.15  3.66  2.96  0.07165
124329.30+341528.8 3971 55322 0266 2.2614 2.0533  0.75  8.33  0.70  6.36  7.62  5.94  0.06584
124329.30+341528.8 3971 55322 0266 2.2614 1.9362  0.71  8.88  0.57  5.70  8.75  5.30  0.10466
124338.27-022004.2 3793 55214 0264 1.6028 1.4849  0.76  2.92  0.89  3.87  2.74  3.60  0.04632
124338.27-022004.2 3793 55214 0264 1.6028 1.4988  0.90  3.60  0.35  2.92  3.38  2.65  0.04075
124338.65+352817.4 3973 55323 0448 2.3323 1.9455  0.40  6.67  0.33  5.50  5.95  4.85  0.12276
124338.65+352817.4 3973 55323 0448 2.3323 2.0643  0.65 16.25  0.60 12.00 15.39 11.53  0.08365
124402.82+355606.2 3971 55322 0750 2.2409 1.7675  0.73  5.21  1.18  4.72  4.74  4.49  0.15661
124402.82+355606.2 3971 55322 0750 2.2409 2.0324  0.37  3.70  0.36  2.40  3.40  2.29  0.06640
124411.04-011435.3 3793 55214 0764 2.2250 1.9094  0.95  7.31  0.67  5.58  6.73  5.30  0.10262
124411.04-011435.3 3793 55214 0764 2.2250 1.9333  0.95  5.94  0.71  5.07  5.66  4.87  0.09452
124419.52+391613.4 3972 55589 0570 2.3365 2.1730  0.67  4.79  0.31  2.82  4.52  2.60  0.05020
124419.52+391613.4 3972 55589 0570 2.3365 1.9925  0.51  4.64  0.48  4.00  4.51  3.69  0.10839
124419.52+391613.4 3972 55589 0570 2.3365 1.9839  0.54  4.91  0.50  4.55  4.43  4.15  0.11123
124420.07+393945.6 3970 55591 0036 1.6515 1.5133  0.63  3.32  0.62  3.26  3.09  3.07  0.05348
124420.07+393945.6 3970 55591 0036 1.6515 1.5333  0.66  3.47  0.53  2.12  3.31  2.03  0.04557
124420.52-004201.1 3793 55214 0747 2.1826 1.7527  0.67  4.79  0.54  4.91  4.64  4.53  0.14411
124420.52-004201.1 3793 55214 0747 2.1826 1.9876  1.97 11.59  1.14  8.77 11.17  8.06  0.06314
124422.78+034829.9 4755 55660 0194 2.2391 1.9707  0.53  5.89  0.27  2.45  5.34  2.24  0.08628
124425.44+360757.2 3973 55323 0427 2.2601 2.1382  0.74  4.63  0.58  3.63  4.28  3.35  0.03809
124449.43+365735.9 3973 55323 0602 2.2452 1.9662  0.52  7.43  0.45  5.00  6.66  4.88  0.08965
124449.43+365735.9 3973 55323 0602 2.2452 2.1175  0.45  6.43  0.47  4.27  5.88  4.07  0.04012
124458.53-015849.0 3793 55214 0860 2.1319 1.9225  0.76  2.71  0.91  2.76  2.58  2.56  0.06909
124458.88+342944.5 3971 55322 0234 2.2991 2.1675  0.98  8.17  0.62  6.20  7.44  5.72  0.04068
124501.87+022732.5 4756 55631 0590 2.2394 1.8489  0.38  3.17  0.29  3.22  2.96  3.09  0.12775
124505.67+004510.4 3849 55274 0772 2.2113 2.0123  0.73  4.56  0.60  4.29  4.37  3.92  0.06388
124505.67+004510.4 3849 55274 0772 2.2113 1.8282  0.35  5.00  0.32  2.91  4.67  2.67  0.12636
124512.46+343206.9 3971 55322 0196 2.2919 1.8724  0.72 18.00  0.54 10.80 15.61 10.89  0.13548
124512.46+343206.9 3971 55322 0196 2.2919 1.8914  0.84 16.80  0.30 10.00 14.84  8.57  0.12900
124512.46+343206.9 3971 55322 0196 2.2919 2.1574  1.26 18.00  1.28 21.33 18.10 20.89  0.04169
124512.46+343206.9 3971 55322 0196 2.2919 2.1690  0.79 13.17  0.37  9.25 12.93  7.64  0.03803
124517.56+374114.5 3972 55589 0408 2.1587 1.9151  0.78  7.09  0.62  5.64  6.66  5.20  0.08008
124524.59-000938.1 3849 55274 0265 2.0810 1.8176  0.46 11.50  0.43  8.60 11.86  8.73  0.08913
124524.59-000938.1 3849 55274 0265 2.0810 1.8237  0.42 10.50  0.23  7.67 10.80  8.28  0.08699
124529.51+345152.7 3971 55322 0820 2.2008 1.8648  0.95  6.33  0.91  5.35  6.11  5.06  0.11045
124546.61+033223.4 4756 55631 0610 2.1540 1.7333  0.37  3.70  0.29  3.63  3.60  3.42  0.14219
124546.61+033223.4 4756 55631 0610 2.1540 1.8619  0.41  3.73  0.49  3.77  3.48  3.51  0.09688
124546.61+033223.4 4756 55631 0610 2.1540 1.9508  0.32  2.91  0.31  3.44  2.65  3.33  0.06650
124547.67+341822.6 3971 55322 0184 2.0900 1.8864  0.86  8.60  0.58  9.67  8.16  8.44  0.06806
124559.76+390530.9 3972 55589 0656 1.6242 1.5181  0.41  3.73  0.26  2.89  3.60  2.70  0.04125
124611.20+342108.1 3971 55322 0144 2.2991 2.0522  0.63 10.50  0.59  6.56  9.68  6.52  0.07763
124628.15+335250.8 3971 55322 0114 2.2330 2.0054  0.40  4.00  0.40  4.44  3.80  4.03  0.07287
124628.15+335250.8 3971 55322 0114 2.2330 1.9862  0.39  3.90  0.32  3.56  3.59  3.40  0.07924
124628.80+061039.2 4835 55688 0736 1.9600 1.6376  1.35 12.27  0.55  7.86 11.68  7.10  0.11481
124628.80+061039.2 4835 55688 0736 1.9600 1.6822  0.53  5.89  0.52  5.78  5.40  5.62  0.09823
124628.80+061039.2 4835 55688 0736 1.9600 1.7842  0.29  4.83  0.37  4.63  4.73  4.19  0.06115
124628.80+061039.2 4835 55688 0736 1.9600 1.8015  1.84  9.68  1.65  9.71  8.96  9.07  0.05498
124628.83+400839.5 3972 55589 0626 2.3970 2.1354  0.61  8.71  0.45 11.25  8.69  9.73  0.07996
124643.52+411636.8 4702 55618 0008 1.7709 1.4665  0.76  3.30  0.87  2.90  3.14  2.75  0.11585
124644.52+015435.6 4756 55631 0318 2.1822 1.7446  0.93  9.30  0.79  7.90  8.50  7.22  0.14687
124644.52+015435.6 4756 55631 0318 2.1822 2.0182  0.48  5.33  0.28  3.11  5.11  2.98  0.05286
124654.08+351539.9 3971 55322 0890 1.6700 1.4853  0.95  3.06  0.40  3.08  2.88  2.76  0.07156
124654.08+351539.9 3971 55322 0890 1.6700 1.5426  0.33  2.36  0.41  2.93  2.22  2.78  0.04885
124701.67+065153.5 4835 55688 0752 2.2016 1.7700  0.42  3.00  0.34  3.40  2.86  3.10  0.14380
124701.67+065153.5 4835 55688 0752 2.2016 1.7867  1.33  6.65  0.73  5.21  6.17  4.92  0.13791
124701.77+005743.0 3849 55274 0868 2.2203 1.8743  0.88  4.00  0.96  4.36  3.86  4.02  0.11318
124706.22+002323.5 3849 55274 0844 2.3394 1.8891  0.41  5.13  0.35  3.50  4.63  3.26  0.14384
124707.28-003627.0 3793 55214 0904 2.3273 2.1648  0.36  4.50  0.22  3.14  4.41  2.97  0.05003
124720.26-011343.1 3793 55214 0922 2.2990 1.9187  0.98  8.91  0.75  7.50  8.51  7.17  0.12187
124720.26-011343.1 3793 55214 0922 2.2990 1.9326  2.06 12.88  2.27 14.19 12.37 13.63  0.11719
124720.26-011343.1 3793 55214 0922 2.2990 1.9527  1.02 12.75  1.09 13.63 12.22 13.09  0.11045
124727.82+341509.6 3971 55322 0122 2.0699 1.6776  0.71 17.75  0.67 13.40 16.25 13.79  0.13588
124738.68+344059.8 3971 55322 0138 2.1785 1.8237  1.28  5.57  1.15  5.00  5.29  4.76  0.11781
124738.68+344059.8 3971 55322 0138 2.1785 1.8451  0.71  3.74  0.69  3.83  3.54  3.68  0.11036
124738.68+344059.8 3971 55322 0138 2.1785 2.0340  0.90  5.00  0.53  3.79  4.76  3.55  0.04649
124756.89+372916.5 3973 55323 0712 2.3412 2.0059  0.65  8.13  0.46  4.60  7.67  4.17  0.10536
124757.30+380101.2 3972 55589 0257 2.1816 1.7546  0.35  5.00  0.55  5.50  4.88  5.11  0.14312
124757.30+380101.2 3972 55589 0257 2.1816 2.0447  0.89  9.89  0.67  8.38  9.54  7.99  0.04395
124800.01+390052.4 3972 55589 0735 2.0464 1.8023  1.44 10.29  1.10  7.86  9.88  7.63  0.08333
124829.46+341231.3 3971 55322 0082 2.2209 1.8629  0.42  4.67  0.29  2.42  4.41  2.22  0.11728
124829.46+341231.3 3971 55322 0082 2.2209 2.0614  0.69  4.93  0.88  6.77  4.76  6.26  0.05074
124829.46+341231.3 3971 55322 0082 2.2209 2.0770  0.63  6.30  0.61  6.10  5.71  5.54  0.04567
124859.66+001545.5 3849 55274 0966 2.3032 2.0350  0.66 16.50  0.54 13.50 15.44 13.65  0.08448
124903.86+411435.5 4703 55617 0352 2.3882 1.9732  0.66  6.60  0.36  5.14  6.34  4.99  0.12992
124905.33+020844.4 4756 55631 0200 2.3791 2.0566  2.20  6.88  1.62  7.04  6.39  6.52  0.09997
124924.02+013425.3 4756 55631 0180 2.2614 1.8836  0.39  3.55  0.38  5.43  3.30  5.36  0.12250
124924.02+013425.3 4756 55631 0180 2.2614 2.1527  0.46  6.57  0.22  4.40  5.97  4.00  0.03388
124924.42-011617.6 3793 55214 0998 2.2198 1.8983  1.71 11.40  1.36 10.46 11.03  9.69  0.10481
124924.86-023339.7 3779 55222 0382 2.1124 1.7752  0.50 12.50  0.65 16.25 11.59 16.51  0.11417
124924.86-023339.7 3779 55222 0382 2.1124 1.8887  0.67 22.33  0.24 12.00 18.35 11.74  0.07445
124924.86-023339.7 3779 55222 0382 2.1124 1.8936  0.38 12.67  0.38 12.67 13.82 10.52  0.07276
124928.31+060935.1 4835 55688 0900 2.3415 1.8932  0.91  6.50  0.91  9.10  6.19  8.81  0.14307
124928.31+060935.1 4835 55688 0900 2.3415 2.1092  0.66  6.00  0.54  6.75  5.61  6.18  0.07193
124936.49+363841.1 3973 55323 0814 1.6923 1.4682  0.29  2.64  0.40  3.64  2.37  3.54  0.08669
124942.72+033432.0 4757 55653 0473 1.8051 1.5955  1.78 13.69  1.15 11.50 13.28 11.04  0.07750
124942.72+033432.0 4757 55653 0473 1.8051 1.5562  0.41  5.86  0.33  4.71  5.23  4.21  0.09265
124944.37+025337.3 4756 55631 0854 2.2809 1.9554  0.55  4.58  0.55  4.23  4.21  4.04  0.10411
124945.19+025557.2 4756 55631 0852 2.3145 1.8860  1.04  4.16  0.66  3.00  3.96  2.78  0.13756
124945.19+025557.2 4756 55631 0852 2.3145 2.1076  0.79  3.29  0.61  2.90  3.10  2.69  0.06437
125030.99+342603.8 3974 55320 0498 2.2954 2.1178  0.30  4.29  0.40  5.00  3.96  4.55  0.05534
125036.70-005531.7 3850 55575 0452 2.3823 2.1993  0.40  5.00  0.35  3.89  4.79  3.70  0.05557
125051.08+020108.3 4756 55631 0116 2.2639 1.8684  0.55  3.67  0.39  3.90  3.48  3.53  0.12845
125051.08+020108.3 4756 55631 0116 2.2639 2.0805  0.42  3.00  0.26  2.60  2.79  2.33  0.05777
125051.08+020108.3 4756 55631 0116 2.2639 2.1038  0.87  3.95  0.51  3.00  3.72  2.79  0.05025
125052.92+045919.7 4835 55688 0044 1.8128 1.4755  0.33  3.30  0.30  3.33  3.13  3.29  0.12705
125052.92+045919.7 4835 55688 0044 1.8128 1.5731  1.05  3.39  0.56  2.24  3.21  2.07  0.08883
125053.07+053612.1 4835 55688 0026 2.3318 1.8290  0.31  3.88  0.23  2.56  3.38  2.47  0.16215
125053.07+053612.1 4835 55688 0026 2.3318 1.8846  0.42  4.67  0.36  5.14  4.16  4.73  0.14314
125106.41+005512.2 3850 55575 0580 2.1594 1.7085  0.46  5.75  0.30  3.33  5.55  3.29  0.15278
125106.41+005512.2 3850 55575 0580 2.1594 1.7547  0.32  5.33  0.24  3.43  4.76  3.08  0.13622
125119.60+013826.4 4756 55631 0094 2.3125 1.9473  0.74  6.17  0.64  5.33  5.85  5.01  0.11629
125119.60+013826.4 4756 55631 0094 2.3125 1.8759  0.53  4.82  0.44  3.38  4.47  3.11  0.14040
125122.58+041547.5 4757 55653 0656 2.0072 1.5553  1.27  7.94  0.80  6.67  7.62  6.14  0.16142
125122.58+041547.5 4757 55653 0656 2.0072 1.6878  0.35  8.75  0.43  4.78  8.18  4.44  0.11182
125122.58+041547.5 4757 55653 0656 2.0072 1.9010  0.83  8.30  0.63  6.30  8.10  6.17  0.03594
125126.61+412239.8 4703 55617 0772 2.2666 1.7685  0.66  4.71  0.50  3.57  4.48  3.37  0.16395
125126.61+412239.8 4703 55617 0772 2.2666 1.9917  0.53  5.89  0.48  4.80  5.61  4.47  0.08768
125126.61+412239.8 4703 55617 0772 2.2666 2.0119  0.82  9.11  0.65  6.50  8.42  6.12  0.08100
125131.44+002811.8 3850 55575 0592 1.6385 1.4644  0.60  3.00  0.68  2.62  2.77  2.41  0.06816
125131.54-000857.5 3850 55575 0434 2.2223 1.8615  0.72  3.60  0.70  3.33  3.44  3.07  0.11819
125144.47+355303.1 3973 55323 0106 2.3422 1.9916  1.21  8.64  1.42  8.88  8.05  8.30  0.11037
125147.56-024052.9 3779 55222 0256 2.2375 2.0074  0.99  6.60  0.84  5.60  6.18  5.22  0.07359
125200.98+041335.8 4757 55653 0644 2.1726 1.7702  0.41  3.15  0.45  2.65  3.08  2.47  0.13481
125200.98+041335.8 4757 55653 0644 2.1726 1.8049  0.48  3.43  0.42  2.33  3.24  2.19  0.12256
125220.47-003948.4 3779 55222 0786 1.8366 1.5753  0.33  6.60  0.43  4.78  5.99  4.22  0.09634
125224.37+393120.6 3972 55589 0916 2.3966 2.0153  1.54  6.70  1.18  4.92  6.26  4.65  0.11852
125224.61+354126.2 3973 55323 0098 2.3419 1.9581  0.53  6.63  0.33  4.13  6.17  3.88  0.12139
125234.98+401801.9 4703 55617 0210 2.2144 1.8304  1.04  4.95  0.87  4.14  4.65  3.88  0.12654
125249.28+031107.8 4757 55653 0332 2.1734 1.9959  0.40  4.44  0.25  4.17  4.00  3.76  0.05750
125250.78+402752.4 4703 55617 0176 2.1528 1.7239  1.30  3.94  1.04  3.35  3.71  3.16  0.14519
125250.78+402752.4 4703 55617 0176 2.1528 1.9374  1.08  4.70  0.83  5.19  4.33  5.00  0.07065
125305.17+062238.9 4836 55689 0566 2.2719 1.7925  0.32  3.20  0.29  3.22  3.16  3.06  0.15712
125306.99+423424.4 4703 55617 0823 2.3537 1.8587  0.32  3.56  0.44  2.75  3.37  2.64  0.15835
125306.99+423424.4 4703 55617 0823 2.3537 2.1841  0.30  4.29  0.30  2.73  4.04  2.58  0.05185
125311.59+375950.0 3972 55589 0060 1.7704 1.4962  0.92 18.40  0.71 14.20 17.52 13.27  0.10385
125314.38+040644.4 4757 55653 0774 2.2420 1.8639  0.38  3.17  0.24  4.00  2.94  3.51  0.12337
125318.60+424406.7 4703 55617 0866 2.2171 2.0737  2.00 11.76  2.15 12.65 11.31 12.19  0.04557
125334.77-015837.7 3779 55222 0152 1.6980 1.5700  0.64 21.33  0.44 14.67 19.43 13.38  0.04857
125337.05+005556.0 3850 55575 0698 2.2915 2.1144  0.62  4.13  0.23  2.56  3.81  2.34  0.05525
125344.63+024323.0 4757 55653 0242 2.3651 1.8617  0.70  6.36  0.42  5.25  6.22  4.84  0.16064
125344.63+024323.0 4757 55653 0242 2.3651 2.1222  1.47 12.25  1.18  9.83 11.51  9.38  0.07478
125344.63+024323.0 4757 55653 0242 2.3651 2.0654  0.57  9.50  0.70  6.36  8.42  6.16  0.09301
125346.22+004730.5 3850 55575 0688 2.2933 1.8862  0.82 10.25  0.72  8.00  9.42  7.92  0.13119
125346.22+004730.5 3850 55575 0688 2.2933 1.9498  1.06 15.14  0.86 14.33 14.58 13.04  0.10971
125422.19+054619.8 4836 55689 0406 2.2519 2.0731  1.12  8.62  0.97  5.71  8.15  5.27  0.05649
125452.17+335047.4 3974 55320 0300 2.2406 1.7686  0.68  4.86  0.43  3.07  4.42  2.78  0.15613
125456.37+001220.0 3850 55575 0796 2.2868 1.7825  0.91  4.55  0.71  3.94  4.21  3.77  0.16504
125456.37+001220.0 3850 55575 0796 2.2868 2.0558  0.60  4.62  0.40  3.33  4.22  3.11  0.07274
125500.67+403917.1 4703 55617 0106 2.3571 2.1433  0.39  4.88  0.45  3.46  4.65  3.29  0.06571
125504.69+384255.5 3976 55302 0442 2.3105 2.1164  0.23  2.56  0.28  2.55  2.57  2.43  0.06035
125504.69+384255.5 3976 55302 0442 2.3105 1.8368  1.08  9.00  0.79  5.64  8.69  5.44  0.15321
125506.90+035243.7 4757 55653 0158 2.3343 1.8248  1.05 13.13  0.77 12.83 12.55 11.36  0.16432
125516.52+351726.9 3974 55320 0756 2.3271 1.8832  0.22  3.14  0.26  2.36  2.73  2.18  0.14223
125521.63+364456.9 3975 55321 0358 2.3793 1.9624  0.35  5.83  0.21  5.25  5.67  5.42  0.13091
125521.63+364456.9 3975 55321 0358 2.3793 2.1229  0.76 15.20  0.57  9.50 14.37  9.61  0.07874
125521.63+364456.9 3975 55321 0358 2.3793 2.2451  0.65 10.83  0.54  9.00 10.84  9.08  0.04050
125529.15-000019.8 3850 55575 0198 2.2742 1.8737  0.69  3.00  0.34  2.43  2.77  2.20  0.12974
125529.15-000019.8 3850 55575 0198 2.2742 2.0590  0.99  3.41  0.69  4.06  3.23  3.80  0.06788
125544.50+045935.7 4836 55689 0306 2.1621 1.7530  0.40  2.86  0.42  3.00  2.77  2.89  0.13767
125544.50+045935.7 4836 55689 0306 2.1621 2.0292  1.15  5.00  0.85  3.70  4.69  3.45  0.04291
125552.76+402539.3 4703 55617 0060 2.1283 1.8881  0.49  5.44  0.90  4.74  4.87  4.40  0.07972
125556.13+401349.1 3976 55302 0662 2.0291 1.8356  0.54  6.00  0.47  5.22  5.86  5.17  0.06592
125556.13+401349.1 3976 55302 0662 2.0291 1.8851  1.47 14.70  1.15 11.50 14.17 10.50  0.04867
125619.03+005326.2 3850 55575 0852 2.3898 2.1438  1.07 17.83  0.98 14.00 15.95 13.92  0.07520
125619.03+005326.2 3850 55575 0852 2.3898 2.1894  0.46  9.20  0.41  8.20  9.27  7.67  0.06086
125619.03+005326.2 3850 55575 0852 2.3898 2.1926  0.53 10.60  0.53  8.83 10.33  8.48  0.05986
125619.03+005326.2 3850 55575 0852 2.3898 2.2175  1.03 14.71  0.90 10.00 14.69  9.54  0.05212
125623.07+041233.6 4757 55653 0938 2.3717 2.2376  0.91 11.38  0.55  7.86 10.21  7.65  0.04056
125627.61+014013.6 4005 55325 0488 2.1953 1.8359  2.08  9.04  0.75  5.77  8.62  5.45  0.11876
125628.67+393547.9 3976 55302 0642 2.1464 1.9820  0.49  4.90  0.46  5.75  4.76  5.64  0.05361
125636.93-030310.3 3794 55241 0290 1.8200 1.6929  0.21  2.33  0.20  2.50  2.29  2.46  0.04609
125645.10+373659.7 3975 55321 0718 2.0517 1.8104  0.41  3.42  0.40  3.33  3.34  3.22  0.08219
125703.18+381500.2 3976 55302 0310 2.3504 1.8941  0.79  5.64  0.38  3.80  5.32  3.38  0.14537
125711.19+371736.2 3975 55321 0736 2.2733 1.8151  0.51  8.50  0.40  5.71  8.03  5.20  0.14967
125711.19+371736.2 3975 55321 0736 2.2733 1.8280  0.83  9.22  0.51  6.38  9.12  5.85  0.14520
125726.38+004642.2 3850 55575 0909 2.2787 2.1707  0.48  5.33  0.37  5.29  4.75  4.96  0.03348
125729.25+052703.4 4836 55689 0234 2.1603 1.7364  0.47  3.92  0.48  3.43  3.55  3.18  0.14304
125737.37+401831.4 3976 55302 0702 2.3756 2.2363  0.66  9.43  0.64  9.14  9.28  8.18  0.04212
125753.15+341652.0 3974 55320 0154 2.2446 1.7962  0.51  4.25  0.27  3.38  4.08  3.06  0.14764
125753.15+341652.0 3974 55320 0154 2.2446 2.1059  0.58  7.25  0.35  4.38  6.90  4.18  0.04366
125755.45+372144.2 3975 55321 0802 2.1970 1.8367  0.53  5.89  0.30  3.33  5.23  3.34  0.11900
125755.45+372144.2 3975 55321 0802 2.1970 1.9709  1.00  7.69  0.82  6.83  7.25  6.27  0.07322
125808.64+390827.0 3976 55302 0336 2.1378 1.9274  0.55  4.23  0.33  3.30  3.92  3.23  0.06930
125808.64+390827.0 3976 55302 0336 2.1378 1.8456  1.23 10.25  0.96  9.60 10.00  8.98  0.09744
125812.60+020351.7 4005 55325 0580 2.2087 1.8946  0.42  3.50  0.46  3.07  3.35  2.91  0.10266
125818.47+020450.8 4005 55325 0614 2.1425 1.8290  0.99  5.82  1.08  4.15  5.47  3.96  0.10471
125818.47+020450.8 4005 55325 0614 2.1425 1.8478  0.75  4.17  0.54  4.91  3.83  4.67  0.09815
125818.47+020450.8 4005 55325 0614 2.1425 1.9695  1.10  5.79  1.38  4.60  5.58  4.31  0.05656
125818.47+020450.8 4005 55325 0614 2.1425 1.9830  0.39  3.25  0.36  3.00  2.99  2.77  0.05204
125819.98+332450.7 3974 55320 0162 2.1978 1.7963  0.37  4.11  0.22  3.14  4.02  3.07  0.13337
125819.98+332450.7 3974 55320 0162 2.1978 1.8412  0.32  3.56  0.26  3.25  3.25  2.94  0.11769
125819.98+332450.7 3974 55320 0162 2.1978 2.0376  0.24  3.43  0.23  3.29  3.23  3.21  0.05135
125846.23+015205.3 4005 55325 0428 2.2819 2.1573  0.64  5.82  0.32  3.56  5.55  3.31  0.03869
125846.23+015205.3 4005 55325 0428 2.2819 1.8037  0.70  4.67  0.38  3.45  4.50  3.17  0.15619
125859.09+002724.1 3850 55575 0988 1.7361 1.4749  0.24  2.40  0.24  2.67  2.29  2.49  0.10000
125859.09+002724.1 3850 55575 0988 1.7361 1.5027  0.46  3.07  0.40  5.00  2.94  4.63  0.08893
125859.53+402253.9 4704 55681 0342 2.1590 1.7626  0.68  5.67  0.35  3.50  5.31  3.18  0.13329
125914.60+370958.8 3975 55321 0890 2.3238 2.1533  1.10 10.00  0.87  9.67  9.02  9.64  0.05261
125914.60+370958.8 3975 55321 0890 2.3238 2.1774  1.17 13.00  0.93 11.63 12.77 10.80  0.04501
125920.15+374205.7 3975 55321 0878 2.2701 1.9233  0.34  4.86  0.23  3.29  4.68  3.06  0.11164
125947.30+341729.4 3974 55320 0074 2.2867 1.9694  0.97  5.11  0.34  3.40  4.73  3.34  0.10118
125952.95+402121.5 4704 55681 0302 2.2288 1.9945  1.49  4.97  1.26  5.25  4.71  4.88  0.07519
125954.27-022153.9 3794 55241 0030 2.3603 1.8892  0.29  7.25  0.24  8.00  6.63  7.65  0.14991
125954.27-022153.9 3794 55241 0030 2.3603 1.9677  0.36  7.20  0.27  5.40  7.12  5.27  0.12361
125958.80-025956.1 3794 55241 0058 1.6538 1.4647  0.56  3.50  0.92  4.00  3.27  3.72  0.07379
130005.65+354534.0 3977 55335 0532 2.3347 2.1838  0.46  5.11  0.32  2.46  5.05  2.36  0.04627
130007.10-004420.4 4051 55337 0500 2.2501 2.1079  0.47  4.70  0.30  3.00  4.21  2.67  0.04471
130018.36+380650.2 3978 55330 0512 2.2062 1.9797  0.73  3.65  0.62  3.65  3.49  3.44  0.07313
130023.59+342901.8 3974 55320 0958 2.3046 1.9503  1.11  5.55  1.10  5.24  5.27  4.92  0.11292
130029.26+362612.7 3977 55335 0546 2.3265 1.9889  0.27  4.50  0.22  3.67  4.50  3.62  0.10661
130029.26+362612.7 3977 55335 0546 2.3265 2.1475  0.22  3.67  0.20  4.00  3.57  3.47  0.05526
130031.81+410027.4 4704 55681 0324 2.3530 2.0246  0.56  9.33  0.42  8.40  8.51  7.52  0.10271
130031.81+410027.4 4704 55681 0324 2.3530 2.1353  0.66  8.25  0.45  6.43  7.94  6.42  0.06703
130033.52+040206.0 4758 55682 0390 2.2243 1.9755  0.54  4.50  0.24  3.43  4.39  3.42  0.08013
130047.81+363313.2 3975 55321 0072 2.2225 1.8196  0.70  7.00  0.74  8.22  6.62  7.99  0.13277
130110.20+354052.9 3975 55321 0084 2.3537 1.9927  0.84  7.64  0.82  7.45  6.97  7.13  0.11340
130112.93+421503.1 4704 55681 0718 1.9642 1.5711  0.50  5.00  0.24  3.00  4.73  2.71  0.14132
130116.33+031425.7 4758 55682 0324 2.1006 1.8509  0.45  4.50  0.30  3.33  4.06  3.14  0.08376
130116.35+033254.0 4758 55682 0336 2.2924 1.9605  0.85  5.00  0.87  5.44  4.76  5.20  0.10586
130120.57-014839.3 4051 55337 0412 2.2905 2.1349  0.43  2.87  0.35  2.92  2.70  2.66  0.04840
130141.18+404139.3 4704 55681 0230 2.3711 2.0263  0.61 10.17  0.46  9.20 10.31  9.47  0.10748
130148.51+061124.1 4836 55689 0995 2.2897 2.0407  1.32  8.80  1.11  7.93  8.46  7.62  0.07855
130148.58+361515.8 3977 55335 0594 2.1548 2.0046  0.23  3.29  0.29  3.22  3.20  3.14  0.04874
130149.07+411507.3 4704 55681 0268 2.0830 1.8061  1.22  5.30  0.73  5.62  5.05  5.34  0.09383
130149.07+411507.3 4704 55681 0268 2.0830 1.8673  0.42  4.20  0.43  4.30  4.00  4.10  0.07241
130208.64+071936.0 4838 55686 0542 2.2915 1.8706  0.61  3.81  0.36  3.00  3.67  2.74  0.13597
130208.64+071936.0 4838 55686 0542 2.2915 2.1476  1.15  4.60  1.30  5.20  4.32  4.88  0.04467
130208.64+071936.0 4838 55686 0542 2.2915 2.1684  1.15  5.23  0.95  5.00  4.83  4.80  0.03810
130219.17-012558.2 4051 55337 0343 2.3232 2.1370  0.94  5.88  0.89  6.36  5.51  5.79  0.05760
130219.17-012558.2 4051 55337 0343 2.3232 2.0542  0.66  4.13  0.53  3.12  3.83  2.86  0.08421
130219.17-012558.2 4051 55337 0343 2.3232 1.9274  0.37  4.11  0.23  3.29  3.79  3.27  0.12614
130219.17-012558.2 4051 55337 0343 2.3232 1.9619  0.35  3.89  0.48  3.00  3.68  2.74  0.11459
130220.31+355120.1 3975 55321 0048 2.2209 2.0201  0.56  4.31  0.60  3.33  3.92  3.19  0.06428
130221.44+000800.4 4051 55337 0644 2.3854 1.9696  0.20  3.33  0.29  3.22  3.02  3.13  0.13030
130221.44+000800.4 4051 55337 0644 2.3854 2.0738  0.49  9.80  0.56  7.00  8.69  6.40  0.09626
130230.45+371630.3 3975 55321 0980 2.2236 2.0600  1.35  6.43  1.24  7.75  6.13  7.12  0.05204
130248.10+385024.8 3976 55302 0102 2.0580 1.9478  0.47  5.22  0.24  3.43  4.66  3.04  0.03669
130248.10+385024.8 3976 55302 0102 2.0580 1.7444  0.89  8.09  0.45  3.46  7.70  3.31  0.10778
130248.10+385024.8 3976 55302 0102 2.0580 1.6317  0.71  4.44  0.52  3.71  4.32  3.48  0.14901
130307.05+043735.8 4758 55682 0770 1.8691 1.7266  0.33  6.60  0.20  5.00  6.62  4.97  0.05090
130308.89-005442.6 4051 55337 0276 2.2179 1.7677  0.54 10.80  0.35  8.75  9.34  7.58  0.14958
130325.52+065113.9 4838 55686 0600 1.6382 1.4794  0.37  2.31  0.34  2.62  2.23  2.47  0.06200
130325.52+065113.9 4838 55686 0600 1.6382 1.4913  0.84  3.36  1.02  4.08  3.14  3.83  0.05723
130325.52+065113.9 4838 55686 0600 1.6382 1.5173  0.45  3.21  0.37  3.08  2.93  2.95  0.04688
130335.54+053746.9 4838 55686 0414 2.3322 2.2070  1.31 11.91  1.04  9.45 11.53  9.18  0.03828
130403.48+020711.2 4005 55325 0898 2.2506 2.0624  0.24  6.00  0.27  4.50  6.19  4.24  0.05957
130411.93+353619.1 3977 55335 0698 2.0140 1.6267  0.76  3.04  0.47  3.36  2.89  3.07  0.13668
130421.82+391745.6 3978 55330 0587 2.2260 1.9431  0.37  2.85  0.60  2.50  2.76  2.32  0.09152
130429.56-013756.2 4051 55337 0216 2.3592 2.1109  0.59  9.83  0.41  6.83  8.74  6.05  0.07664
130441.72-011721.3 4051 55337 0223 2.2339 2.0224  0.78  8.67  0.42  6.00  7.90  5.29  0.06753
130441.78+354026.1 3977 55335 0740 2.2639 1.8790  1.04  6.50  1.15  7.19  6.08  6.68  0.12483
130441.78+354026.1 3977 55335 0740 2.2639 1.9029  2.04  8.50  1.61  8.05  8.09  7.45  0.11668
130444.02+013230.7 4052 55600 0662 2.2866 2.1746  0.71  4.73  0.51  3.92  4.36  3.62  0.03466
130451.63+064745.2 4838 55686 0654 2.2563 1.7832  0.67  2.23  0.62  3.88  2.12  3.52  0.15571
130451.63+064745.2 4838 55686 0654 2.2563 1.9593  0.73  6.08  0.58  4.83  5.58  4.48  0.09535
130507.41+033154.5 4758 55682 0093 2.2270 1.7383  1.36  8.00  0.85  7.08  7.43  6.55  0.16276
130524.90+031135.1 4758 55682 0086 2.2093 1.8437  2.35 12.37  2.39 13.28 11.89 12.56  0.12036
130524.90+031135.1 4758 55682 0086 2.2093 1.8618  2.25 11.84  2.17 12.06 10.88 11.50  0.11410
130524.90+031135.1 4758 55682 0086 2.2093 2.1018  1.47  8.17  1.18  6.94  7.59  6.58  0.03406
130525.22+060957.1 4838 55686 0698 2.3696 2.0481  0.51  4.25  0.69  4.06  4.02  3.80  0.09994
130532.90+004714.8 4052 55589 0696 2.2483 1.8300  1.19  6.61  1.13  4.71  6.39  4.37  0.13699
130532.90+004714.8 4052 55589 0696 2.2483 1.9029  1.10  5.00  0.96  5.33  4.80  5.06  0.11195
130532.90+004714.8 4052 55589 0696 2.2483 2.0486  0.30  3.33  0.41  3.73  3.11  3.35  0.06336
130536.88+381443.0 3978 55330 0656 2.2943 2.1021  0.90  3.60  0.92  3.68  3.34  3.42  0.06004
130550.09+013054.5 4005 55325 0024 2.2006 1.8157  1.67  6.68  0.69  4.06  6.23  3.79  0.12743
130616.11+375110.4 3978 55330 0314 1.7063 1.4667  1.31  5.24  1.00  5.00  5.00  4.78  0.09244
130618.43+393831.3 4706 55705 0446 2.2225 1.8660  0.37  3.36  0.45  4.09  3.06  3.69  0.11671
130622.92-014540.7 4051 55337 0088 2.1547 1.7947  0.74  5.69  0.30  5.00  5.25  4.92  0.12058
130622.92-014540.7 4051 55337 0088 2.1547 1.8021  0.36  4.50  0.31  4.43  4.15  3.93  0.11797
130632.84-001432.7 4051 55337 0928 2.2200 1.8912  0.56  4.00  0.26  2.89  3.64  2.62  0.10730
130722.94+375031.5 3978 55330 0280 2.2572 1.8694  0.70  5.00  0.56  5.09  4.83  4.66  0.12609
130725.82-013804.0 4051 55337 0042 2.1992 1.8908  0.69  6.90  0.33  5.50  6.72  5.11  0.10102
130731.15+395221.0 4706 55705 0378 2.0409 1.6247  0.49  5.44  0.37  3.36  4.98  3.08  0.14613
130731.33+374536.4 3978 55330 0274 2.3753 1.8628  1.42  5.46  1.47  4.45  5.22  4.23  0.16321
130750.12-022358.3 4053 55591 0486 2.2749 2.0469  0.42  3.82  0.76  3.30  3.45  3.12  0.07204
130750.12-022358.3 4053 55591 0486 2.2749 2.0854  1.62  4.38  0.98  4.45  4.09  4.19  0.05954
130815.08+050735.4 4760 55656 0596 2.3326 1.9030  0.79  7.90  0.46  6.57  7.79  5.83  0.13714
130815.08+050735.4 4760 55656 0596 2.3326 1.9858  0.23  4.60  0.26  4.33  4.01  4.01  0.10944
130815.08+050735.4 4760 55656 0596 2.3326 2.1645  0.57  5.70  0.22  3.14  5.20  2.91  0.05171
130815.88-001639.6 4051 55337 0996 2.3352 1.9488  0.75  5.77  0.53  3.12  5.47  3.00  0.12252
130820.97+011931.0 4007 55327 0460 2.2503 2.0840  0.91  7.58  0.56  8.00  7.46  7.09  0.05247
130835.47+342419.0 3977 55335 0049 2.3193 2.1281  0.84  5.60  0.66  7.33  5.43  6.67  0.05926
130847.06+033840.7 4760 55656 0386 2.2610 1.8160  0.96  4.80  0.53  3.79  4.58  3.58  0.14567
130847.06+033840.7 4760 55656 0386 2.2610 1.9539  0.81  4.76  0.62  4.77  4.37  4.34  0.09859
130847.06+033840.7 4760 55656 0386 2.2610 2.0317  0.81  4.05  0.75  3.57  3.86  3.38  0.07278
130848.74+032245.5 4760 55656 0412 2.1769 1.8108  0.80  4.71  0.77  5.92  4.50  5.48  0.12183
130857.00+373517.2 3978 55330 0184 1.7462 1.6377  1.44  4.97  0.42  3.82  4.71  3.51  0.04029
130902.37+403901.5 4706 55705 0739 2.3622 1.9848  1.14 16.29  0.98 14.00 14.32 14.03  0.11850
130902.37+403901.5 4706 55705 0739 2.3622 2.1139  0.23  4.60  0.26  4.33  4.51  3.80  0.07657
130910.91+410658.1 4706 55705 0722 1.6009 1.4716  0.64 10.67  0.46  7.67  9.75  6.64  0.05095
130921.92+412944.8 4704 55681 0015 2.3385 2.0412  0.74  4.11  0.58  3.63  3.97  3.33  0.09300
130935.89+003255.1 4052 55589 0934 2.3269 2.0940  0.98  8.91  0.82 10.25  8.04  9.07  0.07245
130943.10+333650.8 3980 55331 0493 2.3623 1.9491  0.33  3.30  0.45  3.21  3.26  3.12  0.13038
131016.75+334419.7 3980 55331 0492 1.7917 1.5332  0.43  7.17  0.27  4.50  6.94  4.18  0.09686
131017.30+341521.5 3980 55331 0512 2.3546 1.9831  0.59  2.81  0.55  2.62  2.63  2.43  0.11683
131026.77+033230.1 4760 55656 0340 2.2895 1.9474  0.28  5.60  0.23  4.60  5.29  4.24  0.10937
131026.77+033230.1 4760 55656 0340 2.2895 2.0982  0.78  8.67  0.87 10.88  8.63 10.59  0.05984
131028.53+345903.8 3980 55331 0542 2.2880 1.9818  0.42  4.67  0.35  4.38  4.38  4.10  0.09744
131034.74+041648.5 4760 55656 0700 2.3947 2.0218  0.38  6.33  0.21  3.50  5.80  3.33  0.11584
131042.45+405345.0 4706 55705 0804 2.1554 1.6838  0.85  4.25  0.84  4.20  4.08  4.00  0.16048
131042.45+405345.0 4706 55705 0804 2.1554 1.7520  0.50  2.63  0.43  3.31  2.55  3.07  0.13594
131051.28+391401.8 3978 55330 0904 2.2469 2.0492  0.72  4.24  0.51  3.64  3.91  3.34  0.06274
131057.58+394925.8 4706 55705 0218 2.2553 1.8210  1.44  3.51  1.33  4.16  3.34  3.86  0.14222
131113.23+070507.5 4838 55686 0951 2.2984 1.9280  0.59  3.11  0.36  3.27  2.92  3.00  0.11856
131120.95+362842.9 3979 55597 0624 2.1391 2.0295  0.37  3.36  0.21  3.50  3.07  3.27  0.03552
131134.34+402246.3 4706 55705 0230 2.2173 1.8177  0.63  2.86  0.75  3.41  2.69  3.15  0.13185
131134.34+402246.3 4706 55705 0230 2.2173 1.8967  0.43  5.38  0.36  3.27  4.86  2.95  0.10459
131152.14+031511.7 4760 55656 0252 2.3439 1.8331  0.47  7.83  0.41  6.83  7.15  6.37  0.16426
131153.09+022548.5 4007 55327 0768 2.2107 1.9204  0.43  8.60  0.26  5.20  7.70  4.84  0.09449
131222.79+343314.4 3980 55331 0564 2.2930 1.7972  0.35  3.18  0.49  4.45  2.91  4.05  0.16175
131223.70-001239.0 4004 55321 0430 2.3279 1.9697  0.37  5.29  0.34  5.67  4.92  5.47  0.11339
131223.70-001239.0 4004 55321 0430 2.3279 2.0345  0.85  8.50  0.59  5.90  8.08  5.60  0.09203
131228.04-032308.8 4053 55591 0288 2.1954 1.9591  0.40  6.67  0.41  8.20  6.51  7.42  0.07668
131237.35+370152.4 3978 55330 0012 2.3235 2.0662  1.03 10.30  0.89  8.90  9.45  8.59  0.08041
131301.20+391227.7 3981 55603 0564 2.2026 2.0853  0.47  5.22  0.53  4.08  4.71  3.94  0.03730
131312.75-021216.1 4053 55591 0240 1.6042 1.4751  0.38  3.45  0.44  3.14  3.17  2.98  0.05080
131312.75-021216.1 4053 55591 0240 1.6042 1.4843  0.69  4.93  0.38  3.80  4.53  3.59  0.04710
131313.69-031355.7 4053 55591 0252 2.2767 1.9953  0.45  4.50  0.41  3.42  4.18  3.27  0.08955
131319.42+385029.2 3978 55330 0960 2.2806 2.1464  2.07  7.67  0.97  5.39  7.31  5.07  0.04174
131330.39+360303.5 3979 55597 0308 1.6162 1.4789  0.63  3.32  0.35  2.33  3.08  2.15  0.05386
131346.40+045852.9 4760 55656 0882 2.2431 1.9186  0.59  9.83  0.28  5.60  8.97  5.74  0.10504
131346.40+045852.9 4760 55656 0882 2.2431 2.1086  1.12 11.20  1.06 10.60 10.25  9.71  0.04233
131351.95+354458.0 3979 55597 0302 2.3515 2.1261  1.44  9.00  0.98  5.16  8.62  4.93  0.06951
131400.91+404747.4 4706 55705 0888 2.3656 2.0350  0.54  6.75  0.23  4.60  6.22  4.32  0.10303
131402.61+340633.7 3980 55331 0660 2.1084 1.9954  0.43  4.78  0.25  3.13  4.32  3.02  0.03701
131433.83+032321.9 4760 55656 0088 2.2508 2.0341  0.33  6.60  0.21  3.00  6.82  2.91  0.06888
131441.85+393812.0 3981 55603 0626 2.3253 1.8397  0.72  6.00  0.71  5.92  5.79  5.60  0.15656
131457.90+375051.3 3981 55603 0405 1.6984 1.5001  0.90  8.18  0.64  6.40  7.84  6.28  0.07618
131457.90+375051.3 3981 55603 0405 1.6984 1.5012  0.81  8.10  0.61  6.10  7.90  5.92  0.07574
131502.57-012113.0 4004 55321 0322 1.6543 1.4904  0.28  2.55  0.26  2.36  2.34  2.14  0.06365
131505.57+361048.7 3979 55597 0274 2.3696 2.2387  1.14  5.70  0.51  4.64  5.43  4.22  0.03960
131506.69+343121.8 3980 55331 0692 1.7000 1.4675  0.46  2.42  0.51  3.00  2.31  2.87  0.08980
131506.69+343121.8 3980 55331 0692 1.7000 1.5043  0.29  3.22  0.28  2.80  2.92  2.71  0.07510
131506.99+070916.3 4840 55690 0634 2.3345 1.8476  0.56  2.67  0.31  2.82  2.52  2.57  0.15655
131506.99+070916.3 4840 55690 0634 2.3345 1.9506  0.38  3.45  0.43  2.53  3.38  2.32  0.12171
131545.72+020505.2 4007 55327 0978 2.2478 2.0046  0.54  9.00  0.47  4.70  8.61  4.58  0.07768
131559.71-031852.6 4053 55591 0082 1.7181 1.5432  0.75  9.38  0.40  5.71  8.94  5.75  0.06641
131616.96+362319.3 3979 55597 0840 2.2113 1.9375  0.82 16.40  0.70 11.67 14.53 11.24  0.08888
131625.87-023950.7 4053 55591 0024 2.3296 1.9962  1.52  7.60  1.49  8.28  7.26  7.69  0.10512
131627.14-021903.9 4053 55591 0072 2.2391 2.0685  1.19  7.00  0.98  6.13  6.74  5.68  0.05405
131627.14-021903.9 4053 55591 0072 2.2391 1.9172  0.76  5.43  0.44  4.00  5.19  3.88  0.10429
131641.42-001425.3 4004 55321 0228 2.3577 2.2119  0.60  5.45  0.30  5.00  5.27  4.56  0.04436
131641.42-001425.3 4004 55321 0228 2.3577 2.0197  0.28  4.00  0.29  3.22  3.72  3.17  0.10570
131643.11-030824.3 4053 55591 0052 2.2032 1.7572  0.59  3.93  0.37  2.64  3.61  2.50  0.14882
131643.11-030824.3 4053 55591 0052 2.2032 2.0544  1.06  5.05  0.34  3.09  4.64  2.80  0.04753
131706.19+393129.1 3981 55603 0750 2.2712 1.9445  0.84  5.25  0.73  4.56  5.10  4.40  0.10483
131708.42+005532.2 4004 55321 0838 2.1766 1.7137  0.36  2.77  0.37  2.85  2.73  2.78  0.15621
131712.01+020225.0 4006 55328 0538 2.1325 1.9271  1.10 11.00  0.89  7.42 10.63  7.18  0.06772
131716.27+033723.6 4761 55633 0468 2.3030 2.0140  0.80  4.71  0.97  4.62  4.54  4.40  0.09131
131727.27+021502.1 4006 55328 0534 2.2806 1.8919  0.63  5.25  0.46  3.29  5.03  3.15  0.12545
131739.87+350345.4 3980 55331 0836 2.2275 1.7446  0.35  2.69  0.35  2.33  2.50  2.24  0.16067
131739.87+350345.4 3980 55331 0836 2.2275 1.9626  0.64  3.20  0.60  3.00  2.97  2.81  0.08543
131739.87+350345.4 3980 55331 0836 2.2275 1.9999  1.49  5.73  1.62  4.91  5.45  4.55  0.07300
131748.44+373453.8 3981 55603 0284 1.7627 1.5798  0.44  3.38  0.36  3.27  3.18  3.16  0.06839
131752.81+381314.6 3981 55603 0264 2.3336 2.1111  0.70  5.38  0.52  3.71  4.93  3.47  0.06897
131752.81+381314.6 3981 55603 0264 2.3336 1.8859  0.53  6.63  0.42  3.82  6.02  3.60  0.14322
131755.43+345407.9 3980 55331 0840 1.6988 1.4619  0.69  4.60  0.87  3.63  4.30  3.37  0.09162
131755.43+345407.9 3980 55331 0840 1.6988 1.4974  0.63  4.85  0.48  3.69  4.47  3.40  0.07740
131757.98+055938.6 4840 55690 0228 2.3175 2.0304  0.32  5.33  0.24  4.80  5.05  4.65  0.09027
131757.98+055938.6 4840 55690 0228 2.3175 2.1700  0.51  8.50  0.72  9.00  8.25  8.64  0.04545
131806.55+024122.2 4006 55328 0586 1.6255 1.4935  0.71  6.45  0.56  5.09  5.86  4.65  0.05154
131806.55+024122.2 4006 55328 0586 1.6255 1.4947  0.74  6.73  0.69  6.27  6.26  5.79  0.05106
131809.04+032433.7 4761 55633 0404 2.3492 2.1898  0.72 10.29  0.59  7.38  9.06  7.14  0.04872
131810.38+004759.8 4004 55321 0878 2.2791 2.0398  0.37  3.36  0.40  2.86  3.07  2.65  0.07563
131836.48+384213.9 3981 55603 0816 2.3413 1.8692  0.53  4.82  0.32  5.33  4.44  5.23  0.15116
131844.85+351203.4 3980 55331 0868 2.1484 1.9006  0.88  4.89  0.36  4.50  4.62  4.36  0.08179
131913.04+344738.8 3980 55331 0918 2.2656 1.9207  0.49  6.13  0.39  4.88  5.98  4.89  0.11116
131921.85+410804.0 4707 55653 0606 2.1255 1.7061  1.66  8.74  1.36  9.07  8.21  8.33  0.14310
131921.85+410804.0 4707 55653 0606 2.1255 1.9833  0.65  4.06  0.67  3.94  3.92  3.63  0.04653
131959.39+031442.3 4761 55633 0338 2.1311 1.6804  0.55  4.23  0.37  4.11  3.97  3.85  0.15418
132007.00+375750.9 3981 55603 0176 2.3604 1.8604  0.80  5.33  1.27  5.29  4.97  4.95  0.15972
132007.00+375750.9 3981 55603 0176 2.3604 1.8785  0.60  3.75  0.35  3.50  3.41  3.28  0.15357
132007.00+375750.9 3981 55603 0176 2.3604 2.0054  0.59  4.21  0.62  3.88  3.93  3.76  0.11119
132014.96+395302.9 4707 55653 0369 2.3165 2.1411  0.68  7.56  0.55  6.88  7.46  6.20  0.05428
132014.96+395302.9 4707 55653 0369 2.3165 2.1704  0.20  3.33  0.22  3.14  3.25  3.11  0.04502
132019.94+063459.4 4840 55690 0972 2.3651 2.2108  0.57  5.70  0.48  4.80  5.54  4.53  0.04690
132027.03+002035.4 4050 55599 0508 2.2374 2.1135  1.06  7.07  0.70  5.83  6.65  5.66  0.03900
132029.05+372444.0 3981 55603 0162 2.2152 2.0200  0.41  2.73  0.34  4.25  2.49  3.78  0.06255
132040.61+341646.4 3982 55332 0484 1.8492 1.4851  0.58  7.25  0.41  4.10  6.82  3.85  0.13588
132040.61+341646.4 3982 55332 0484 1.8492 1.7441  0.82  9.11  0.63  7.00  8.18  6.80  0.03757
132040.71+363604.2 3983 55603 0534 2.3414 1.9012  0.63  9.00  0.59  6.56  8.00  6.02  0.14033
132040.71+363604.2 3983 55603 0534 2.3414 2.0523  0.37  5.29  0.26  3.71  4.60  3.41  0.09025
132045.01+062146.4 4839 55703 0515 2.3695 2.2350  0.40  3.33  0.26  4.33  3.23  3.96  0.04071
132045.65+372751.7 3981 55603 0130 1.6861 1.5511  0.20  3.33  0.21  3.50  3.27  3.47  0.05152
132046.78+405101.0 4707 55653 0654 2.2667 2.0869  0.42  8.40  0.28  3.50  7.49  3.34  0.05655
132052.61-032857.5 4049 55591 0322 2.1850 1.7289  0.64  8.00  0.42  8.40  7.18  7.36  0.15333
132052.61-032857.5 4049 55591 0322 2.1850 1.8056  1.07 11.89  0.93 10.33 11.69 10.13  0.12616
132052.61-032857.5 4049 55591 0322 2.1850 1.8272  0.68 11.33  0.52  7.43 10.15  7.08  0.11860
132052.61-032857.5 4049 55591 0322 2.1850 1.9309  0.30  5.00  0.26  4.33  4.98  3.92  0.08295
132059.90+013712.1 4006 55328 0310 2.3012 1.8043  0.84  9.33  0.70  7.00  8.53  6.34  0.16170
132107.79+063444.5 4839 55703 0518 2.1641 1.9569  0.54  6.00  0.27  5.40  5.95  4.68  0.06762
132113.51+330627.7 3980 55331 0007 2.1942 1.7286  0.89  4.45  0.78  4.11  4.09  3.89  0.15626
132131.96-020515.1 4049 55591 0726 2.2078 1.7622  0.36  2.25  0.28  2.80  2.13  2.73  0.14845
132131.96-020515.1 4049 55591 0726 2.2078 1.8774  1.20  7.06  1.15  6.76  6.58  6.29  0.10827
132141.33+360626.8 3979 55597 0008 2.2628 1.8178  0.89  6.85  0.84  5.25  6.20  5.10  0.14559
132149.16+343710.9 3980 55331 0968 2.2320 1.7369  0.40  3.64  0.21  3.00  3.39  3.09  0.16476
132149.16+343710.9 3980 55331 0968 2.2320 1.9291  0.57  6.33  0.58  5.80  6.08  5.37  0.09809
132156.63+365940.0 3983 55603 0548 2.2852 1.9607  0.66  7.33  0.36  5.14  6.86  5.08  0.10363
132159.73-031200.8 4049 55591 0282 2.0529 1.7402  0.81  3.68  1.08  4.91  3.41  4.55  0.10764
132200.79-010755.7 4050 55599 0451 2.1596 1.7237  2.39  9.56  1.89  7.88  8.93  7.44  0.14737
132203.47-012201.8 4050 55599 0446 2.1493 1.7637  0.41  2.93  0.45  2.37  2.83  2.23  0.12987
132203.47-012201.8 4050 55599 0446 2.1493 1.8604  1.67  7.26  1.66  7.22  6.78  6.72  0.09592
132207.08-005247.7 4050 55599 0454 2.3398 2.1375  0.37  3.36  0.28  2.55  3.12  2.51  0.06240
132216.24+052446.3 4839 55703 0442 2.0574 1.7626  0.66 11.00  0.45  9.00 10.78  8.91  0.10105
132216.24+052446.3 4839 55703 0442 2.0574 1.9099  0.59 11.80  0.43  7.17 11.89  7.24  0.04941
132229.23+335256.0 3982 55332 0469 2.0559 1.8564  0.78  7.09  0.63  6.30  6.91  5.67  0.06741
132242.60-014036.3 4049 55591 0790 2.2133 1.9038  0.92  5.11  0.70  2.92  4.79  2.78  0.10093
132250.84+352345.4 3982 55332 0588 2.3112 1.9436  0.53  5.89  0.24  4.00  5.50  3.74  0.11714
132251.68+332152.4 3982 55332 0452 2.3154 1.9619  0.85  4.05  1.32  4.26  3.78  3.98  0.11227
132304.58-003856.5 4050 55599 0424 1.8261 1.5000  0.88  9.78  0.48  8.00  8.85  7.81  0.12200
132314.65+401617.1 4707 55653 0270 1.7440 1.4637  0.32  3.20  0.32  3.20  2.99  2.99  0.10734
132314.65+401617.1 4707 55653 0270 1.7440 1.6068  0.54  3.86  0.37  4.11  3.56  3.74  0.05125
132319.63+041717.7 4761 55633 0854 2.3268 2.0759  0.86 14.33  0.75 12.50 14.23 12.55  0.07825
132324.39+343448.5 3982 55332 0398 2.3282 1.9431  0.26  4.33  0.22  3.67  4.31  3.49  0.12235
132324.39+343448.5 3982 55332 0398 2.3282 2.0690  0.56  7.00  0.34  4.86  7.01  4.93  0.08090
132324.39+343448.5 3982 55332 0398 2.3282 2.1507  0.42  7.00  0.24  3.00  6.37  2.86  0.05475
132336.15+013319.5 4006 55328 0148 1.7112 1.4720  0.98  3.50  0.76  3.30  3.25  3.13  0.09210
132354.20+351809.9 3983 55603 0444 2.2354 1.7728  0.33  4.13  0.34  3.78  3.91  3.58  0.15308
132356.93+045049.2 4761 55633 0882 2.0379 1.7775  1.48 49.33  1.35 45.00 48.82 42.53  0.08938
132404.71+353502.9 3983 55603 0413 2.2320 1.9663  0.56  4.67  0.40  3.33  4.42  3.09  0.08558
132420.66+034220.7 4761 55633 0112 2.2923 1.9776  1.14 14.25  0.69  9.86 13.62  9.60  0.10013
132423.71+360711.4 3983 55603 0396 2.1973 1.7602  0.23  3.29  0.34  4.25  2.90  3.71  0.14595
132423.71+360711.4 3983 55603 0396 2.1973 2.0128  0.31  3.44  0.27  3.38  3.41  3.35  0.05937
132427.12+012631.0 4006 55328 0124 1.7541 1.5555  0.20  2.86  0.21  3.00  2.79  2.97  0.07470
132436.20+071634.8 4839 55703 0670 2.0987 1.7567  0.40  4.44  1.03 12.88  4.07 12.69  0.11642
132436.20+071634.8 4839 55703 0670 2.0987 1.9562  0.56  5.09  0.32  3.56  4.73  3.47  0.04704
132446.03+344206.1 3982 55332 0696 2.0304 1.8753  0.63  3.50  0.33  2.75  3.24  2.69  0.05249
132449.18+392528.1 3984 55333 0542 2.2954 1.8162  0.31  4.43  0.21  3.50  4.21  3.03  0.15586
132449.18+392528.1 3984 55333 0542 2.2954 2.0551  0.41  5.86  0.73  5.62  5.24  5.45  0.07557
132457.80+360543.6 3983 55603 0388 1.8837 1.4880  0.98  2.80  0.69  2.46  2.60  2.35  0.14653
132457.80+360543.6 3983 55603 0388 1.8837 1.5511  0.80  2.67  0.36  2.57  2.50  2.40  0.12194
132458.75+365111.6 3983 55603 0662 2.3195 2.1091  0.39  3.55  0.21  2.33  3.21  2.22  0.06539
132500.31+341421.4 3982 55332 0306 2.2767 1.7794  0.94  8.55  1.07  6.69  7.99  6.27  0.16313
132508.99+372428.7 3983 55603 0616 1.6474 1.5390  0.39  3.00  0.25  3.13  2.75  2.88  0.04178
132537.49+061947.2 4839 55703 0738 2.2581 1.8156  0.44  4.00  0.36  2.77  3.77  2.55  0.14494
132537.49+061947.2 4839 55703 0738 2.2581 2.0667  0.82  6.31  0.79  3.95  5.70  3.66  0.06047
132540.43+062657.1 4839 55703 0734 2.3829 2.2205  0.42 10.50  0.24  4.80 10.07  4.88  0.04916
132540.85+353846.1 3982 55332 0678 2.2989 2.1302  0.26  2.60  0.33  3.30  2.47  3.22  0.05244
132548.32+351105.3 3983 55603 0366 2.2241 1.7228  1.05 13.13  0.96 12.00 12.57 10.63  0.16740
132604.63+015042.8 4006 55328 0074 2.2490 1.9121  0.97  7.46  0.62  5.17  6.86  4.66  0.10904
132611.55+004449.9 4050 55599 0792 2.3512 2.1827  0.26  6.50  0.28  4.67  5.51  4.22  0.05154
132614.08+063909.9 4839 55703 0772 2.1644 1.9820  0.46  5.11  0.26  3.71  4.99  3.37  0.05930
132615.39+055927.5 4839 55703 0266 2.3290 2.0028  0.82  5.13  0.53  4.82  4.77  4.37  0.10276
132625.03+052340.6 4839 55703 0250 2.2244 1.8465  0.38  4.75  0.33  3.67  4.52  3.30  0.12402
132638.32-014446.1 4049 55591 0944 2.3165 1.9011  0.61  4.69  0.54  3.86  4.40  3.63  0.13303
132704.86+033827.5 4759 55649 0469 2.3861 1.8927  0.47  2.94  0.45  4.09  2.77  3.75  0.15620
132704.86+033827.5 4759 55649 0469 2.3861 2.0012  0.43  4.78  0.43  3.07  4.59  2.94  0.12008
132716.41+071950.4 4839 55703 0826 2.3158 2.1419  0.23  4.60  0.26  3.71  4.21  3.67  0.05382
132725.88-033125.4 4048 55602 0454 2.2096 1.8954  0.36  9.00  0.24  6.00  8.05  5.49  0.10266
132736.62+062349.6 4839 55703 0848 2.2939 1.8200  0.80  4.71  0.45  4.09  4.46  3.95  0.15410
132736.62+062349.6 4839 55703 0848 2.2939 2.1358  0.62  6.89  0.20  2.22  6.25  2.13  0.04915
132744.93+371129.6 3983 55603 0760 1.8752 1.6614  0.75  5.36  0.36  3.60  5.06  3.46  0.07712
132758.58+355043.4 3982 55332 0830 2.3349 1.9423  0.79 13.17  0.49  9.80 11.91  9.21  0.12460
132758.83-023025.4 4048 55602 0440 2.3639 2.0089  0.68 11.33  0.69 11.50 11.60 10.93  0.11107
132758.83-023025.4 4048 55602 0440 2.3639 2.2063  0.99 14.14  0.61 12.20 13.58 10.86  0.04795
132759.78-023140.2 4048 55602 0436 2.3586 2.2183  0.29  3.63  0.30  5.00  3.39  4.65  0.04265
132815.45-025548.3 4048 55602 0424 2.1598 1.9921  0.94  5.22  0.69  4.31  5.02  4.16  0.05448
132819.03-014356.1 4048 55602 0600 2.3548 1.9952  0.53  5.89  0.32  5.33  5.70  5.01  0.11290
132828.50+034132.2 4759 55649 0422 2.2894 2.0750  1.24 12.40  0.84  8.40 11.58  8.26  0.06730
132833.63-015727.9 4048 55602 0608 2.3731 2.0331  0.88  4.19  0.41  3.42  3.95  3.27  0.10585
132833.63-015727.9 4048 55602 0608 2.3731 2.1729  0.59  4.92  0.53  4.08  4.49  3.97  0.06111
132835.69-013525.6 4048 55602 0590 2.3740 1.9056  0.83  3.07  0.71  2.73  2.87  2.63  0.14836
132837.84+360941.4 3983 55603 0228 2.3212 2.1874  0.60 10.00  0.34  6.80  8.94  7.02  0.04110
132840.90+335801.1 3982 55332 0124 2.3975 2.1558  0.43  7.17  0.28  4.00  6.73  3.82  0.07366
132904.48+383449.4 3984 55333 0774 2.2448 1.9108  0.68  6.18  0.68  4.53  5.94  4.28  0.10820
132911.69+354446.9 3982 55332 0866 2.3527 2.0001  0.41  4.56  0.29  2.90  4.23  2.79  0.11067
132911.69+354446.9 3982 55332 0866 2.3527 2.2200  1.12  9.33  0.63  7.00  8.62  6.34  0.04036
132922.98+371738.7 3983 55603 0816 2.1834 1.7075  0.61  5.08  0.67  4.79  4.84  4.44  0.16052
132923.30+352050.4 3983 55603 0169 2.1558 1.8416  1.05  4.38  0.41  2.56  4.10  2.39  0.10449
132944.34+004004.6 4050 55599 0952 2.3038 2.0377  0.75 15.00  0.55 13.75 15.03 12.31  0.08378
132944.36-032810.2 4048 55602 0328 2.3846 1.9486  0.41  3.73  0.69  4.06  3.44  3.78  0.13704
132948.73+324124.4 3985 55320 0450 2.1596 1.6770  0.40  5.71  0.29  4.83  5.63  4.81  0.16425
132948.73+324124.4 3985 55320 0450 2.1596 1.7109  0.38  6.33  0.36  5.14  5.98  4.54  0.15198
132954.62+392150.9 3984 55333 0788 2.2613 1.7773  0.75  9.38  0.40  5.71  8.52  5.57  0.15928
132955.39+355924.1 3983 55603 0186 2.3327 1.8837  0.59  4.54  0.35  4.38  4.25  3.95  0.14371
133008.08+384613.8 3984 55333 0804 2.2473 1.8980  0.88  4.40  0.55  3.93  4.10  3.79  0.11331
133014.42+032623.0 4759 55649 0338 2.2873 1.8392  1.72  9.56  1.29  8.60  8.90  8.22  0.14550
133045.22-022938.2 4048 55602 0272 2.3050 2.0899  1.13 16.14  1.14 14.25 14.72 14.03  0.06720
133056.31+024243.2 4045 55622 0776 2.1652 1.9096  0.47  5.88  0.27  5.40  5.59  4.91  0.08400
133109.63+390206.6 3984 55333 0878 2.2443 1.8598  0.82  3.90  0.44  2.59  3.69  2.39  0.12548
133109.63+390206.6 3984 55333 0878 2.2443 2.0507  0.83  3.46  0.93  5.81  3.27  5.49  0.06145
133118.85+025204.5 4045 55622 0772 2.2756 2.0277  0.49 12.25  0.36  7.20 11.07  6.77  0.07854
133129.54+012653.9 4045 55622 0188 2.1853 1.7157  0.53  3.12  0.38  2.92  2.89  2.65  0.15816
133129.54+012653.9 4045 55622 0188 2.1853 1.9387  0.42  2.80  0.45  2.81  2.67  2.66  0.08041
133129.54+012653.9 4045 55622 0188 2.1853 1.9782  0.54  3.00  0.33  2.75  2.77  2.60  0.06713
133138.23+400214.6 4708 55704 0434 2.1934 1.7461  0.54  3.86  0.33  2.54  3.72  2.39  0.14977
133142.63+044826.5 4759 55649 0736 2.3445 1.8486  1.47 13.36  0.57  9.50 13.08  8.74  0.15913
133146.22+333828.3 3982 55332 0046 2.3508 2.1303  1.90  6.33  1.10  3.67  6.00  3.46  0.06797
133146.22+333828.3 3982 55332 0046 2.3508 2.2196  0.27  3.00  0.25  2.50  2.81  2.46  0.03992
133146.52+371920.6 3983 55603 0916 2.3603 1.8874  0.38  6.33  0.28  4.00  5.79  3.63  0.15052
133146.52+371920.6 3983 55603 0916 2.3603 2.0623  0.50  6.25  0.35  5.00  6.02  4.47  0.09260
133146.52+371920.6 3983 55603 0916 2.3603 2.1971  0.73  9.13  0.46  7.67  8.75  6.95  0.04975
133147.11+384054.5 3984 55333 0844 2.1042 1.8258  0.83  4.37  0.22  2.75  4.05  2.59  0.09369
133150.25+393417.7 4708 55704 0418 1.9838 1.5432  0.43  2.87  0.57  2.85  2.63  2.74  0.15843
133150.43+340627.9 3985 55320 0598 1.6886 1.5058  0.66  2.87  0.43  2.69  2.66  2.62  0.07030
133201.66-003754.0 4046 55605 0434 2.3560 1.8436  0.91  8.27  0.94  6.71  7.67  6.17  0.16418
133207.46-010540.0 4046 55605 0444 2.1788 1.8862  0.87  5.80  0.74  5.29  5.61  4.94  0.09626
133215.03+000252.5 4046 55605 0572 2.3538 1.9497  0.77 11.00  0.69  8.63 10.19  8.25  0.12769
133215.03+000252.5 4046 55605 0572 2.3538 2.0892  1.13 22.60  1.11 22.20 23.45 20.35  0.08200
133216.83+400655.3 4708 55704 0396 1.7004 1.4568  0.64  4.92  0.36  3.27  4.70  3.05  0.09426
133226.07+352309.1 3982 55332 0982 2.1690 1.8631  0.68  6.80  0.48  5.33  6.36  4.99  0.10116
133239.19+022213.3 4045 55622 0894 1.7187 1.6191  0.99  4.50  0.57  2.71  4.34  2.58  0.03731
133239.19+022213.3 4045 55622 0894 1.7187 1.6223  0.72  3.43  0.82  3.90  3.29  3.73  0.03609
133254.49+031029.5 4045 55622 0804 2.2402 1.9263  1.51 12.58  0.97  9.70 11.69  8.91  0.10155
133300.30+033802.2 4759 55649 0194 2.3528 1.9922  1.03 11.44  0.66  9.43 11.21  8.33  0.11330
133310.73+362354.9 3983 55603 0034 2.3687 2.1853  0.44  5.50  0.27  3.86  5.29  3.56  0.05592
133319.69-024903.2 4048 55602 0104 2.3276 2.0853  0.60  6.00  0.55  4.58  5.54  4.42  0.07546
133319.69-024903.2 4048 55602 0104 2.3276 1.9250  0.66  4.71  0.32  3.56  4.60  3.14  0.12825
133327.08+050653.8 4837 55707 0366 2.1842 1.8017  1.55 19.38  1.32 16.50 18.95 16.09  0.12728
133327.08+050653.8 4837 55707 0366 2.1842 2.0342  0.50  6.25  0.45  5.63  6.18  5.50  0.04822
133331.47+040821.9 4759 55649 0156 2.2642 1.8483  1.36  4.86  1.33  4.29  4.61  4.06  0.13545
133331.47+040821.9 4759 55649 0156 2.2642 2.0613  0.41  3.42  0.32  2.91  3.18  2.82  0.06409
133331.47+040821.9 4759 55649 0156 2.2642 2.1328  0.84  3.50  0.53  2.65  3.31  2.51  0.04106
133334.17+334207.9 3985 55320 0690 1.8177 1.5497  0.38  7.60  0.22  4.40  7.12  4.52  0.09961
133344.55+382700.1 3984 55333 0971 2.3266 1.9272  0.90 10.00  0.70  7.78  9.88  7.67  0.12721
133344.55+382700.1 3984 55333 0971 2.3266 2.0883  0.86 12.29  0.70 11.67 11.66 10.18  0.07419
133406.57+032742.9 4759 55649 0136 2.3424 2.1987  0.69  4.60  0.29  3.22  4.35  3.14  0.04392
133425.43-022913.7 4047 55352 0552 2.3138 1.9106  0.40  2.86  0.23  2.88  2.62  2.68  0.12901
133425.43-022913.7 4047 55352 0552 2.3138 2.0867  0.77  4.81  0.78  4.11  4.49  3.83  0.07087
133428.08+030229.7 4042 55626 0544 2.3434 2.1879  0.35  4.38  0.32  2.91  3.99  2.81  0.04759
133428.08+030229.7 4042 55626 0544 2.3434 1.8520  0.90  8.18  0.83  4.37  7.43  4.18  0.15764
133432.08+325604.0 3985 55320 0306 2.2075 1.8027  0.86  5.73  0.55  3.93  5.26  3.62  0.13410
133457.31+332836.6 3985 55320 0732 2.3201 1.9152  0.36  4.00  0.45  3.46  3.69  3.23  0.12933
133505.57+344643.5 3986 55329 0414 1.5693 1.4671  0.58  2.42  0.42  2.80  2.24  2.53  0.04057
133523.62+035734.2 4759 55649 0068 2.3450 1.8926  0.54  4.50  0.40  3.33  4.36  3.28  0.14430
133534.90+410923.8 4708 55704 0758 2.2784 1.8976  1.71 13.15  1.06 10.60 12.43  9.72  0.12285
133542.66-005554.6 4046 55605 0254 2.3727 2.2387  0.71  4.44  0.33  2.75  4.12  2.46  0.04052
133558.54-004240.9 4046 55605 0226 2.1682 1.7247  1.80  9.47  1.45  9.06  8.90  8.46  0.14967
133558.54-004240.9 4046 55605 0226 2.1682 1.8130  1.47  9.19  1.60  8.42  8.58  7.87  0.11835
133558.54-004240.9 4046 55605 0226 2.1682 1.9506  0.69  4.93  0.55  3.93  4.66  3.66  0.07104
133610.12+345626.1 3986 55329 0382 2.2793 2.0793  0.31  4.43  0.64  4.27  4.09  3.93  0.06284
133612.97+375139.9 3987 55590 0602 1.9428 1.5246  0.45  7.50  0.42  7.00  6.57  7.08  0.15209
133612.97+375139.9 3987 55590 0602 1.9428 1.7093  0.36  7.20  0.23  5.75  6.81  5.18  0.08248
133612.97+375139.9 3987 55590 0602 1.9428 1.7233  0.30 10.00  0.24  6.00  8.83  5.57  0.07736
133612.97+375139.9 3987 55590 0602 1.9428 1.8048  0.38 12.67  0.29  9.67 10.70  7.75  0.04799
133619.52-011021.0 4046 55605 0213 2.1663 2.0288  0.40  5.71  0.37  3.36  5.48  3.03  0.04437
133623.50+065723.9 4837 55707 0840 2.2733 2.0695  0.66  6.00  0.22  2.75  5.52  2.76  0.06420
133632.22+323626.6 3985 55320 0216 2.2151 1.7281  1.58  7.18  1.29  5.86  6.69  5.46  0.16279
133632.22+323626.6 3985 55320 0216 2.2151 1.9169  1.44  7.58  1.10  7.86  7.05  7.52  0.09703
133636.25-020416.6 4047 55352 0666 2.2444 2.0403  0.42  5.25  0.21  4.20  5.07  3.76  0.06488
133636.25-020416.6 4047 55352 0666 2.2444 2.0654  0.49  8.17  0.26  5.20  7.91  4.54  0.05669
133640.03+350546.0 3986 55329 0346 2.2744 2.1278  0.61  6.78  0.40  5.00  6.68  4.47  0.04577
133640.03+350546.0 3986 55329 0346 2.2744 1.9154  0.69  6.27  0.65  5.42  5.99  4.86  0.11561
133646.55+015741.8 4042 55626 0660 2.3678 2.1050  0.56 11.20  0.43  8.60 10.16  8.75  0.08107
133646.55+015741.8 4042 55626 0660 2.3678 2.1480  0.70 17.50  0.41 10.25 15.42 10.26  0.06739
133728.47+341714.1 3986 55329 0324 2.3621 1.9871  0.33  3.30  0.38  3.45  3.16  3.07  0.11771
133728.47+341714.1 3986 55329 0324 2.3621 2.0878  0.40  4.44  0.81  3.86  4.08  3.60  0.08490
133735.52+373246.1 3987 55590 0346 1.6354 1.4875  0.73  5.21  0.65  4.33  4.96  4.13  0.05769
133815.75+032119.4 4786 55651 0376 2.2240 2.0240  1.13  2.97  1.34  3.72  2.80  3.52  0.06395
133828.47+395922.5 4708 55704 0148 2.3420 2.2172  1.10 13.75  0.76 10.86 12.45 10.87  0.03804
133835.86+012541.4 4042 55626 0262 2.2833 2.0414  0.28  4.67  0.20  5.00  4.84  5.03  0.07638
133842.65-032517.6 4047 55352 0285 2.3350 1.8367  0.23  5.75  0.20  5.00  4.96  4.95  0.16043
133842.65-032517.6 4047 55352 0285 2.3350 1.8593  0.42  7.00  0.25  4.17  7.13  3.77  0.15269
133849.77+350152.2 3986 55329 0266 2.2098 1.8775  0.58  5.80  0.51  4.64  5.58  4.26  0.10885
133901.09+350457.0 3986 55329 0226 2.2630 2.0659  1.33  5.12  0.80  5.00  4.81  4.56  0.06223
133902.52+051624.4 4786 55651 0712 2.2505 1.9038  0.93  9.30  0.86  6.14  8.50  5.91  0.11231
133917.30+342621.7 3986 55329 0249 2.1951 1.7632  0.28  4.00  0.25  2.78  3.55  2.48  0.14422
133917.35+370223.6 3987 55590 0254 2.2177 1.8130  0.32  8.00  0.27  4.50  6.96  4.49  0.13361
133917.35+370223.6 3987 55590 0254 2.2177 1.8559  0.64 12.80  0.43  8.60 10.94  8.15  0.11872
133944.55+040948.3 4786 55651 0280 2.1820 1.9508  1.12  5.33  0.51  2.32  4.94  2.17  0.07529
133948.78+013304.0 4042 55626 0184 2.3544 1.9546  0.99  9.90  0.69  8.63  9.11  7.72  0.12623
133948.78+013304.0 4042 55626 0184 2.3544 1.9405  0.63  7.00  0.40  5.71  6.59  5.51  0.13094
133958.91-011705.3 4047 55352 0766 2.1947 2.0151  0.47  6.71  0.45  5.63  6.20  5.16  0.05780
133959.22+352020.2 3986 55329 0230 2.2224 1.7681  0.31  2.58  0.28  3.11  2.47  2.92  0.15081
134002.64-000831.8 4043 55630 0478 2.2124 1.7527  0.21  2.10  0.38  2.53  2.03  2.37  0.15322
134002.64-000831.8 4043 55630 0478 2.2124 1.8186  1.59  5.30  0.61  4.69  4.91  4.37  0.13004
134002.64-000831.8 4043 55630 0478 2.2124 1.9044  1.46  8.59  1.32  6.95  8.11  6.57  0.10045
134002.64-000831.8 4043 55630 0478 2.2124 2.1007  1.21  5.26  0.80  4.21  5.02  3.87  0.03538
134015.35+004149.0 4042 55626 0124 2.2780 2.0150  0.45  2.65  0.43  3.31  2.44  3.03  0.08344
134015.35+004149.0 4042 55626 0124 2.2780 1.9218  1.70  7.73  1.21  6.05  7.28  5.80  0.11453
134021.42+003424.9 4043 55630 0560 2.3140 1.9059  0.77  3.50  0.86  3.58  3.29  3.33  0.13066
134021.42+003424.9 4043 55630 0560 2.3140 1.9689  0.48  3.20  0.24  2.67  3.11  2.61  0.10952
134037.00-004721.6 4046 55605 0004 2.3537 1.9123  0.75  9.38  0.71  7.89  9.34  7.78  0.14019
134037.77-032523.9 4047 55352 0168 1.7691 1.5438  1.08  4.50  0.90  3.91  4.18  3.69  0.08466
134038.18+024713.9 4042 55626 0868 2.3166 1.8916  0.44  2.59  0.46  5.11  2.42  4.61  0.13628
134046.94-025040.0 4047 55352 0154 2.3029 2.0766  0.62  6.20  0.60  4.00  6.17  3.67  0.07086
134057.08+354934.4 3986 55329 0850 2.2162 2.0398  0.57  4.38  0.27  4.50  4.19  4.38  0.05635
134057.08+354934.4 3986 55329 0850 2.2162 1.8731  0.88  8.00  0.48  4.36  7.34  4.01  0.11233
134057.08+354934.4 3986 55329 0850 2.2162 1.8549  1.09  7.27  0.78  7.09  6.88  6.36  0.11860
134104.28+000923.7 4043 55630 0570 2.2656 2.0195  1.11 11.10  0.83  9.22 10.15  8.81  0.07819
134104.96+362838.4 3986 55329 0868 2.2090 1.8694  0.44  4.89  0.27  3.00  4.54  2.91  0.11139
134110.39+022503.5 4042 55626 0882 2.3097 1.9110  0.31  3.88  0.21  2.63  3.85  2.59  0.12766
134110.39+022503.5 4042 55626 0882 2.3097 2.1786  0.59  5.90  0.35  5.00  5.66  4.92  0.04039
134130.07+324353.9 3985 55320 0002 2.3016 1.9780  1.39  8.69  0.92  5.75  8.41  5.57  0.10279
134145.12-003631.0 4043 55630 0388 2.1788 1.6923  0.94 13.43  0.75  9.38 12.63  8.88  0.16460
134145.12-003631.0 4043 55630 0388 2.1788 1.9613  0.40  5.71  0.26  4.33  5.43  4.11  0.07076
134152.31+323550.4 3856 55269 0454 2.3218 1.9688  0.82  3.57  0.57  2.85  3.41  2.72  0.11188
134200.37-032413.6 4047 55352 0126 2.2114 1.7699  0.99  9.00  0.72  8.00  8.18  7.63  0.14683
134200.37-032413.6 4047 55352 0126 2.2114 2.0676  0.46  5.75  0.27  4.50  5.38  3.95  0.04578
134213.10+025902.4 4786 55651 0122 2.2215 1.9656  0.52  4.73  0.43  3.58  4.30  3.37  0.08258
134213.28+375348.0 3987 55590 0856 2.3140 2.0494  1.48 13.45  1.10 11.00 12.73 10.59  0.08302
134218.31+344557.8 3986 55329 0052 2.3341 1.9737  0.27  2.70  0.50  2.50  2.58  2.32  0.11390
134226.91+342902.7 3856 55269 0588 1.8775 1.6584  0.94 23.50  0.66 16.50 24.88 17.51  0.07903
134246.89-022035.5 4044 55359 0560 2.1714 2.0215  1.27 15.88  0.60 10.00 15.27 10.13  0.04838
134246.89-022035.5 4044 55359 0560 2.1714 2.0657  0.69 17.25  0.53 13.25 14.83 13.11  0.03388
134318.02+342153.1 3856 55269 0636 2.2404 2.1338  0.51  6.38  0.50  6.25  6.27  5.73  0.03344
134332.16+334422.7 3856 55269 0650 2.2568 1.8864  0.64  4.00  0.80  4.44  3.88  4.17  0.12015
134332.16+334422.7 3856 55269 0650 2.2568 1.8927  1.35  5.40  1.45  6.04  4.97  5.63  0.11800
134332.16+334422.7 3856 55269 0650 2.2568 1.9042  0.93  3.88  0.76  3.04  3.66  2.83  0.11409
134332.16+334422.7 3856 55269 0650 2.2568 1.9135  1.63  6.79  1.54  6.42  6.34  5.99  0.11093
134332.16+334422.7 3856 55269 0650 2.2568 1.9686  0.58  5.27  0.64  5.33  5.13  5.15  0.09239
134332.16+334422.7 3856 55269 0650 2.2568 2.1271  1.04  8.00  0.62  4.43  7.64  4.29  0.04062
134343.00-011455.8 4043 55630 0246 2.1964 1.7802  1.31  5.24  0.69  6.27  4.98  5.70  0.13860
134343.55+333943.7 3856 55269 0660 2.2392 1.7622  0.32  4.57  0.23  3.83  4.08  3.76  0.15797
134343.55+333943.7 3856 55269 0660 2.2392 1.9078  0.29  3.63  0.35  5.00  3.63  4.90  0.10751
134345.76+052536.3 4865 55713 0260 2.1921 1.7316  0.34  5.67  0.65  5.42  5.56  5.19  0.15454
134345.76+052536.3 4865 55713 0260 2.1921 1.8858  0.58  5.80  0.40  4.00  5.36  3.64  0.10054
134355.46+322353.4 3856 55269 0324 2.2012 1.7543  0.89  5.93  0.56  5.09  5.48  4.82  0.14924
134357.30+340240.1 3856 55269 0686 2.1488 1.6970  0.93  5.47  0.56  4.31  5.20  4.17  0.15365
134357.30+340240.1 3856 55269 0686 2.1488 1.7143  0.47  4.70  0.54  4.91  4.44  4.72  0.14741
134357.30+340240.1 3856 55269 0686 2.1488 1.8706  0.65  7.22  0.40  5.71  6.60  4.99  0.09224
134358.75+072649.4 4865 55713 0754 2.3689 1.9554  0.41  3.73  0.25  3.57  3.48  3.27  0.13021
134403.05+381451.6 3987 55590 0938 2.2369 1.7477  0.52  4.00  0.66  3.67  3.85  3.46  0.16240
134403.05+381451.6 3987 55590 0938 2.2369 2.0812  0.90  3.46  0.75  3.57  3.24  3.34  0.04926
134412.15+405907.6 4709 55720 0638 2.3247 1.9183  0.26  6.50  0.31  3.44  5.52  3.24  0.12964
134416.69-021355.7 4044 55359 0588 2.3486 2.0030  0.98 14.00  0.84  9.33 13.42  9.00  0.10850
134422.01-013424.1 4044 55359 0578 2.3378 1.8297  0.80  4.21  0.78  4.88  3.89  4.44  0.16366
134438.64+385943.8 4710 55707 0494 2.2387 2.0530  0.36  4.00  0.51  3.92  3.93  3.71  0.05898
134439.30+053346.7 4865 55713 0208 2.3167 1.9776  1.59 12.23  1.60 12.31 11.28 11.30  0.10744
134441.09-004950.2 4043 55630 0216 2.2699 1.8236  0.27  9.00  0.21  5.25  7.54  4.41  0.14570
134441.09-004950.2 4043 55630 0216 2.2699 1.9198  0.40 13.33  0.26  8.67 11.74  7.99  0.11276
134441.09-004950.2 4043 55630 0216 2.2699 2.0432  0.48 16.00  0.30 10.00 15.52  9.02  0.07173
134441.70+334740.3 3856 55269 0728 2.2591 1.8599  1.51  7.19  1.21  5.76  6.65  5.51  0.12993
134441.70+334740.3 3856 55269 0728 2.2591 2.0259  1.25  7.81  1.00  6.25  7.57  5.67  0.07411
134442.52+052402.1 4865 55713 0212 2.1816 1.7958  1.08  4.50  0.46  4.60  4.21  4.32  0.12855
134442.52+052402.1 4865 55713 0212 2.1816 2.0577  0.57  5.70  0.61  4.36  5.07  4.11  0.03970
134452.73+053805.3 4865 55713 0216 2.1949 1.7641  0.58  3.87  0.38  2.92  3.50  2.85  0.14384
134456.78+322001.3 3856 55269 0282 2.3592 2.0933  0.42  3.82  0.26  2.89  3.55  2.78  0.08228
134514.93-022057.9 4044 55359 0630 2.1500 1.7854  0.61  3.59  0.29  2.42  3.42  2.18  0.12239
134514.93-022057.9 4044 55359 0630 2.1500 1.9242  1.29  6.45  0.79  4.39  6.18  4.04  0.07424
134514.98+071710.2 4865 55713 0832 2.1708 1.7885  0.52  4.33  0.40  3.33  4.10  3.22  0.12778
134514.98+071710.2 4865 55713 0832 2.1708 1.8606  2.39  9.56  2.50  8.62  8.85  8.04  0.10259
134520.26+335528.2 3856 55269 0773 1.6215 1.4899  0.58  3.05  0.40  3.64  2.92  3.33  0.05146
134520.26+335528.2 3856 55269 0773 1.6215 1.5246  0.55  3.67  0.39  3.90  3.51  3.50  0.03765
134520.40+324112.4 3856 55269 0298 2.2603 2.0945  0.49 16.33  0.30  7.50 13.96  7.31  0.05215
134521.37+061807.5 4865 55713 0194 2.2552 2.0420  0.88 11.00  0.61  8.71 10.55  8.66  0.06764
134543.30+325852.6 3856 55269 0265 2.2066 1.7752  0.25  8.33  0.25  8.33  8.17  6.86  0.14349
134543.30+325852.6 3856 55269 0265 2.2066 1.8006  0.53 13.25  0.41 10.25 13.93 10.23  0.13456
134550.64+072537.5 4865 55713 0821 2.3700 2.0626  1.20 15.00  0.91 11.38 14.97 11.38  0.09536
134619.38+025548.5 4039 55648 0752 2.2203 1.8801  1.21  5.50  0.72  3.79  5.18  3.51  0.11119
134619.38+025548.5 4039 55648 0752 2.2203 1.9065  0.76  4.22  0.55  2.89  3.89  2.77  0.10217
134622.87-020036.2 4044 55359 0704 2.0866 1.9070  0.45  5.00  0.36  4.00  4.40  3.53  0.05988
134630.80-004214.1 4040 55605 0462 2.2156 1.9717  1.21  5.76  0.71  5.07  5.49  4.75  0.07872
134636.89+033106.5 4785 55659 0382 2.2789 1.8651  1.15  5.48  1.16  5.52  5.15  5.16  0.13409
134637.19+330522.2 3856 55269 0198 2.1099 1.9319  1.32  6.29  1.37  6.52  5.83  6.04  0.05887
134641.44+001701.2 4040 55605 0557 2.3464 2.2031  0.49  4.08  0.29  2.90  3.96  2.66  0.04374
134641.44+001701.2 4040 55605 0557 2.3464 1.9769  0.56  4.67  0.69  5.75  4.54  5.57  0.11647
134648.18+381759.0 3987 55590 0984 2.3516 2.1332  1.42  5.46  1.12  4.87  5.06  4.53  0.06728
134653.27+035156.5 4785 55659 0396 2.1305 1.7595  0.62  6.20  0.36  3.60  5.66  3.33  0.12548
134653.27+035156.5 4785 55659 0396 2.1305 1.7611  0.54  6.00  0.50  5.56  5.48  5.07  0.12491
134658.03+363454.7 3852 55243 0414 2.2138 1.9444  0.32  4.57  0.27  3.38  4.42  3.17  0.08733
134658.17+032651.8 4785 55659 0380 2.2845 2.0013  0.25  2.50  0.29  3.63  2.48  3.49  0.08993
134703.34+403938.9 4709 55720 0722 2.2104 1.8925  0.71  6.45  0.95  6.33  6.23  6.15  0.10390
134714.72+054207.2 4785 55659 0622 2.3291 2.0799  0.41  6.83  0.47  7.83  6.16  7.32  0.07765
134714.72+054207.2 4785 55659 0622 2.3291 2.1135  0.59  9.83  0.52  8.67 10.03  7.56  0.06685
134714.72+054207.2 4785 55659 0622 2.3291 2.1266  0.35  4.38  0.27  3.38  4.18  3.17  0.06267
134718.04+342513.7 3853 55268 0404 2.3646 1.8987  1.01  3.16  0.86  3.19  2.98  2.96  0.14795
134726.24-005733.0 4040 55605 0453 2.3745 2.0001  0.27  3.38  0.27  4.50  3.01  3.97  0.11706
134803.34+355851.0 3852 55243 0402 2.2672 1.9782  0.48  6.86  0.51  7.29  6.48  6.85  0.09235
134803.34+355851.0 3852 55243 0402 2.2672 1.8536  1.33  8.87  1.17  7.80  8.29  7.32  0.13453
134809.13+370018.0 3852 55243 0308 1.8633 1.4804  0.83  3.46  0.57  3.80  3.32  3.57  0.14258
134809.13+370018.0 3852 55243 0308 1.8633 1.7380  1.46  8.59  0.91  6.50  8.21  6.20  0.04472
134809.13+370018.0 3852 55243 0308 1.8633 1.7414  1.09  7.79  0.87  6.69  7.36  6.30  0.04348
134819.92+002557.3 4040 55605 0624 2.1962 1.9633  0.21  3.50  0.38  2.71  3.45  2.55  0.07552
134824.12+403451.0 4709 55720 0814 2.2563 1.7803  1.79  3.89  1.27  4.54  3.69  4.28  0.15673
134824.12+403451.0 4709 55720 0814 2.2563 2.0887  0.77  5.50  0.79  3.95  5.19  3.64  0.05279
134827.43-031345.8 4044 55359 0212 2.3330 2.1103  0.52  6.50  0.27  4.50  6.29  4.14  0.06904
134827.43-031345.8 4044 55359 0212 2.3330 2.1717  0.73 10.43  0.48  6.86  9.50  6.68  0.04956
134829.64+373120.1 3852 55243 0690 2.2536 1.9285  0.70 14.00  0.71 10.14 11.99  9.85  0.10488
134846.52+020422.9 4039 55648 0896 2.3128 1.8137  1.61  6.44  1.24  5.39  6.03  4.96  0.16186
134846.52+020422.9 4039 55648 0896 2.3128 2.1961  0.34  3.40  0.33  3.67  3.16  3.40  0.03585
134848.04+370346.1 3852 55243 0304 2.0762 1.7623  0.52  3.47  0.25  2.78  3.13  2.58  0.10722
134848.04+370346.1 3852 55243 0304 2.0762 1.9714  0.85  4.72  0.51  3.92  4.52  3.74  0.03465
134849.80+324402.2 3861 55274 0510 2.2078 1.8930  0.51 12.75  0.36  9.00 11.53  9.13  0.10293
134859.65+404105.0 4709 55720 0858 2.3319 2.1171  1.44  6.00  0.61  4.07  5.69  3.84  0.06654
134904.38+403008.2 4709 55720 0856 2.2002 1.8576  0.90  9.00  1.86 13.29  8.17 12.33  0.11275
134904.38+403008.2 4709 55720 0856 2.2002 1.9078  0.71  6.45  0.71  4.73  5.88  4.54  0.09552
134936.48+055941.3 4864 55680 0466 1.9177 1.7596  0.91  6.07  0.51  3.64  5.68  3.36  0.05565
134943.70+364030.5 3852 55243 0298 2.3444 2.1186  0.42  3.23  0.44  2.93  3.00  2.64  0.06979
135001.23+352019.1 3853 55268 0700 2.1339 1.8618  0.58  5.80  0.47  3.92  5.72  3.78  0.09058
135003.78+375736.3 3852 55243 0740 2.2047 1.7577  0.32  3.20  0.28  3.11  3.05  3.04  0.14910
135003.78+375736.3 3852 55243 0740 2.2047 1.8890  0.98  8.91  0.78  5.57  8.00  5.08  0.10334
135019.84+375747.5 3852 55243 0736 2.3151 1.8314  0.59  3.28  0.56  4.31  3.00  4.08  0.15642
135019.84+375747.5 3852 55243 0736 2.3151 1.9539  0.86  3.91  0.52  3.47  3.73  3.17  0.11485
135020.74+024447.7 4039 55648 0972 1.8928 1.4623  0.25  2.78  0.37  2.85  2.66  2.69  0.15975
135030.79+314211.8 3861 55274 0444 2.3965 1.9845  1.41  5.22  0.81  2.89  4.98  2.74  0.12860
135034.25+315206.2 3861 55274 0442 2.3597 2.2462  0.62  2.82  0.54  3.86  2.67  3.50  0.03435
135036.76+374549.1 3852 55243 0780 2.1626 1.9092  1.14 10.36  0.90  9.00 10.16  8.14  0.08332
135058.36+395813.1 4709 55720 0116 2.2552 1.9690  0.51  2.68  0.79  3.29  2.47  3.07  0.09177
135114.16+352708.8 3853 55268 0736 1.9284 1.7590  0.54  4.15  0.47  4.70  3.81  4.56  0.05952
135114.16+352708.8 3853 55268 0736 1.9284 1.8002  0.86  6.62  0.81  6.23  5.96  5.69  0.04474
135114.16+352708.8 3853 55268 0736 1.9284 1.8153  0.45  5.63  0.58  5.80  5.18  5.34  0.03937
135114.16+352708.8 3853 55268 0736 1.9284 1.6919  0.34  2.83  0.29  4.14  2.68  3.69  0.08401
135114.85+360505.5 3853 55268 0718 2.1510 2.0206  1.55 31.00  0.94 23.50 28.72 20.22  0.04224
135122.12-001755.7 4040 55605 0232 2.3366 1.8379  0.58  8.29  0.32  5.33  7.62  4.87  0.16049
135125.67+365031.4 3852 55243 0192 1.7040 1.4980  0.65  3.25  0.48  3.43  3.14  3.30  0.07908
135134.39+324032.0 3861 55274 0612 2.2690 1.9323  1.32  6.29  0.77  4.81  5.80  4.62  0.10827
135134.39+324032.0 3861 55274 0612 2.2690 1.9505  1.10  6.11  0.83  4.88  5.77  4.59  0.10215
135134.39+324032.0 3861 55274 0612 2.2690 1.9667  0.37  3.70  0.42  3.50  3.59  3.40  0.09673
135134.88+323903.9 3861 55274 0614 1.7254 1.4720  0.71  2.84  0.61  3.59  2.66  3.44  0.09728
135135.15+333742.1 3856 55269 0980 1.6864 1.5513  0.40  3.64  0.30  2.73  3.27  2.49  0.05155
135147.10+341214.7 3853 55268 0250 2.0512 1.6325  2.42  8.96  1.56  7.43  8.47  6.83  0.14654
135147.10+341214.7 3853 55268 0250 2.0512 1.8957  0.40  3.64  0.53  4.08  3.25  3.88  0.05226
135147.89+341328.8 3853 55268 0220 2.1519 1.8525  0.60  7.50  0.34  4.86  6.70  4.26  0.09948
135219.52+314539.8 3861 55274 0406 1.7515 1.5283  0.23  4.60  0.23  4.60  4.58  4.14  0.08440
135221.43+341404.7 3857 55272 0500 2.2723 1.8258  1.06  4.42  0.59  2.95  4.13  2.76  0.14566
135221.43+341404.7 3857 55272 0500 2.2723 2.1191  1.01  5.32  0.98  4.26  5.04  3.99  0.04791
135231.77+362958.1 3852 55243 0170 2.2580 2.0198  0.46  2.56  0.44  2.75  2.45  2.54  0.07578
135233.22+063041.1 4864 55680 0736 2.1759 1.8072  0.35  3.89  0.28  3.50  3.85  3.28  0.12278
135240.05+070105.0 4864 55680 0756 2.3255 2.1363  0.55  9.17  0.47  6.71  9.12  6.29  0.05851
135247.81+035210.3 4785 55659 0070 2.2595 1.8009  0.32  2.46  0.22  2.20  2.39  2.02  0.15048
135247.81+035210.3 4785 55659 0070 2.2595 1.8388  0.44  3.38  0.21  3.50  3.26  3.23  0.13732
135248.71+031432.3 4785 55659 0044 2.1911 2.0219  0.73  6.64  0.53  4.82  6.20  4.51  0.05443
135248.71+031432.3 4785 55659 0044 2.1911 1.8006  0.88  7.33  0.53  4.82  7.01  4.63  0.12980
135329.82+340846.1 3853 55268 0162 1.8146 1.5136  1.02  3.40  1.07  2.74  3.19  2.57  0.11262
135339.08+011435.1 4040 55605 0901 2.2234 1.7563  0.35  4.38  0.28  3.50  3.91  3.35  0.15528
135341.37+064444.3 4864 55680 0802 2.3521 2.0519  0.68  4.86  0.40  5.00  4.47  4.72  0.09355
135342.67-010702.5 4040 55605 0090 2.3475 2.0632  1.04  8.67  0.79  7.18  8.11  6.93  0.08852
135342.67-010702.5 4040 55605 0090 2.3475 1.8529  0.55  3.93  0.32  4.00  3.76  3.63  0.15853
135403.01+032040.3 4784 55677 0448 2.3804 2.2561  0.70  6.36  0.42  4.20  5.81  3.91  0.03745
135412.61-020142.2 4041 55361 0678 2.3206 1.8431  0.52  7.43  0.35  7.00  6.83  7.00  0.15402
135414.28+334720.4 3861 55274 0718 2.3229 2.2122  1.25 10.42  0.97  9.70 10.04  8.75  0.03387
135417.90+334859.8 3857 55272 0464 2.2589 1.8414  0.63 12.60  0.39  6.50 10.95  6.45  0.13624
135417.90+334859.8 3857 55272 0464 2.2589 1.8649  1.10 18.33  0.54  9.00 18.30  8.99  0.12815
135417.90+334859.8 3857 55272 0464 2.2589 2.1502  1.20 13.33  1.08 13.50 12.95 12.99  0.03391
135423.44+315608.9 3861 55274 0288 2.1846 1.7487  0.84  9.33  0.65  7.22  8.89  6.80  0.14614
135423.94-003115.4 4040 55605 0068 2.2817 2.1684  0.35  3.18  0.39  3.90  2.99  3.75  0.03512
135428.53+314324.8 3861 55274 0290 1.9226 1.4941  0.70  2.92  0.75  3.13  2.73  2.92  0.15723
135428.53+314324.8 3861 55274 0290 1.9226 1.6828  1.29  6.45  1.18  5.90  6.17  5.62  0.08540
135428.53+314324.8 3861 55274 0290 1.9226 1.6994  0.55  3.67  0.39  5.57  3.50  4.84  0.07928
135429.89+022021.3 4036 55330 0690 2.2889 1.8503  0.40  3.33  0.31  2.58  3.16  2.43  0.14216
135429.89+022021.3 4036 55330 0690 2.2889 2.1500  0.31  3.10  0.39  2.79  3.07  2.59  0.04312
135449.11-021031.8 4041 55361 0719 1.6613 1.4608  0.46  2.88  0.39  2.29  2.73  2.18  0.07817
135450.54+353832.0 3853 55268 0890 1.6430 1.4817  0.25  2.78  0.25  3.13  2.52  2.91  0.06289
135450.54+353832.0 3853 55268 0890 1.6430 1.5201  0.92  5.75  0.66  4.40  5.34  4.14  0.04758
135454.57+380001.5 3852 55243 0956 2.2660 2.0550  0.39  3.00  0.42  3.50  2.80  3.36  0.06669
135508.18+334117.9 3857 55272 0418 2.2399 2.0970  0.44  3.14  0.29  3.22  2.89  3.07  0.04508
135512.89+394539.1 4710 55707 0880 2.3492 1.9507  0.41  5.13  0.56  4.31  4.81  4.15  0.12601
135512.89+394539.1 4710 55707 0880 2.3492 2.0231  0.34  4.86  0.29  4.83  4.31  4.42  0.10208
135512.89+394539.1 4710 55707 0880 2.3492 2.2278  0.20  4.00  0.27  4.50  3.85  4.39  0.03690
135513.13+351253.7 3853 55268 0108 2.0735 1.6338  1.19  5.67  0.47  3.62  5.36  3.40  0.15317
135513.13+351253.7 3853 55268 0108 2.0735 1.6985  0.73  4.29  0.37  2.85  4.05  2.66  0.12939
135513.13+351253.7 3853 55268 0108 2.0735 1.9117  0.41  4.56  0.24  3.00  4.05  2.70  0.05403
135533.02+340316.2 3857 55272 0430 2.3609 1.9460  0.99  4.30  0.78  4.59  4.07  4.37  0.13100
135533.02+340316.2 3857 55272 0430 2.3609 2.1426  0.42  2.63  0.50  2.63  2.54  2.43  0.06706
135538.66+332439.3 3861 55274 0794 2.2830 2.0261  0.35  2.92  0.33  3.30  2.81  3.20  0.08130
135538.66+332439.3 3861 55274 0794 2.2830 2.1247  0.63  3.71  0.37  4.11  3.51  3.79  0.04938
135546.84+331537.4 3861 55274 0800 2.2501 1.7550  1.24  4.96  1.12  4.48  4.65  4.19  0.16378
135546.84+331537.4 3861 55274 0800 2.2501 1.7842  1.35  5.40  1.19  4.76  5.08  4.48  0.15350
135546.84+331537.4 3861 55274 0800 2.2501 1.8722  0.91  3.64  0.51  2.55  3.40  2.45  0.12298
135559.03-002413.6 4040 55605 0014 2.3375 2.0065  1.07 21.40  0.85 17.00 19.35 16.05  0.10407
135618.27-000626.4 4037 55631 0539 2.3395 1.9907  0.90  6.43  0.77  5.50  6.18  5.27  0.10987
135618.27-000626.4 4037 55631 0539 2.3395 2.1172  0.56  4.31  0.48  4.00  3.95  3.81  0.06878
135620.28+003910.8 4040 55605 0982 2.3227 1.9777  1.27  6.05  0.82  5.13  5.69  4.78  0.10919
135625.08-023527.4 4041 55361 0222 2.2667 2.1310  1.09  7.27  0.89  6.36  7.01  5.94  0.04240
135653.21-030129.9 4041 55361 0214 2.3748 1.8662  0.48  4.36  0.58  3.63  3.90  3.41  0.16191
135653.21-030129.9 4041 55361 0214 2.3748 2.1908  0.73  3.65  0.91  3.79  3.37  3.56  0.05601
135655.65-031909.2 4041 55361 0206 2.3729 2.0568  0.30  6.00  0.24  8.00  5.35  6.94  0.09809
135655.65-031909.2 4041 55361 0206 2.3729 2.2020  0.48 12.00  0.52  6.50 10.33  5.81  0.05195
135658.23-013027.9 4041 55361 0778 2.2019 1.8636  0.41  5.86  0.30  3.00  5.68  2.91  0.11120
135702.91+003824.4 4037 55631 0556 2.3245 1.8837  1.26  6.30  0.52  3.71  5.82  3.39  0.14129
135703.83+023007.1 4036 55330 0768 2.1868 2.0146  0.60  3.16  0.57  3.17  3.00  2.90  0.05549
135734.47+024836.9 4036 55330 0798 2.3223 1.8619  1.20  5.22  0.52  2.89  4.81  2.73  0.14807
135735.01-004648.9 4041 55361 0809 1.7713 1.4671  0.59  8.43  0.44  6.29  7.52  5.80  0.11575
135746.28+031132.3 4036 55330 0822 2.2544 1.8552  0.96  4.36  0.55  3.24  4.14  3.03  0.13012
135746.28+031132.3 4036 55330 0822 2.2544 1.9974  0.94  5.53  0.99  5.21  5.38  4.77  0.08208
135752.81+390635.7 4711 55737 0508 1.6314 1.4722  0.71  3.74  0.55  3.93  3.56  3.55  0.06233
135752.81+390635.7 4711 55737 0508 1.6314 1.5334  0.45  3.75  0.65  4.33  3.66  4.00  0.03794
135805.89+040112.5 4784 55677 0270 2.2954 2.0018  2.06  7.92  1.93  7.42  7.42  6.94  0.09305
135805.89+040112.5 4784 55677 0270 2.2954 2.1147  0.74  5.69  1.00  4.35  5.20  4.10  0.05633
135805.89+040112.5 4784 55677 0270 2.2954 2.0962  0.65  3.10  0.47  2.61  2.87  2.52  0.06227
135809.06+072258.5 4863 55688 0555 2.2282 1.9507  1.25  9.62  1.12  9.33  9.40  8.94  0.08964
135809.06+072258.5 4863 55688 0555 2.2282 1.9531  1.25  8.93  1.08  8.31  8.22  7.99  0.08883
135809.06+072258.5 4863 55688 0555 2.2282 2.0428  0.42  5.25  0.27  2.70  4.71  2.61  0.05908
135814.36+335318.5 3857 55272 0306 2.2035 1.7335  0.82  4.32  0.81  3.68  3.97  3.38  0.15734
135814.36+335318.5 3857 55272 0306 2.2035 1.8295  0.73  3.32  0.89  3.87  3.19  3.60  0.12351
135814.36+335318.5 3857 55272 0306 2.2035 1.8549  1.43  5.72  0.66  3.67  5.30  3.48  0.11470
135814.36+335318.5 3857 55272 0306 2.2035 1.8733  0.95  5.94  0.92  4.84  5.55  4.61  0.10836
135820.12+002157.1 4037 55631 0576 2.2982 2.1864  1.37 11.42  0.99  8.25 10.57  7.46  0.03447
135831.35+040017.8 4784 55677 0231 2.2772 1.8226  0.31  7.75  0.24  4.00  6.65  3.92  0.14823
135835.23+315337.9 3861 55274 0086 2.3558 1.8438  0.77 12.83  0.56 18.67 11.78 15.79  0.16405
135835.23+315337.9 3861 55274 0086 2.3558 1.8483  0.70 17.50  0.37  7.40 16.68  7.46  0.16251
135835.23+315337.9 3861 55274 0086 2.3558 1.9869  0.30  7.50  0.28  5.60  6.17  5.79  0.11593
135835.23+315337.9 3861 55274 0086 2.3558 2.1641  1.62 27.00  1.29 21.50 24.00 21.84  0.05875
135841.39+373232.3 3854 55247 0585 2.3383 1.8793  0.35  8.75  0.23  5.75  7.39  5.59  0.14685
135841.42+014316.5 4036 55330 0146 1.7958 1.4892  0.57 11.40  0.69 11.50 10.06 10.51  0.11564
135841.42+014316.5 4036 55330 0146 1.7958 1.5123  0.66  9.43  0.41  5.13  9.13  5.12  0.10651
135859.68+355034.9 3857 55272 0710 2.3532 1.9236  1.25  5.21  1.22  5.08  4.80  4.71  0.13625
135859.68+355034.9 3857 55272 0710 2.3532 1.9458  0.60  2.61  0.45  4.50  2.43  4.18  0.12882
135859.68+355034.9 3857 55272 0710 2.3532 2.0026  0.52  4.33  0.68  3.24  4.16  3.09  0.10999
135903.50-013914.8 4041 55361 0924 2.1972 1.7302  0.71  5.07  0.77  4.81  4.92  4.50  0.15660
135903.50-013914.8 4041 55361 0924 2.1972 1.9116  0.31  3.88  0.50  3.57  3.60  3.37  0.09330
135929.27+342148.9 3857 55272 0278 2.1824 1.8616  1.20  8.57  1.12  7.00  7.84  6.41  0.10586
135929.27+342148.9 3857 55272 0278 2.1824 1.9562  0.81  4.50  0.70  3.89  4.15  3.57  0.07360
135933.35+314903.3 3862 55276 0498 2.2002 1.9477  0.86  4.78  0.55  3.67  4.44  3.48  0.08200
135936.93+055504.8 4863 55688 0382 2.2840 1.8677  0.23  3.29  0.25  3.57  3.15  3.47  0.13473
135936.93+055504.8 4863 55688 0382 2.2840 1.9507  0.55  4.23  0.39  3.90  3.88  3.67  0.10661
135936.93+055504.8 4863 55688 0382 2.2840 2.0346  0.68  6.80  0.56  3.50  6.24  3.35  0.07882
135938.69+330422.9 3861 55274 0964 2.3187 2.1732  0.90 10.00  0.65  8.13  9.78  7.26  0.04480
135945.45-013443.3 4041 55361 0962 2.2613 1.9244  0.45 11.25  0.28  9.33  9.88  7.55  0.10861
135946.67+071619.4 4863 55688 0640 2.2885 2.0084  0.96  6.40  0.57  4.75  6.17  4.56  0.08879
135946.67+071619.4 4863 55688 0640 2.2885 1.8823  0.52  4.00  0.29  2.90  3.85  2.62  0.13108
135946.67+071619.4 4863 55688 0640 2.2885 1.8021  0.40  4.00  0.31  2.58  3.64  2.44  0.15871
135953.50-005205.9 4037 55631 0369 2.1988 1.8747  0.47  7.83  0.30  5.00  7.70  4.51  0.10642
140001.18+330827.1 3857 55272 0166 2.3999 2.2725  0.40  4.00  0.63  3.50  3.57  3.22  0.03817
140007.16+054846.2 4863 55688 0374 2.2533 1.7788  0.23  3.29  0.24  3.43  3.05  3.09  0.15636
140007.64+375734.1 3854 55247 0662 1.7490 1.4673  0.45  4.09  0.56  5.09  3.67  4.63  0.10769
140007.64+375734.1 3854 55247 0662 1.7490 1.5966  0.93  5.17  0.73  4.06  4.84  3.74  0.05697
140009.27-012052.6 4041 55361 0947 2.1872 1.7834  0.54  3.60  0.45  3.21  3.45  3.11  0.13465
140009.27-012052.6 4041 55361 0947 2.1872 1.8517  0.25  3.13  0.22  2.44  3.07  2.25  0.11077
140009.27-012052.6 4041 55361 0947 2.1872 1.9626  0.73  4.56  0.34  4.25  4.37  3.94  0.07295
140009.27-012052.6 4041 55361 0947 2.1872 1.9681  0.67  6.09  0.61  5.55  5.83  5.39  0.07110
140033.34-005840.6 4037 55631 0329 2.3775 1.9920  1.11 10.09  0.85  8.50  9.36  8.06  0.12060
140043.21+313103.0 3862 55276 0474 2.3850 2.0949  0.47  3.62  0.57  2.85  3.44  2.63  0.08936
140053.02+050708.8 4784 55677 0918 2.3015 1.8574  0.69  5.75  0.32  4.57  5.39  4.34  0.14347
140053.02+050708.8 4784 55677 0918 2.3015 2.1336  0.66  7.33  0.59  6.56  6.59  6.11  0.05215
140053.02+050708.8 4784 55677 0918 2.3015 2.1748  0.73  8.11  0.79  8.78  7.75  8.41  0.03911
140106.03+312829.6 3862 55276 0430 2.1631 2.0512  0.44  8.80  0.40  6.67  8.77  6.53  0.03600
140107.24+371348.6 3854 55247 0718 2.3554 2.2181  0.86  3.44  0.56  4.31  3.24  3.97  0.04176
140110.79+070912.4 4863 55688 0724 2.3060 2.0840  1.22  8.13  0.93  6.64  7.44  6.14  0.06940
140129.96+071858.5 4863 55688 0756 2.2890 1.9697  1.01  7.21  1.11  6.94  6.83  6.44  0.10177
140159.88-024539.7 4038 55363 0424 2.2121 2.0089  0.57  4.75  0.36  4.50  4.66  4.48  0.06526
140159.99+373759.1 4711 55737 0364 1.8555 1.6945  1.03  5.15  1.25  6.94  4.80  6.48  0.05797
140159.99+373759.1 4711 55737 0364 1.8555 1.7219  1.15  5.75  1.49  5.96  5.53  5.60  0.04788
140159.99+373759.1 4711 55737 0364 1.8555 1.7377  1.07  5.63  1.18  6.21  5.27  5.80  0.04210
140222.09+361928.0 3854 55247 0232 2.2437 1.8656  0.43  3.91  0.31  5.17  3.66  4.57  0.12331
140222.09+361928.0 3854 55247 0232 2.2437 1.9786  0.30  7.50  0.44  7.33  6.79  6.64  0.08506
140222.09+361928.0 3854 55247 0232 2.2437 2.0486  1.11  6.53  0.46  6.57  6.27  6.36  0.06195
140228.98-032029.0 4038 55363 0405 2.2021 2.0108  1.29  5.38  0.72  3.60  5.03  3.33  0.06152
140229.42-010512.4 4038 55363 0582 2.2108 1.7802  0.29  4.14  0.41  3.73  3.66  3.58  0.14301
140229.42-010512.4 4038 55363 0582 2.2108 2.0997  0.46  6.57  0.44  4.00  5.95  3.79  0.03520
140238.20+343518.4 3857 55272 0900 2.1692 1.8629  0.98  4.45  0.84  4.20  4.29  3.96  0.10130
140254.04+352355.6 3854 55247 0246 2.2955 1.8016  0.82  4.32  0.42  3.82  4.04  3.63  0.16096
140254.51+370442.5 3854 55247 0804 2.3188 1.9342  0.39  4.88  0.30  3.75  4.31  3.36  0.12255
140254.51+370442.5 3854 55247 0804 2.3188 1.9686  0.38  5.43  0.37  4.63  5.05  4.22  0.11105
140254.51+370442.5 3854 55247 0804 2.3188 2.0172  0.76  5.43  0.42  5.25  5.05  4.64  0.09499
140254.51+370442.5 3854 55247 0804 2.3188 2.1496  0.29  2.90  0.23  3.29  2.65  2.96  0.05228
140254.61-010909.1 4038 55363 0588 2.2802 2.0556  0.56  3.11  0.59  3.28  2.94  3.08  0.07081
140257.17+022216.2 4033 55332 0616 2.1516 1.7748  0.50  2.94  0.45  3.00  2.71  2.82  0.12665
140300.10+351225.2 3854 55247 0206 2.2565 1.9881  0.35  3.89  0.25  2.78  3.70  2.60  0.08580
140344.07-003359.4 4037 55631 0149 1.7404 1.4832  0.38  5.43  0.23  5.75  5.26  4.85  0.09824
140346.44+363910.3 3854 55247 0160 1.7265 1.5435  0.42  2.47  0.23  2.88  2.27  2.64  0.06937
140346.44+363910.3 3854 55247 0160 1.7265 1.6050  0.37  4.11  0.46  3.54  3.87  3.25  0.04555
140358.33+361133.6 3854 55247 0146 2.2794 1.8791  1.18 14.75  0.96 13.71 14.77 12.77  0.12945
140412.42+380903.0 4711 55737 0300 1.7278 1.5643  0.30  3.75  0.35  3.18  3.52  3.03  0.06173
140412.42+380903.0 4711 55737 0300 1.7278 1.5929  0.53  2.65  0.54  2.57  2.45  2.47  0.05067
140418.53+395344.6 4711 55737 0742 1.8135 1.5747  0.69  3.63  0.29  2.64  3.32  2.56  0.08846
140435.62+370555.0 3854 55247 0886 2.1824 1.6997  2.00  9.09  2.42  8.07  8.46  7.47  0.16303
140456.24+322949.0 3862 55276 0768 2.2244 1.8728  0.48  3.69  0.29  3.22  3.34  3.07  0.11495
140456.92+031214.5 4783 55652 0412 2.2733 1.7932  0.37  4.11  0.39  3.90  3.74  3.69  0.15729
140504.25+031026.7 4033 55332 0706 2.3959 2.1708  0.65  5.42  0.48  5.33  5.26  4.81  0.06848
140504.25+031026.7 4033 55332 0706 2.3959 2.0870  0.30  5.00  0.25  4.17  4.68  3.65  0.09508
140534.79+341706.9 3858 55273 0616 2.2825 1.8182  0.84  3.82  0.84  3.82  3.53  3.51  0.15134
140546.19+045616.0 4783 55652 0694 2.2519 1.8161  0.62  7.75  0.42  3.00  7.35  2.93  0.14290
140557.13+340637.1 3858 55273 0612 2.1340 1.6798  0.58  4.46  0.46  3.54  4.01  3.20  0.15530
140600.94+024610.9 4033 55332 0798 1.7388 1.4747  0.57 11.40  0.53 10.60 10.52  9.11  0.10105
140601.18-012443.1 4038 55363 0796 1.8327 1.4633  0.90  6.43  0.30  3.00  6.12  2.95  0.13883
140601.18-012443.1 4038 55363 0796 1.8327 1.5591  0.24  4.80  0.24  3.43  4.75  3.38  0.10123
140603.02+021257.0 4033 55332 0780 2.2723 1.9410  0.76  3.17  0.43  3.58  3.00  3.26  0.10634
140603.48+321516.9 3862 55276 0806 2.0466 1.7669  0.36  3.00  0.39  2.79  2.93  2.60  0.09600
140621.57-012121.4 4038 55363 0794 2.1530 1.7886  0.30  6.00  0.31  3.88  5.21  3.82  0.12220
140622.75+003939.1 4033 55332 0204 2.2778 2.0934  0.76  4.22  0.33  2.75  4.00  2.59  0.05784
140626.38+333534.9 3858 55273 0382 1.6742 1.5866  0.29  7.25  0.20  5.00  7.42  4.34  0.03329
140627.58+345458.3 3858 55273 0636 2.2449 1.7970  0.49  3.06  0.50  3.33  2.93  3.18  0.14745
140640.22+381610.0 4711 55737 0182 1.6832 1.4900  0.32  2.46  0.43  2.69  2.41  2.54  0.07459
140640.22+381610.0 4711 55737 0182 1.6832 1.5260  0.38  2.53  0.43  2.39  2.43  2.21  0.06030
140640.22+381610.0 4711 55737 0182 1.6832 1.5765  0.46  3.83  0.46  3.54  3.61  3.37  0.04056
140644.12+382259.8 4711 55737 0190 2.1839 1.9384  1.46  5.84  0.91  4.55  5.56  4.25  0.08007
140649.29+330802.3 3862 55276 0840 1.7303 1.5324  0.53  3.53  0.42  3.00  3.26  2.86  0.07510
140649.29+330802.3 3862 55276 0840 1.7303 1.5503  0.36  3.27  0.33  4.13  2.94  3.82  0.06809
140652.18-023248.4 4038 55363 0192 1.6589 1.4833  0.51  3.00  0.47  3.36  2.86  3.08  0.06822
140652.46+353012.1 3855 55268 0452 1.7628 1.4609  0.78  3.25  0.44  2.93  2.99  2.83  0.11520
140652.46+353012.1 3855 55268 0452 1.7628 1.4932  0.45  3.75  0.57  3.17  3.48  3.05  0.10232
140654.43-004923.4 4038 55363 0822 2.2367 2.0679  0.70  5.83  0.47  3.92  5.28  3.54  0.05351
140654.45+013807.9 4033 55332 0222 2.2433 2.1293  0.38  6.33  0.21  2.63  6.22  2.55  0.03577
140705.44+043610.0 4783 55652 0774 2.3589 1.9849  1.04  8.00  1.04  6.93  7.67  6.58  0.11750
140705.44+043610.0 4783 55652 0774 2.3589 2.0060  2.07  7.67  1.39  5.79  7.15  5.38  0.11055
140718.11-024256.0 4038 55363 0142 2.2937 2.0335  0.88  5.50  0.74  4.35  5.21  4.05  0.08211
140718.11-024256.0 4038 55363 0142 2.2937 2.0763  1.08  5.40  0.57  4.38  5.08  4.04  0.06818
140729.67+054235.9 4862 55685 0452 2.3064 1.9482  0.81  3.68  1.13  3.32  3.44  3.15  0.11417
140729.67+054235.9 4862 55685 0452 2.3064 1.8550  0.42  2.80  0.46  2.88  2.57  2.66  0.14574
140737.93+371926.5 3855 55268 0582 2.3016 1.9422  0.55 11.00  0.41  6.83  9.51  6.52  0.11474
140738.41+330855.2 3858 55273 0371 2.1463 2.0024  2.08  7.17  1.92  7.68  6.83  7.32  0.04678
140750.82-001646.6 4034 55635 0396 2.2111 1.9163  1.42 10.92  1.38  8.12 10.01  7.76  0.09600
140756.32+064451.0 4862 55685 0540 2.3527 2.1313  0.58  8.29  0.29  3.63  8.07  3.50  0.06821
140756.65+345410.2 3855 55268 0384 1.7174 1.4687  0.40  3.33  0.48  3.20  3.04  3.10  0.09569
140756.65+345410.2 3855 55268 0384 1.7174 1.5022  0.59  4.21  0.31  2.38  4.00  2.27  0.08232
140806.27+364058.4 3855 55268 0602 2.2859 1.9584  0.51  2.43  0.91  3.96  2.28  3.78  0.10461
140806.27+364058.4 3855 55268 0602 2.2859 1.9918  0.34  3.40  0.59  3.69  3.17  3.54  0.09349
140818.32+332741.0 3858 55273 0340 2.3040 1.8491  0.48  3.43  0.35  2.33  3.27  2.20  0.14706
140818.32+332741.0 3858 55273 0340 2.3040 1.9889  0.68  4.53  0.38  3.45  4.25  3.34  0.09989
140838.86+392319.8 4711 55737 0916 2.2015 1.9131  0.59  9.83  0.59  8.43  8.64  7.76  0.09412
140901.58+330906.2 3858 55273 0290 2.1786 1.8953  0.45  5.00  0.58  3.63  4.47  3.38  0.09308
140902.85+320555.2 3866 55623 0502 2.3344 1.8885  0.48  4.80  0.42  4.67  4.43  4.25  0.14258
140902.85+320555.2 3866 55623 0502 2.3344 1.8715  0.52  4.73  0.56  4.67  4.65  4.27  0.14836
140918.72+004824.3 4034 55635 0694 2.0014 1.7983  0.52  6.50  0.28  5.60  5.86  5.51  0.06995
140928.37+015202.5 4033 55332 0072 2.2824 2.0056  0.82  9.11  0.78  7.80  8.25  7.35  0.08787
140928.37+015202.5 4033 55332 0072 2.2824 2.0704  0.76  5.85  0.47  5.22  5.65  4.78  0.06667
140931.96+343927.6 3858 55273 0764 2.0820 1.7294  1.95  6.09  2.06  6.87  5.80  6.39  0.12090
140931.96+343927.6 3858 55273 0764 2.0820 1.9589  0.22  2.75  0.24  3.43  2.49  3.01  0.04074
140933.71+371805.3 3855 55268 0666 2.2830 1.7796  0.70  4.67  0.89  2.78  4.48  2.64  0.16493
140933.71+371805.3 3855 55268 0666 2.2830 2.0931  1.25  3.57  0.78  2.79  3.39  2.58  0.05951
140942.71+385236.5 4711 55737 0952 2.3845 2.0264  0.38  5.43  0.34  6.80  5.30  6.62  0.11137
140942.71+385236.5 4711 55737 0952 2.3845 1.8958  0.55  7.86  0.48  6.00  7.29  5.55  0.15469
140947.39+014032.1 4030 55634 0500 2.3786 2.1480  0.65  4.06  0.81  4.05  3.81  3.73  0.07058
140947.94+392910.8 4711 55737 0968 2.2464 1.8911  0.44  4.89  0.25  3.57  4.53  3.42  0.11539
141023.84+384345.1 4712 55738 0528 2.1761 1.7205  0.35  3.89  0.51  3.40  3.77  3.22  0.15361
141026.42-005009.6 4034 55635 0256 2.3671 2.1918  1.05 17.50  0.92 15.33 17.73 15.54  0.05342
141029.74+321625.7 3862 55276 0974 2.1552 1.8848  0.79  8.78  0.51  5.67  8.48  5.11  0.08936
141034.78+355925.9 3855 55268 0332 2.2432 1.9926  0.59 14.75  0.32 10.67 14.61  8.89  0.08025
141055.45-005528.1 4035 55383 0626 2.2471 1.9285  0.71  8.88  0.46  6.57  7.99  6.14  0.10291
141057.29+352309.9 3855 55268 0254 2.3385 1.8487  0.61 10.17  0.44  7.33 10.13  7.41  0.15734
141058.25+324139.0 3862 55276 0968 2.1446 1.7618  1.88  5.08  1.33  4.59  4.79  4.29  0.12908
141058.25+324139.0 3862 55276 0968 2.1446 1.7763  1.52  6.08  1.37  5.48  5.67  5.08  0.12393
141106.75+073108.2 4862 55685 0752 2.2658 1.9366  0.40  4.44  0.34  5.67  4.23  4.98  0.10585
141106.75+073108.2 4862 55685 0752 2.2658 1.9405  0.41  6.83  0.23  4.60  5.92  4.13  0.10454
141113.04+364818.7 3855 55268 0758 2.3800 2.2279  0.35  4.38  0.37  3.70  4.01  3.50  0.04601
141113.39+004451.7 4034 55635 0818 2.2467 2.1192  0.28  4.00  0.28  4.67  3.69  3.99  0.04004
141117.18+061240.9 4862 55685 0270 2.2424 1.9891  0.99  3.54  1.32  4.71  3.38  4.50  0.08116
141117.18+061240.9 4862 55685 0270 2.2424 2.0175  1.12  5.60  0.70  4.12  5.21  3.93  0.07176
141117.18+061240.9 4862 55685 0270 2.2424 2.0196  0.97  5.11  0.78  4.59  4.87  4.30  0.07107
141117.18+061240.9 4862 55685 0270 2.2424 2.0312  0.77  2.96  0.73  2.92  2.74  2.76  0.06725
141117.42-023222.0 4035 55383 0390 2.3165 2.1490  0.73  9.13  0.59  7.38  8.54  6.86  0.05178
141117.42-023222.0 4035 55383 0390 2.3165 1.9548  0.52  6.50  0.48  5.33  5.74  4.79  0.11497
141140.91+024107.6 4030 55634 0560 1.9097 1.7705  0.46  6.57  0.35  5.00  5.98  4.50  0.04898
141156.13+005539.4 4034 55635 0854 2.3153 1.8066  1.22  3.21  1.23  4.24  3.05  3.98  0.16505
141156.13+005539.4 4034 55635 0854 2.3153 1.8534  0.69  2.65  0.71  3.55  2.54  3.27  0.14892
141206.26+022929.0 4030 55634 0572 2.2368 1.9187  0.55  5.50  0.74  5.69  5.27  5.53  0.10308
141206.31+305435.8 3866 55623 0418 2.1481 1.9393  0.49  3.50  0.48  3.00  3.22  2.81  0.06852
141211.12+052929.9 4862 55685 0212 2.3451 1.8390  1.69  4.45  1.17  4.50  4.19  4.21  0.16259
141211.12+052929.9 4862 55685 0212 2.3451 2.2305  0.25  2.78  0.25  2.78  2.67  2.71  0.03485
141225.19+064928.7 4862 55685 0818 2.1868 1.8286  0.65  2.95  0.24  3.00  2.75  2.72  0.11867
141226.89+052146.8 4862 55685 0164 2.3996 1.9325  0.30  3.33  0.32  3.20  3.29  3.13  0.14674
141226.89+052146.8 4862 55685 0164 2.3996 2.1906  1.13 12.56  0.93 10.33 11.27  9.77  0.06336
141232.07+051909.5 4862 55685 0162 2.2096 1.7622  0.74 12.33  0.58  8.29 11.15  8.04  0.14900
141232.07+051909.5 4862 55685 0162 2.2096 2.0648  0.63 10.50  0.68  9.71  9.93  9.26  0.04613
141234.52+304609.5 3866 55623 0410 2.1503 1.7399  0.52  7.43  0.27  4.50  7.21  4.04  0.13868
141238.97+310025.9 3866 55623 0384 2.2456 1.8587  0.25  3.13  0.22  3.14  3.06  2.84  0.12626
141245.60+344637.9 3858 55273 0916 2.2043 1.8130  1.34  4.32  0.80  5.71  4.09  5.43  0.12951
141245.60+344637.9 3858 55273 0916 2.2043 1.9935  0.73  3.65  0.68  3.58  3.42  3.42  0.06795
141246.28+022943.8 4030 55634 0604 2.3856 1.9347  0.22  5.50  0.25  4.17  4.73  3.79  0.14196
141259.71+331928.6 3858 55273 0094 2.2791 2.0376  1.00  5.00  0.88  4.40  4.79  4.25  0.07635
141313.29-001723.5 4034 55635 0114 2.2233 1.9738  1.07  4.12  0.82  3.90  3.89  3.72  0.08039
141313.50+034634.2 4782 55654 0424 2.1831 1.7119  0.51  3.40  0.28  3.50  3.16  3.40  0.15885
141313.50+034634.2 4782 55654 0424 2.1831 1.7474  0.71  4.44  0.65  4.06  4.15  3.81  0.14615
141328.50+015018.1 4030 55634 0344 2.1946 2.0109  0.89  8.09  0.70  5.83  7.51  5.26  0.05915
141329.44+390333.7 4712 55738 0636 1.9043 1.4706  0.73  2.52  0.52  2.48  2.35  2.35  0.16034
141329.44+390333.7 4712 55738 0636 1.9043 1.5115  0.82  4.10  0.99  3.00  3.89  2.86  0.14430
141329.44+390333.7 4712 55738 0636 1.9043 1.5899  1.60  3.81  1.16  3.63  3.55  3.45  0.11407
141331.71+071350.0 4862 55685 0886 2.1615 2.0310  1.02 11.33  0.87  7.91 10.40  7.72  0.04213
141331.71+071350.0 4862 55685 0886 2.1615 1.7234  0.29  4.14  0.58  5.27  4.20  4.93  0.14807
141350.21-023826.1 4035 55383 0228 1.9195 1.6412  1.11  9.25  1.08  7.20  8.75  6.95  0.09985
141350.21-023826.1 4035 55383 0228 1.9195 1.6957  0.32  4.00  0.44  4.00  3.92  3.75  0.07959
141352.86+071414.7 4862 55685 0918 2.3581 1.9859  1.31  6.24  1.48  7.79  5.90  7.43  0.11694
141352.86+071414.7 4862 55685 0918 2.3581 2.0055  1.09  4.74  1.48  6.43  4.37  5.94  0.11048
141352.86+071414.7 4862 55685 0918 2.3581 2.1522  1.38  5.31  1.23  5.86  4.91  5.39  0.06319
141355.12+354139.8 3855 55268 0120 2.3078 1.8922  1.27 14.11  1.14 11.40 14.05 10.51  0.13346
141414.47+364257.8 3855 55268 0882 2.2643 2.0903  0.72  5.54  0.43  6.14  5.08  5.46  0.05472
141419.29+314057.7 3866 55623 0698 1.6622 1.5362  0.85  5.67  0.64  5.33  5.32  5.00  0.04845
141419.47+305229.0 3866 55623 0306 2.3223 1.9921  0.71  7.10  0.51  6.38  6.76  6.39  0.10430
141419.47+305229.0 3866 55623 0306 2.3223 2.1198  0.59  4.92  0.54  3.86  4.49  3.73  0.06281
141430.04+353006.7 3855 55268 0102 2.3111 2.1051  0.51  5.10  0.45  3.75  4.84  3.59  0.06415
141430.04+353006.7 3855 55268 0102 2.3111 2.0022  0.55  5.50  0.34  3.78  5.14  3.70  0.09762
141435.65+304726.9 3866 55623 0338 2.3618 1.9924  0.54  7.71  1.21 12.10  7.38 11.71  0.11588
141528.47+370621.2 4712 55738 0282 2.3702 2.1233  0.60 15.00  0.42 14.00 13.41 12.18  0.07594
141539.88+345220.1 3863 55280 0622 2.3068 1.9753  1.16 14.50  0.95 10.56 13.28  9.58  0.10524
141539.88+345220.1 3863 55280 0622 2.3068 1.9527  0.92  9.20  0.62  6.20  8.21  5.52  0.11278
141539.88+345220.1 3863 55280 0622 2.3068 1.9338  0.97  8.08  0.58  5.27  7.80  4.92  0.11911
141544.28-024328.7 4035 55383 0106 2.1496 1.8461  0.65  4.64  0.36  5.14  4.27  4.61  0.10098
141550.68+334359.3 3863 55280 0648 1.6514 1.5030  0.86  3.58  0.64  2.67  3.43  2.55  0.05753
141550.68+334359.3 3863 55280 0648 1.6514 1.5276  0.83  2.18  0.36  2.12  2.04  2.07  0.04778
141615.72+365537.3 3855 55268 0942 1.8269 1.6976  0.68 11.33  0.41  8.20 11.06  8.23  0.04678
141618.87+070211.9 4861 55710 0508 1.6271 1.4733  0.31  3.44  0.23  2.88  3.08  2.86  0.06025
141634.22+350935.3 3855 55268 0044 2.1317 1.9468  1.13  5.95  1.31  7.28  5.74  6.91  0.06078
141634.22+350935.3 3855 55268 0044 2.1317 1.9718  1.28  8.53  1.54 10.27  7.95  9.97  0.05236
141636.54+301721.0 3866 55623 0242 1.6929 1.5116  1.10  5.79  0.82  5.13  5.47  4.66  0.06959
141636.54+301721.0 3866 55623 0242 1.6929 1.5135  1.14  6.00  1.06  5.58  5.65  5.25  0.06883
141641.71+002300.7 4031 55604 0574 2.1928 2.0581  0.37  6.17  0.33  3.67  5.60  3.59  0.04308
141642.92+355514.1 3859 55246 0562 2.1755 1.7754  0.67  3.35  0.34  3.09  3.19  2.79  0.13386
141650.27+385335.9 4712 55738 0796 2.0878 1.7597  1.01  8.42  0.64  4.92  7.64  4.60  0.11187
141652.65+055316.8 4861 55710 0448 2.2571 2.1194  0.50  3.13  0.30  3.75  2.88  3.49  0.04317
141656.10+360958.7 3855 55268 0032 1.7424 1.6157  0.22  2.44  0.20  2.86  2.37  2.66  0.04727
141707.54+042159.5 4782 55654 0240 2.2256 2.0666  0.85  7.73  0.86  7.82  7.51  7.20  0.05051
141712.82+384927.8 4712 55738 0836 2.2501 2.0557  0.34  4.25  0.40  2.67  4.20  2.53  0.06160
141723.86+070317.9 4861 55710 0524 1.6012 1.4560  1.45  3.63  1.18  3.19  3.42  2.98  0.05738
141723.86+070317.9 4861 55710 0524 1.6012 1.4683  0.74  2.31  0.88  2.32  2.18  2.19  0.05240
141723.86+070317.9 4861 55710 0524 1.6012 1.5139  0.78  2.60  0.43  3.07  2.47  2.96  0.03412
141724.77+365718.3 4712 55738 0244 2.3998 2.2374  0.89  7.42  0.64  6.40  7.24  6.21  0.04891
141803.35+005517.4 4030 55634 0138 2.2664 1.7759  0.35  4.38  0.23  2.88  4.13  2.87  0.16129
141803.35+005517.4 4030 55634 0138 2.2664 2.0035  1.01  7.77  1.22  5.55  7.09  5.15  0.08371
141808.12+011513.6 4030 55634 0130 2.2067 1.9353  0.28  2.80  0.25  2.50  2.66  2.40  0.08820
141808.12+011513.6 4030 55634 0130 2.2067 2.0722  1.67  5.57  1.28  4.57  5.29  4.23  0.04282
141808.49+004206.0 4031 55604 0608 2.0466 1.7165  0.77  7.70  0.81  6.75  7.14  6.23  0.11418
141814.82-002703.2 4031 55604 0356 2.2906 1.8782  0.51  5.10  0.32  2.46  4.81  2.27  0.13311
141814.82-002703.2 4031 55604 0356 2.2906 1.9871  1.30  6.19  0.85  4.25  5.93  4.00  0.09647
141815.87+050231.4 4782 55654 0850 2.2715 1.8452  1.25  4.63  0.90  4.29  4.31  4.11  0.13872
141815.87+050231.4 4782 55654 0850 2.2715 1.9450  1.09  5.45  0.88  4.89  5.18  4.65  0.10475
141818.83+381715.0 4712 55738 0860 2.2430 1.8326  1.35  5.87  0.45  4.09  5.43  3.99  0.13448
141818.83+381715.0 4712 55738 0860 2.2430 2.0371  0.76  4.00  0.48  2.53  3.67  2.32  0.06550
141831.72+065711.2 4861 55710 0614 2.3945 2.1948  0.50 10.00  0.30  6.00 10.17  5.28  0.06056
141837.31+302837.1 3866 55623 0086 2.3127 2.0956  0.92  5.41  0.56  5.09  5.21  4.94  0.06768
141844.03+065730.7 4861 55710 0610 2.3847 2.2482  0.90 12.86  0.93 11.63 12.21 11.35  0.04114
141847.25-003648.0 4031 55604 0314 2.1852 1.9206  1.15  8.21  0.84  6.00  7.50  5.49  0.08651
141847.52+324705.8 3863 55280 0212 1.6819 1.4614  0.82  2.41  0.39  2.60  2.29  2.35  0.08559
141847.52+324705.8 3863 55280 0212 1.6819 1.4697  0.77  2.85  1.04  2.21  2.68  2.07  0.08224
141848.51+070027.2 4861 55710 0602 2.2251 2.0169  0.79  7.18  0.66  6.00  6.49  5.90  0.06664
141848.51+070027.2 4861 55710 0602 2.2251 2.0219  1.16  9.67  1.49  8.76  8.99  8.42  0.06499
141858.12+340359.1 3859 55246 0364 1.6815 1.5265  0.39  5.57  0.25  2.27  5.21  2.12  0.05947
141858.12+340359.1 3859 55246 0364 1.6815 1.5444  0.23  2.88  0.23  2.88  2.86  2.67  0.05243
141912.01+305633.8 3867 55652 0538 2.2647 1.8241  0.90  5.29  1.05  5.53  5.13  5.25  0.14397
141915.92+360453.6 3859 55246 0680 2.2262 1.8880  0.27  5.40  0.30  4.29  4.75  4.27  0.11029
141925.48+074953.5 4861 55710 0666 2.3831 1.9930  0.85 28.33  0.66 22.00 28.58 22.53  0.12191
141942.90+052718.1 4782 55654 0902 2.2872 1.9480  1.89 12.60  1.51 11.62 11.88 11.01  0.10848
141944.84-015931.9 4032 55333 0618 2.3865 1.9194  0.76  4.22  0.54  2.45  3.84  2.28  0.14734
141944.84-015931.9 4032 55333 0618 2.3865 2.1609  0.94  4.27  0.82  4.10  3.99  3.95  0.06883
142018.03+033531.2 4782 55654 0094 2.2679 2.0683  0.28  2.80  0.26  2.89  2.66  2.87  0.06294
142045.98-000518.0 4028 55621 0480 2.1922 2.0061  0.28  4.67  0.25  4.17  4.08  4.00  0.05999
142053.99+023326.8 4030 55634 0982 1.8423 1.6889  0.27  3.86  0.25  2.78  3.78  2.52  0.05542
142054.79+073110.6 4861 55710 0747 2.1386 1.9757  1.16  8.29  0.57  6.33  7.65  6.31  0.05325
142059.33+371059.8 4712 55738 0042 2.1599 1.7479  0.52  2.74  0.41  2.56  2.60  2.34  0.13880
142110.21+392137.8 4712 55738 0944 2.3029 2.0193  0.49  8.17  0.34  5.67  7.48  4.93  0.08954
142110.21+392137.8 4712 55738 0944 2.3029 2.1483  0.39  9.75  0.28  7.00  9.38  6.31  0.04790
142116.64+012255.6 4027 55629 0386 2.1609 1.6800  1.16  6.82  0.92  5.75  6.62  5.42  0.16356
142118.58-015502.0 4032 55333 0696 2.1810 1.9571  1.25  6.58  1.15  6.39  6.03  6.07  0.07286
142129.83+044233.9 4782 55654 0974 1.9243 1.6827  0.99 12.38  0.46  6.57 11.25  6.49  0.08602
142129.83+044233.9 4782 55654 0974 1.9243 1.7695  0.78  9.75  0.45  7.50  9.46  7.12  0.05433
142133.07+003936.7 4031 55604 0854 2.3729 1.8637  1.10  4.40  1.03  3.03  4.20  2.81  0.16221
142133.07+003936.7 4031 55604 0854 2.3729 2.1343  0.50  2.63  0.81  3.12  2.53  2.89  0.07324
142140.27-020239.0 4032 55333 0736 2.0592 1.8469  0.70  8.75  0.56  7.00  7.95  6.27  0.07180
142140.96-031348.4 4032 55333 0288 2.1406 1.8198  0.81  4.50  0.34  3.40  4.31  3.20  0.10733
142146.07+344055.3 3859 55246 0218 2.2282 1.7868  0.52  2.89  0.36  4.50  2.69  4.23  0.14598
142202.28+313443.5 3866 55623 0996 2.2644 2.1048  1.29  5.38  0.81  4.76  4.96  4.55  0.05008
142202.28+313443.5 3866 55623 0996 2.2644 2.1073  0.84  4.67  0.38  4.75  4.29  4.42  0.04928
142202.89+023033.4 4027 55629 0676 2.3556 2.1768  0.94  4.09  0.78  4.59  3.81  4.21  0.05470
142202.89+023033.4 4027 55629 0676 2.3556 2.0658  1.94  8.82  2.00  8.00  8.20  7.45  0.09008
142203.07+003147.2 4031 55604 0858 2.1954 1.7952  1.46 29.20  1.21 24.20 27.90 24.51  0.13302
142203.07+003147.2 4031 55604 0858 2.1954 1.8982  1.06 26.50  0.93 31.00 26.74 25.66  0.09731
142205.55+004143.3 4028 55621 0592 2.1538 1.7124  0.59  6.56  0.30  5.00  5.89  4.66  0.14964
142213.26+065439.4 4861 55710 0860 2.2059 1.7455  0.89  9.89  0.62  7.75  9.46  6.95  0.15380
142213.95-012046.6 4032 55333 0724 1.9169 1.5510  0.50  7.14  0.27  6.75  6.75  6.02  0.13324
142213.95-012046.6 4032 55333 0724 1.9169 1.6231  0.21  7.00  0.31  6.20  7.04  6.03  0.10577
142214.64+355629.4 3859 55246 0802 2.1412 1.9374  1.14  4.56  0.95  4.75  4.23  4.54  0.06698
142214.80+344333.1 3859 55246 0184 2.2535 1.8317  0.73 18.25  0.88 14.67 16.08 12.92  0.13797
142214.80+344333.1 3859 55246 0184 2.2535 1.8457  0.57 14.25  0.43 10.75 13.07 10.31  0.13313
142214.80+344333.1 3859 55246 0184 2.2535 1.9035  0.53 10.60  0.68 13.60  9.80 12.49  0.11333
142214.80+344333.1 3859 55246 0184 2.2535 2.0629  0.32  8.00  0.42  8.40  7.04  8.32  0.06030
142218.92-025250.5 4032 55333 0254 2.3715 2.0456  0.99  5.50  0.29  2.90  5.26  2.66  0.10131
142218.92-025250.5 4032 55333 0254 2.3715 2.0682  0.81  6.23  0.51  5.10  5.91  4.68  0.09399
142218.92-025250.5 4032 55333 0254 2.3715 2.1511  0.59  3.69  0.39  2.29  3.58  2.22  0.06750
142249.52+325434.5 3863 55280 0058 1.9087 1.4967  0.65  3.42  0.50  2.63  3.13  2.43  0.15156
142249.52+325434.5 3863 55280 0058 1.9087 1.7572  1.73  5.09  1.24  4.28  4.80  4.08  0.05344
142301.88+344210.9 3859 55246 0180 2.2758 1.8678  1.02  9.27  0.67  6.70  8.55  6.24  0.13224
142311.48+383139.3 4712 55738 0992 2.1247 1.7362  1.33  6.65  1.06  5.58  6.14  5.20  0.13199
142311.48+383139.3 4712 55738 0992 2.1247 1.8922  1.29  6.79  1.19  6.26  6.50  5.99  0.07717
142311.62+032515.1 4781 55653 0412 2.1555 1.7191  0.46  3.83  0.24  2.67  3.57  2.66  0.14776
142311.62+032515.1 4781 55653 0412 2.1555 1.8337  1.94 10.21  1.89  9.95  9.38  9.35  0.10715
142311.62+032515.1 4781 55653 0412 2.1555 1.9187  0.31  3.44  0.26  2.60  3.32  2.39  0.07785
142317.06-015829.4 4032 55333 0819 2.2809 1.8966  1.50  9.38  1.35 11.25  9.03 10.95  0.12394
142317.06-015829.4 4032 55333 0819 2.2809 1.7940  0.73  4.87  0.51  3.40  4.44  3.17  0.15928
142326.05+325220.3 3864 55649 0576 1.9046 1.4629  0.58 14.50  0.55 13.75 14.21 12.94  0.16348
142329.99-012958.9 4032 55333 0804 2.2070 1.7249  0.33  3.00  0.40  3.64  2.80  3.44  0.16148
142329.99-012958.9 4032 55333 0804 2.2070 1.7642  0.91  4.79  0.67  3.05  4.50  2.88  0.14750
142329.99-012958.9 4032 55333 0804 2.2070 1.8515  0.67  3.05  0.51  2.68  2.87  2.49  0.11695
142340.96+015554.9 4027 55629 0780 2.2577 1.8379  0.41  3.15  0.27  3.86  2.84  3.50  0.13709
142343.15+062747.9 4861 55710 0102 2.2875 1.9232  0.43  3.91  0.49  2.88  3.69  2.78  0.11691
142346.08+051935.4 4781 55653 0626 2.3416 1.8933  0.87  4.83  0.93  5.17  4.50  4.86  0.14306
142353.03+322447.0 3864 55649 0434 2.2764 1.7912  0.69  4.60  0.44  2.93  4.33  2.82  0.15892
142353.03+322447.0 3864 55649 0434 2.2764 2.1368  1.58  9.29  1.54  9.06  8.99  8.42  0.04351
142402.30+343913.5 3859 55246 0140 2.0191 1.5775  1.01  2.81  0.51  3.00  2.60  2.75  0.15683
142402.30+343913.5 3859 55246 0140 2.0191 1.6440  0.47  2.94  0.39  2.60  2.80  2.50  0.13189
142405.57+044105.5 4781 55653 0656 2.2763 1.8383  0.52 10.40  0.43  7.17  9.19  7.19  0.14253
142405.57+044105.5 4781 55653 0656 2.2763 1.9112  0.81 10.13  1.13 16.14 10.00 16.27  0.11760
142405.57+044105.5 4781 55653 0656 2.2763 1.9300  0.56  8.00  0.90 18.00  7.47 15.43  0.11125
142405.57+044105.5 4781 55653 0656 2.2763 2.0256  1.45  8.06  1.43  8.41  7.58  7.78  0.07944
142405.57+044105.5 4781 55653 0656 2.2763 2.1520  0.20  5.00  0.23  7.67  4.48  6.23  0.03866
142406.12+355550.0 3859 55246 0882 2.1415 1.7886  0.93  6.20  1.10  5.50  5.83  5.16  0.11860
142408.26+314545.7 3864 55649 0410 1.7145 1.4832  0.42  2.47  0.35  3.50  2.34  3.18  0.08882
142408.26+314545.7 3864 55649 0410 1.7145 1.5172  0.59  2.46  0.49  2.88  2.28  2.73  0.07532
142408.26+314545.7 3864 55649 0410 1.7145 1.6169  0.34  3.40  0.64  5.33  3.08  4.93  0.03660
142408.26+314545.7 3864 55649 0410 1.7145 1.6227  0.78  6.00  0.52  4.00  5.41  3.60  0.03439
142412.13+054033.6 4781 55653 0621 1.8441 1.6009  0.54  3.60  0.30  3.00  3.38  2.71  0.08915
142412.13+054033.6 4781 55653 0621 1.8441 1.6098  0.26  3.71  0.20  2.22  3.34  2.24  0.08576
142420.77+051512.6 4781 55653 0637 1.7376 1.5677  0.27  6.75  0.22  4.40  6.85  3.94  0.06398
142426.64+314744.1 3867 55652 0792 2.2200 1.9038  0.97 13.86  1.00 14.29 12.75 13.92  0.10299
142426.64+314744.1 3867 55652 0792 2.2200 1.9431  0.35  8.75  0.58  8.29  7.49  7.59  0.08968
142426.64+314744.1 3867 55652 0792 2.2200 1.9510  0.85 10.63  0.71  8.88  9.78  8.67  0.08702
142426.64+314744.1 3867 55652 0792 2.2200 2.1072  0.68 11.33  0.43  7.17 10.33  7.28  0.03564
142431.71-024451.6 4032 55333 0176 2.1428 2.0387  0.44  4.00  0.34  2.62  3.75  2.39  0.03367
142459.48+033137.6 4781 55653 0340 2.3322 1.9154  0.60  4.29  0.48  2.82  3.98  2.66  0.13284
142459.48+033137.6 4781 55653 0340 2.3322 1.9488  1.22  6.78  0.91  5.06  6.45  4.79  0.12163
142507.09+360632.6 3859 55246 0916 2.3555 1.8567  0.39  3.55  0.29  2.90  3.34  2.74  0.15956
142507.09+360632.6 3859 55246 0916 2.3555 1.9761  1.49  5.96  1.11  5.05  5.56  4.68  0.11941
142507.09+360632.6 3859 55246 0916 2.3555 2.1630  0.67  3.94  0.37  3.08  3.63  2.99  0.05901
142523.96+070226.6 4861 55710 0969 2.0376 1.7162  0.83 20.75  0.72 18.00 17.95 16.63  0.11137
142524.18+300737.4 3867 55652 0178 2.2207 1.8151  0.44  2.93  0.31  3.44  2.87  3.16  0.13379
142533.99+064239.0 4861 55710 0038 2.1854 1.9514  0.71  7.89  0.40  5.71  7.13  5.32  0.07615
142539.01+331009.4 3864 55649 0644 2.3060 1.8259  1.94 21.56  1.18 16.86 19.56 16.85  0.15564
142539.98+344843.5 3859 55246 0062 2.2470 1.7708  0.36  6.00  0.25  5.00  5.82  4.21  0.15728
142539.98+344843.5 3859 55246 0062 2.2470 1.8962  0.30  6.00  0.20  5.00  6.03  4.20  0.11384
142539.98+344843.5 3859 55246 0062 2.2470 1.9119  0.38  9.50  0.24  6.00  9.79  5.09  0.10850
142550.31+335618.8 3860 55269 0436 2.2422 1.8941  0.60  5.45  1.01  5.94  4.97  5.67  0.11309
142602.98+305016.7 3867 55652 0160 2.2941 1.9430  0.50  3.85  0.24  3.43  3.65  3.25  0.11223
142605.26+325051.3 3864 55649 0657 2.1470 1.7802  1.46  5.21  0.59  3.47  4.83  3.27  0.12330
142607.36+010331.8 4027 55629 0138 2.2522 1.9348  0.73  8.11  0.48  6.86  7.85  6.84  0.10233
142607.36+010331.8 4027 55629 0138 2.2522 1.9526  0.38  6.33  0.26  4.33  6.30  4.22  0.09635
142607.36+010331.8 4027 55629 0138 2.2522 2.0964  0.48  8.00  0.32  5.33  7.48  5.05  0.04905
142619.15+312321.1 3864 55649 0321 2.3687 2.2313  0.36  4.50  0.32  4.00  4.14  3.64  0.04162
142630.57+322816.7 3864 55649 0310 2.2118 1.8402  1.20  5.71  1.38  6.57  5.23  6.03  0.12234
142638.32+361032.4 3859 55246 0948 2.2064 2.0014  0.75  5.00  0.49  2.88  4.84  2.75  0.06597
142638.98+341846.4 3860 55269 0468 2.2000 1.8541  1.84 11.50  0.92  7.08 10.77  6.63  0.11390
142638.98+341846.4 3860 55269 0468 2.2000 1.8367  1.56  8.21  1.59 11.36  7.88 10.54  0.11993
142638.98+341846.4 3860 55269 0468 2.2000 1.8211  1.56  7.09  2.19  9.95  6.62  9.27  0.12536
142654.38+043423.2 4781 55653 0818 2.3370 2.1319  0.41  3.15  0.24  2.40  3.06  2.21  0.06335
142655.26-014113.7 4032 55333 0972 2.3057 1.8526  0.35  2.92  0.22  2.44  2.65  2.30  0.14636
142655.26-014113.7 4032 55333 0972 2.3057 1.9765  0.38  5.43  0.34  5.67  4.87  4.91  0.10452
142700.64+294008.4 3867 55652 0084 2.2482 1.8059  0.58  9.67  0.60 10.00  8.81  8.85  0.14534
142701.38+360129.4 3859 55246 0982 2.2456 2.0970  0.40  4.00  0.31  2.58  3.89  2.38  0.04683
142701.38+360129.4 3859 55246 0982 2.2456 1.9589  0.68  6.18  0.75  5.36  5.71  5.19  0.09222
142707.44+051039.9 4781 55653 0838 2.2300 2.0634  0.66  6.00  0.42  2.80  5.81  2.62  0.05291
142720.52-015935.0 4032 55333 0032 1.6068 1.4809  0.54  4.91  0.40  4.00  4.48  3.63  0.04946
142730.99-005421.5 4028 55621 0136 2.2892 1.8667  0.56  9.33  0.39  6.50  8.92  6.41  0.13662
142730.99-005421.5 4028 55621 0136 2.2892 1.8863  0.46  9.20  0.48  5.33  8.35  5.31  0.12993
142730.99-005421.5 4028 55621 0136 2.2892 1.9325  0.61 15.25  0.47 15.67 16.19 12.78  0.11429
142730.99-005421.5 4028 55621 0136 2.2892 2.1082  0.38  9.50  0.29  7.25  8.81  6.20  0.05654
142741.21+332937.3 3860 55269 0390 1.7160 1.4648  0.79  4.39  0.86  4.10  4.18  3.78  0.09675
142758.73-012136.1 4029 55618 0584 2.3541 1.8586  0.65  7.22  0.63  4.20  7.00  4.00  0.15850
142758.88-012130.3 4028 55621 0082 2.2722 1.8589  0.54  6.00  0.41  4.56  5.49  4.08  0.13421
142809.15+312708.7 3864 55649 0244 2.2057 1.9355  2.05 12.06  1.97 10.94 11.03 10.15  0.08783
142809.15+312708.7 3864 55649 0244 2.2057 2.0431  0.75  5.77  0.96  7.38  5.36  6.84  0.05201
142813.94+334759.6 3864 55649 0752 2.2371 1.9039  0.39  5.57  0.22  3.14  5.15  3.08  0.10820
142813.94+334759.6 3864 55649 0752 2.2371 2.0147  0.34  3.40  0.24  3.00  3.09  2.95  0.07106
142815.99+345947.3 3860 55269 0602 2.1727 1.7079  0.55  3.24  0.70  4.12  3.06  3.88  0.15710
142815.99+345947.3 3860 55269 0602 2.1727 1.9058  0.31  2.82  0.22  3.14  2.56  3.22  0.08765
142815.99+345947.3 3860 55269 0602 2.1727 2.0133  0.44  3.67  0.47  4.70  3.55  4.51  0.05150
142815.99+345947.3 3860 55269 0602 2.1727 2.0340  0.52  4.00  0.71  3.74  3.87  3.44  0.04467
142818.30+311408.3 3873 55277 0554 2.3993 1.9331  0.69  5.75  0.64  4.92  5.52  4.69  0.14645
142838.26+311607.5 3873 55277 0560 2.0365 1.7128  0.90  4.74  0.83  3.77  4.58  3.52  0.11225
142845.42+305439.6 3867 55652 0080 2.3556 2.1330  0.78  5.20  0.64  3.56  4.84  3.32  0.06853
142847.36+315530.6 3867 55652 0948 2.2115 1.7663  0.88  5.18  0.68  4.53  4.80  4.22  0.14813
142847.62+301017.6 3873 55277 0480 2.3114 1.8910  1.03  7.92  0.93  6.20  7.22  5.71  0.13494
142858.09+322850.8 3864 55649 0196 2.2162 1.7935  0.32  5.33  0.26  3.25  5.36  2.99  0.13998
14291.081+005254.4 4024 55646 0442 2.1546 1.8218  0.28  7.00  0.38  5.43  7.15  4.92  0.11103
14291.081+005254.4 4024 55646 0442 2.1546 1.8300  0.89 12.71  0.63  9.00 12.73  8.79  0.10816
142912.70+322158.4 3864 55649 0182 2.2171 1.7265  0.34  5.67  0.62  5.64  5.03  5.44  0.16397
142912.70+322158.4 3864 55649 0182 2.2171 1.7539  1.59 14.45  1.52 13.82 13.93 13.27  0.15422
142915.19+343820.3 3860 55269 0380 2.3534 1.9241  0.90 18.00  0.65 16.25 15.90 13.74  0.13614
142949.64+324653.9 3864 55649 0159 2.1703 2.0405  0.26  3.71  0.21  3.50  3.45  3.23  0.04178
143019.26-013707.8 4029 55618 0688 2.1755 1.7476  0.66  4.40  0.50  5.00  4.30  4.91  0.14373
143031.79+322145.9 3864 55649 0150 2.2323 1.8751  0.97  6.93  1.07 10.70  6.52  9.69  0.11657
143031.79+322145.9 3864 55649 0150 2.2323 1.8930  0.53  4.42  1.00  8.33  4.21  8.02  0.11045
143040.83+014939.9 4024 55646 0398 2.1130 1.7891  0.35 17.50  0.35 11.67 13.23 11.98  0.10943
143049.87+301936.7 3873 55277 0420 2.3358 1.8263  0.38  2.71  0.30  2.50  2.64  2.42  0.16424
143049.87+301936.7 3873 55277 0420 2.3358 1.8907  0.74  3.70  0.77  3.85  3.51  3.66  0.14224
143049.87+301936.7 3873 55277 0420 2.3358 1.9980  0.69  4.31  1.01  6.31  3.95  5.82  0.10636
143104.28+350426.1 3860 55269 0728 2.2325 1.7423  0.66  5.50  0.75  6.25  5.07  5.93  0.16299
143104.28+350426.1 3860 55269 0728 2.2325 1.8998  0.71  3.94  0.61  4.69  3.76  4.60  0.10819
143123.53+021229.7 4024 55646 0692 1.9111 1.4727  0.94  5.22  0.31  3.10  4.84  2.94  0.16179
143123.53+021229.7 4024 55646 0692 1.9111 1.7473  1.06  9.64  0.81  9.00  9.40  8.94  0.05785
143132.07+052701.1 4780 55682 0632 1.5824 1.4883  0.56 11.20  0.59  8.43 10.97  7.72  0.03710
143135.83-023201.3 4029 55618 0258 2.3105 2.0578  1.44  3.89  0.47  2.94  3.69  2.79  0.07924
143145.89-011954.0 4029 55618 0762 2.1959 1.7269  0.94  7.83  0.69  4.93  7.51  4.72  0.15738
143158.24+052355.7 4780 55682 0676 2.3297 2.0790  0.76  3.62  0.67  4.79  3.40  4.45  0.07812
143158.24+052355.7 4780 55682 0676 2.3297 2.1738  0.28  2.80  0.36  3.27  2.66  3.03  0.04792
143212.69-011109.7 4029 55618 0836 2.1584 1.8653  0.80  5.71  0.96  7.38  5.20  6.67  0.09709
143225.43-021624.2 4029 55618 0228 2.2687 1.9010  1.30  8.13  1.22  7.63  7.80  7.34  0.11877
143229.24-010616.0 4029 55618 0828 2.0829 1.6629  0.57 11.40  0.29  5.80 11.73  5.77  0.14542
143229.24-010616.0 4029 55618 0828 2.0829 1.7199  0.39 13.00  0.35  8.75 12.68  9.36  0.12462
143239.38+352344.9 3860 55269 0826 1.9506 1.7401  0.40  4.00  0.30  3.33  3.82  3.10  0.07388
143245.06+335714.5 3860 55269 0196 2.3163 2.1812  0.38  3.80  0.41  3.42  3.60  3.11  0.04157
143301.77+061511.9 4860 55691 0027 2.2223 1.9554  0.36  6.00  0.21  3.50  5.21  3.03  0.08625
143310.24+311912.1 3868 55360 0474 2.0579 1.7560  1.44 24.00  1.34 22.33 22.98 20.58  0.10358
143310.24+311912.1 3868 55360 0474 2.0579 1.8929  0.33  6.60  0.21  7.00  6.12  6.75  0.05541
143310.24+311912.1 3868 55360 0474 2.0579 1.8973  0.35  8.75  0.23  4.60  7.68  4.21  0.05390
143311.61+071050.8 4860 55691 0974 1.8301 1.4723  0.38  2.53  0.46  3.54  2.43  3.19  0.13435
143312.64+025924.6 4780 55682 0284 2.1347 1.7915  1.36  6.80  0.88  4.40  6.30  4.09  0.11544
143312.64+025924.6 4780 55682 0284 2.1347 1.8101  1.09  4.95  0.60  4.00  4.60  3.79  0.10888
143315.67+044929.1 4780 55682 0728 2.2813 1.8556  1.07  4.65  1.18  5.13  4.29  4.72  0.13807
143322.06+052621.6 4780 55682 0752 1.7860 1.5153  1.98  8.61  1.23  8.20  8.20  7.67  0.10186
143322.06+052621.6 4780 55682 0752 1.7860 1.5379  0.24  3.43  0.33  3.30  3.12  3.03  0.09300
143322.06+052621.6 4780 55682 0752 1.7860 1.5837  0.23  3.83  0.25  3.57  3.71  3.54  0.07524
143322.06+052621.6 4780 55682 0752 1.7860 1.4975  0.92  5.75  0.92  5.75  5.32  5.32  0.10888
143322.06+052621.6 4780 55682 0752 1.7860 1.4989  0.72  5.54  1.00  5.00  5.14  4.76  0.10833
143328.56+315021.4 3868 55360 0524 2.1999 1.8165  1.24  4.96  0.85  3.86  4.60  3.64  0.12694
143328.56+315021.4 3868 55360 0524 2.1999 2.0132  0.48  4.36  0.85  4.05  3.96  3.78  0.06004
143342.08+301537.8 3873 55277 0280 2.1693 1.6951  0.55  3.06  0.38  2.11  2.89  2.01  0.16067
143342.08+301537.8 3873 55277 0280 2.1693 1.7893  1.15  5.75  0.93  5.81  5.30  5.54  0.12703
143342.08+301537.8 3873 55277 0280 2.1693 1.9503  0.62  4.77  0.71  3.94  4.50  3.75  0.07148
143342.08+301537.8 3873 55277 0280 2.1693 1.9749  0.83  5.53  0.74  5.69  5.36  5.49  0.06322
143348.62+343303.5 3865 55272 0536 2.3112 2.1938  0.36  6.00  0.20  5.00  5.56  4.29  0.03608
143350.66+023753.7 4024 55646 0842 2.3509 1.9093  0.37  3.36  0.30  2.50  3.08  2.47  0.14038
143350.66+023753.7 4024 55646 0842 2.3509 2.0071  0.84  5.60  0.63  4.50  5.32  4.27  0.10783
143350.66+023753.7 4024 55646 0842 2.3509 2.2163  0.33  2.75  0.32  2.67  2.55  2.46  0.04097
143407.35+331340.4 3865 55272 0466 2.3470 1.9749  0.64  4.00  0.59  5.36  3.66  5.15  0.11731
143407.52+330117.0 3865 55272 0434 2.3456 1.8307  0.65  2.71  0.60  2.73  2.56  2.58  0.16558
143407.52+330117.0 3865 55272 0434 2.3456 2.0301  0.60  3.75  0.80  4.00  3.48  3.82  0.09873
143411.61+060305.5 4859 55684 0470 2.1968 1.7884  0.35  2.92  0.30  2.50  2.74  2.28  0.13584
143411.61+060305.5 4859 55684 0470 2.1968 1.9244  0.75  4.41  0.59  3.47  4.24  3.32  0.08883
143426.27+034817.0 4780 55682 0226 2.3045 1.9081  0.99 12.38  0.58  7.25 11.93  7.19  0.12709
143426.27+034817.0 4780 55682 0226 2.3045 1.8799  0.24  6.00  0.28  5.60  6.10  5.50  0.13667
143436.51+010522.2 4025 55350 0708 2.1999 1.7487  0.64  6.40  0.36  6.00  6.20  5.37  0.15083
143436.51+010522.2 4025 55350 0708 2.1999 1.8483  0.52  5.20  0.36  3.60  4.84  3.37  0.11587
143449.36+322659.9 3868 55360 0638 2.2431 2.0634  1.12  7.00  1.15  6.05  6.57  5.56  0.05694
143451.30+322440.2 3868 55360 0568 2.2088 1.9077  0.41  8.20  0.35  7.00  7.88  6.54  0.09822
143454.66-022949.2 4029 55618 0064 1.8511 1.4745  0.32  3.56  0.37  3.36  3.55  3.13  0.14073
143454.66-022949.2 4029 55618 0064 1.8511 1.7531  1.85 13.21  2.01 14.36 12.32 13.39  0.03496
143454.66-022949.2 4029 55618 0064 1.8511 1.5572  0.43  6.14  0.55  6.88  5.90  6.36  0.10836
143454.66-022949.2 4029 55618 0064 1.8511 1.7168  0.46  3.29  0.36  5.14  3.15  4.69  0.04821
143500.55+293050.5 3873 55277 0172 2.2133 1.9030  0.62  5.64  0.45  5.00  5.09  4.67  0.10121
143511.06+041337.8 4780 55682 0194 2.3420 1.9428  1.04  9.45  0.97  8.82  9.10  8.38  0.12653
143515.85+052139.0 4859 55684 0412 2.2249 1.7406  0.78  3.55  0.98  5.16  3.41  4.72  0.16130
143518.50+054329.2 4780 55682 0830 2.3468 2.1151  0.34  2.83  0.44  2.93  2.73  2.67  0.07162
143521.43+072925.3 4859 55684 0584 2.3106 1.9359  0.48  9.60  0.56  9.33  9.72  8.64  0.11954
143521.43+072925.3 4859 55684 0584 2.3106 2.0264  0.56 11.20  0.44  8.80 10.89  8.33  0.08952
143521.43+072925.3 4859 55684 0584 2.3106 2.1266  0.72 14.40  0.86 17.20 14.90 16.11  0.05712
143521.43+072925.3 4859 55684 0584 2.3106 2.1801  1.10 12.22  1.10 12.22 11.40 11.42  0.04020
143527.98+350928.3 3860 55269 0938 2.2415 1.9863  0.47  7.83  0.51  7.29  7.76  6.57  0.08182
143534.21-030114.2 4029 55618 0042 2.3732 2.0007  0.73  5.21  0.54  4.50  4.96  4.39  0.11649
143534.21-030114.2 4029 55618 0042 2.3732 2.0172  1.12  4.67  0.85  4.47  4.39  4.26  0.11107
143539.31-015426.6 4029 55618 0978 2.1806 1.9430  0.20  2.50  0.25  4.17  2.50  3.83  0.07748
143543.10+325109.5 3868 55360 0673 2.1922 1.9720  0.36  3.00  0.35  2.92  2.89  2.79  0.07135
143543.10+325109.5 3868 55360 0673 2.1922 2.0369  0.72  4.00  0.61  3.59  3.77  3.40  0.04983
143544.21+330047.0 3865 55272 0392 2.2235 1.8408  0.50 16.67  0.56 18.67 15.94 16.70  0.12571
143544.21+330047.0 3865 55272 0392 2.2235 1.8642  0.73 24.33  0.21  7.00 20.67  6.25  0.11763
143544.21+330047.0 3865 55272 0392 2.2235 2.0360  0.29  7.25  0.31  7.75  6.31  7.77  0.05986
143548.58-020639.5 4026 55325 0480 2.1588 1.6814  0.30  4.29  0.20  2.50  4.15  2.43  0.16240
143548.58-020639.5 4026 55325 0480 2.1588 1.7223  1.20  6.67  0.58  5.27  6.13  4.92  0.14763
143548.58-020639.5 4026 55325 0480 2.1588 1.9836  0.66  6.00  0.40  5.00  5.77  4.69  0.05700
143559.60+034153.7 4780 55682 0132 2.3763 2.2540  0.38  7.60  0.38  5.43  6.95  5.45  0.03688
143609.15+313426.6 3868 55360 0390 1.8899 1.5335  0.47  5.88  0.31  3.44  5.40  3.16  0.13087
143624.36+061809.4 4859 55684 0398 2.3590 1.9407  0.51  2.43  0.31  2.58  2.24  2.32  0.13222
143624.36+061809.4 4859 55684 0398 2.3590 2.1093  1.29  4.61  0.83  3.46  4.35  3.24  0.07709
143624.36+061809.4 4859 55684 0398 2.3590 2.2243  0.65  3.25  0.60  3.75  3.05  3.45  0.04090
143627.41+313646.5 3868 55360 0348 2.3433 1.9925  0.68  4.53  0.57  3.35  4.38  3.17  0.11040
143627.41+313646.5 3868 55360 0348 2.3433 2.0112  1.08  4.70  0.91  4.79  4.44  4.50  0.10424
143630.83+075257.9 4859 55684 0664 2.3088 1.9371  1.21  5.26  1.27  6.35  4.95  5.90  0.11860
143630.83+075257.9 4859 55684 0664 2.3088 2.1650  0.37  2.47  0.49  2.72  2.37  2.52  0.04440
143634.65+350553.8 3860 55269 0966 2.2206 1.7796  0.78  3.71  0.45  3.46  3.48  3.23  0.14621
143634.65+350553.8 3860 55269 0966 2.2206 1.9613  1.60  6.40  1.47  6.39  6.12  6.08  0.08374
143644.31+314921.9 3868 55360 0650 2.2584 1.7852  0.58  7.25  0.52  5.78  6.62  5.57  0.15564
143644.31+314921.9 3868 55360 0650 2.2584 1.8418  1.02 14.57  1.01 12.63 12.91 11.39  0.13595
143644.31+314921.9 3868 55360 0650 2.2584 1.9717  0.22  4.40  0.42  7.00  4.48  6.79  0.09184
143645.31-000547.6 4025 55350 0858 2.3510 2.1186  0.95  5.94  0.84  4.94  5.69  4.56  0.07175
143645.31-000547.6 4025 55350 0858 2.3510 2.1973  0.71  6.45  0.52  4.33  6.17  4.20  0.04692
143725.70+002422.0 4025 55350 0886 2.1617 1.8518  0.78  5.20  0.49  3.77  4.98  3.58  0.10280
143737.65-021239.8 4026 55325 0412 2.3124 1.9424  0.73  4.87  0.61  3.21  4.60  3.01  0.11790
143737.65-021239.8 4026 55325 0412 2.3124 2.1495  0.31  4.43  0.26  3.71  4.19  3.38  0.05039
143752.75+042854.5 4779 55656 0554 1.9183 1.7923  0.20  6.67  0.28  5.60  5.67  5.80  0.04411
143754.57+340555.2 3865 55272 0698 2.2067 1.8663  0.90  5.63  0.80  5.33  5.34  5.08  0.11175
143800.47+352208.4 3865 55272 0702 2.0534 1.7245  0.34  4.25  0.51  4.25  4.00  4.01  0.11348
143806.07+045856.1 4859 55684 0242 2.2811 1.8518  0.85  8.50  0.77  6.42  7.72  5.90  0.13932
143806.26-003534.7 4025 55350 0110 2.2839 2.0878  0.48  6.86  0.31  6.20  6.22  5.66  0.06150
143806.26-003534.7 4025 55350 0110 2.2839 1.9356  0.57  6.33  0.46  5.11  5.66  4.59  0.11165
143812.41+321828.0 3868 55360 0686 1.6297 1.4625  0.55  2.39  0.62  2.70  2.21  2.52  0.06560
143812.41+321828.0 3868 55360 0686 1.6297 1.4892  0.63  3.15  0.38  2.92  2.99  2.73  0.05485
143829.96+333856.1 3865 55272 0334 2.1529 1.9995  0.99  6.60  0.58  4.83  6.00  4.37  0.04984
143832.78+041325.9 4780 55682 0008 2.2384 1.8805  1.16  6.44  1.25  6.94  6.09  6.54  0.11658
143839.72+033631.1 4780 55682 0052 2.1416 1.8250  0.72  8.00  0.36  5.14  7.78  5.02  0.10583
143839.72+033631.1 4780 55682 0052 2.1416 1.9941  0.51  7.29  0.44  8.80  7.08  7.89  0.04805
143853.24+044941.4 4780 55682 0990 2.2377 1.7806  0.28  7.00  0.23  5.75  6.09  5.02  0.15103
143903.05+052757.5 4859 55684 0166 2.1171 1.6950  0.86  3.44  0.56  2.95  3.29  2.81  0.14449
143915.39-015623.7 4026 55325 0740 2.1544 1.6966  0.82  9.11  0.47  5.22  8.61  5.15  0.15553
143915.39-015623.7 4026 55325 0740 2.1544 1.7624  0.43  5.38  0.42  5.25  5.03  5.29  0.13192
143926.97+333123.8 3865 55272 0288 2.1795 1.7098  0.22  3.14  0.20  2.50  3.00  2.34  0.15850
143936.23+071844.6 4859 55684 0834 2.2296 2.0903  1.56  6.00  1.06  5.58  5.59  5.17  0.04406
143941.92+332519.5 3865 55272 0282 2.2602 2.0542  0.57 19.00  0.40 13.33 19.61 12.93  0.06518
143950.63+021010.2 4021 55620 0696 2.2868 1.9366  0.24  4.00  0.31  4.43  3.47  4.32  0.11219
143950.63+021010.2 4021 55620 0696 2.2868 1.8037  0.53  4.42  0.46  3.83  4.25  3.62  0.15765
144008.84+032821.8 4779 55656 0372 2.3109 1.8610  0.48  4.80  0.43  4.30  4.54  4.07  0.14502
144022.39-012233.0 4026 55325 0768 2.2477 2.1095  0.52  3.71  0.42  4.67  3.60  4.47  0.04346
144033.12+321035.9 3868 55360 0854 2.1975 2.0735  0.42  4.20  0.36  6.00  3.90  5.27  0.03953
144033.12+321035.9 3868 55360 0854 2.1975 1.9000  0.40  4.44  0.20  4.00  4.02  3.63  0.09735
144033.12+321035.9 3868 55360 0854 2.1975 1.8056  1.79 12.79  1.87 11.69 11.96 10.76  0.13001
144033.12+321035.9 3868 55360 0854 2.1975 1.7557  0.27  3.86  0.30  3.33  3.82  3.12  0.14761
144051.25+320905.4 3868 55360 0860 2.2689 1.9819  1.01  4.59  0.86  3.44  4.39  3.25  0.09164
144055.87-010642.0 4022 55352 0384 2.1974 1.9871  0.33  2.54  0.26  3.25  2.28  2.88  0.06793
144058.97+343622.2 3865 55272 0832 2.0156 1.6207  0.51  6.38  0.30  4.29  6.26  4.16  0.13944
144058.97+343622.2 3865 55272 0832 2.0156 1.6883  0.83 13.83  0.60 12.00 14.16 11.48  0.11439
144058.97+343622.2 3865 55272 0832 2.0156 1.6935  0.74 14.80  0.30  7.50 13.03  7.93  0.11248
144106.05+023611.7 4021 55620 0760 2.3256 1.9490  0.32  5.33  0.20  2.86  4.78  2.57  0.11961
144107.82+292343.4 3874 55280 0418 2.2005 2.0898  0.79 13.17  0.46  9.20 12.14  7.95  0.03519
144110.58+285753.6 3874 55280 0346 2.3375 2.0394  0.48  4.80  0.25  3.57  4.77  3.19  0.09329
144115.16+370043.9 4718 55750 0541 2.2741 1.8862  0.73  4.29  0.55  4.58  4.04  4.27  0.12544
144115.55-005726.0 4022 55352 0392 2.2666 1.8291  0.28  4.67  0.30  3.75  4.55  3.51  0.14281
144116.22+325816.3 3868 55360 0944 2.2561 2.1294  0.53  7.57  0.26  4.33  6.68  4.02  0.03967
144128.26+361755.1 4718 55750 0593 2.0577 1.9132  1.43  3.97  1.41  4.86  3.72  4.58  0.04837
144137.51+331037.3 3868 55360 0950 2.2611 1.9390  0.97  5.39  0.51  3.40  5.22  3.26  0.10362
144150.57-022543.6 4026 55325 0205 2.2367 2.0770  1.50  5.56  1.23  4.56  5.30  4.34  0.05056
144152.03+323705.1 3868 55360 0952 2.0314 1.6251  0.49  9.80  0.34 11.33  8.93 11.04  0.14292
144152.03+323705.1 3868 55360 0952 2.0314 1.6291  0.38 12.67  0.53  8.83 11.41  8.36  0.14143
144210.61+071920.7 4858 55686 0548 2.3978 1.9786  0.50  6.25  0.41  5.13  6.16  5.13  0.13092
144227.59-000843.3 4022 55352 0660 2.2573 1.8280  1.03  5.72  0.72  5.54  5.37  5.25  0.14040
144231.91+013734.7 4021 55620 0192 2.2740 2.1581  0.69 17.25  0.48 12.00 14.66 11.43  0.03603
144251.07+293134.0 3874 55280 0326 2.1575 1.8792  0.40  3.33  0.34  3.40  3.02  3.36  0.09201
144251.07+293134.0 3874 55280 0326 2.1575 1.9819  0.49  2.88  0.35  2.92  2.69  2.87  0.05716
144256.86-004501.0 4022 55352 0366 2.2232 1.7660  0.88 11.00  0.91 10.11  9.76  9.94  0.15179
144305.92+062544.4 4858 55686 0436 2.3543 2.0921  0.94  7.83  1.13  8.07  7.37  7.74  0.08121
144326.18+304218.6 3874 55280 0716 2.1889 1.7500  0.77  4.28  0.27  3.38  4.04  3.24  0.14700
144335.32+061913.3 4858 55686 0388 2.1859 1.9931  0.95  4.13  0.47  3.36  3.82  3.18  0.06234
144341.99+060918.9 4858 55686 0386 2.2247 1.9568  1.69  7.04  1.79  7.78  6.66  7.47  0.08652
144342.40+303052.0 3874 55280 0722 2.1748 1.7934  0.60  3.00  0.54  3.38  2.86  3.21  0.12729
144342.40+303052.0 3874 55280 0722 2.1748 1.9545  0.67  4.19  0.61  4.69  3.93  4.23  0.07179
144348.22-011644.1 4022 55352 0250 2.2011 1.9124  0.66  5.50  0.31  3.10  5.02  2.99  0.09424
144354.83+064712.6 4858 55686 0612 2.1445 1.7555  1.41 14.10  1.17 13.00 13.01 12.78  0.13129
144355.72+343349.8 3865 55272 0958 2.2858 1.8664  1.47  6.13  0.97  3.73  5.72  3.54  0.13571
144355.72+343349.8 3865 55272 0958 2.2858 1.8377  1.11  4.83  1.09  3.89  4.52  3.68  0.14557
144413.09+290952.2 3874 55280 0240 2.2548 1.8776  0.25  5.00  0.26  3.71  5.04  3.72  0.12256
144413.09+290952.2 3874 55280 0240 2.2548 1.9416  0.60 10.00  0.38  7.60  9.55  7.09  0.10083
144413.57+033840.8 4779 55656 0140 2.1321 1.7598  0.79  5.64  0.43  3.07  5.18  2.80  0.12587
144414.99+344830.3 4718 55750 0370 2.2711 2.1462  0.28  2.80  0.24  2.40  2.67  2.32  0.03891
144417.23-005322.4 4022 55352 0260 2.3221 1.8385  0.49  4.90  0.26  2.89  4.47  2.60  0.15604
144417.23-005322.4 4022 55352 0260 2.3221 2.1645  0.57  3.17  0.54  3.38  3.02  3.17  0.04856
144431.29+024508.1 4018 55622 0554 2.2354 1.7436  0.70  5.83  0.49  2.33  5.40  2.15  0.16340
144431.29+024508.1 4018 55622 0554 2.2354 1.7830  2.28  9.12  1.94  8.43  8.46  7.85  0.14949
144434.80+003305.3 4022 55352 0754 2.0362 1.8930  0.72  6.00  0.48  4.80  5.51  4.41  0.04828
144446.52+322246.3 3868 55360 0990 2.2638 2.0335  0.65  5.91  0.58  4.83  5.78  4.62  0.07304
144447.11+025300.3 4018 55622 0544 2.3220 2.1871  0.44  3.67  0.22  2.75  3.42  2.64  0.04143
144517.21+312256.2 3869 55273 0392 2.3849 2.1005  1.33  5.12  1.06  4.08  4.73  3.76  0.08754
144522.71+005119.1 4022 55352 0792 2.2098 2.0242  0.44  2.75  0.48  2.82  2.54  2.60  0.05949
144541.15+001505.1 4022 55352 0846 2.3094 2.0255  0.54  3.86  0.34  2.83  3.56  2.59  0.08945
144607.29+052808.5 4858 55686 0250 2.1612 1.8939  0.50  3.13  0.55  3.67  3.00  3.38  0.08812
144608.34+051401.1 4779 55656 0960 2.2793 1.9475  0.51  4.64  0.68  6.80  4.52  6.33  0.10627
144608.34+051401.1 4779 55656 0960 2.2793 2.1309  0.72  3.60  0.75  3.57  3.36  3.30  0.04628
144623.61+370655.0 4718 55750 0783 2.2424 1.7934  0.33  2.54  0.34  3.40  2.48  3.06  0.14796
144623.61+370655.0 4718 55750 0783 2.2424 1.9025  1.14  7.13  0.66  3.88  6.85  3.64  0.11029
144623.61+370655.0 4718 55750 0783 2.2424 1.9695  1.66  6.38  1.65  6.35  5.96  5.91  0.08769
144623.61+370655.0 4718 55750 0783 2.2424 2.0518  0.35  3.89  0.51  3.40  3.73  3.15  0.06051
144629.08-025528.9 4023 55328 0414 2.1395 1.8101  1.33  6.05  1.43  7.15  5.62  6.75  0.11039
144629.08-025528.9 4023 55328 0414 2.1395 1.8449  1.15  7.67  1.29  9.21  7.11  8.45  0.09822
144641.45+043144.7 4778 55706 0516 2.3171 1.8328  0.39  4.88  0.29  4.83  4.79  4.38  0.15653
144642.10+000522.9 4022 55352 0882 2.2593 1.8819  0.69  4.93  0.84  3.65  4.50  3.44  0.12245
144642.10+000522.9 4022 55352 0882 2.2593 1.9709  0.74  3.70  0.35  2.50  3.40  2.38  0.09238
144649.70+002355.8 4022 55352 0881 2.3017 2.0096  1.04  7.43  0.88  5.87  7.17  5.41  0.09237
144650.51+051245.4 4779 55656 0956 2.0754 1.6055  0.94 11.75  0.68 11.33 11.70 10.50  0.16431
144650.51+051245.4 4779 55656 0956 2.0754 1.6370  0.54  7.71  0.32  5.33  6.83  5.29  0.15259
144653.05+011355.9 4018 55622 0413 2.2158 1.9612  0.34  5.67  0.30  4.29  5.60  4.33  0.08230
144654.72+345341.8 4718 55750 0216 2.2796 1.9023  0.70  3.89  0.87  4.83  3.59  4.43  0.12161
144654.72+345341.8 4718 55750 0216 2.2796 2.0072  0.68  4.53  0.86  5.73  4.11  5.50  0.08650
144704.71-005905.6 4023 55328 0590 2.0519 1.5942  0.48  3.43  0.49  3.50  3.11  3.28  0.16107
144705.80+313344.6 3869 55273 0318 2.3469 1.8742  0.40  3.64  0.33  4.13  3.28  4.01  0.15109
144728.16+011125.1 4018 55622 0372 2.1945 1.8854  0.54  4.50  0.56  7.00  4.30  6.77  0.10142
144741.57+061804.7 4858 55686 0184 2.1553 1.9087  0.72  5.54  0.60  5.45  5.14  4.89  0.08120
144808.26+301135.4 3874 55280 0938 2.2511 1.8586  0.61  4.69  0.66  3.67  4.46  3.46  0.12796
144808.26+301135.4 3874 55280 0938 2.2511 1.9659  0.74  5.69  0.58  4.46  5.51  4.36  0.09156
144808.26+301135.4 3874 55280 0938 2.2511 2.0808  1.15  6.39  0.92  5.11  5.84  4.67  0.05375
144838.24-022047.1 4023 55328 0310 2.2401 2.1037  2.10  5.25  1.74  4.70  4.98  4.44  0.04298
144849.72+314942.7 3869 55273 0264 2.3815 2.0822  0.36  4.50  0.31  3.10  4.33  2.93  0.09241
144856.88+295201.9 3874 55280 0064 2.1824 1.9959  0.99  3.96  0.57  3.17  3.78  3.01  0.06032
144900.66+304211.4 3874 55280 0958 2.3358 2.1448  0.39  6.50  0.25  4.17  5.90  3.81  0.05889
144901.10+000832.4 4022 55352 0992 2.3652 2.1238  0.81  5.06  0.74  4.93  4.72  4.60  0.07430
144911.77+313208.6 3869 55273 0196 2.2954 1.9764  0.76  7.60  0.39  4.88  7.03  4.38  0.10146
144911.77+313208.6 3869 55273 0196 2.2954 1.8900  0.58  4.46  0.55  4.58  4.22  4.21  0.13052
144911.82-010014.8 4023 55328 0714 2.1985 1.8292  1.56  7.43  1.46  6.95  6.92  6.49  0.12208
144911.82-010014.8 4023 55328 0714 2.1985 1.8441  0.95  8.64  0.88  8.80  8.09  7.87  0.11690
144921.60-015633.6 4023 55328 0280 2.1897 1.8518  0.79  9.88  0.62  6.89  9.03  6.17  0.11151
144945.67+330159.7 3869 55273 0850 1.7888 1.4931  0.70  3.18  0.36  3.27  3.02  3.21  0.11162
144945.67+330159.7 3869 55273 0850 1.7888 1.6304  0.36  3.00  0.38  2.92  2.75  2.85  0.05841
144950.27+300226.6 3874 55280 0036 2.3115 2.0543  0.79  3.59  0.65  3.42  3.35  3.22  0.08068
145024.02+061737.5 4858 55686 0066 2.2002 1.7143  0.76  4.47  0.56  2.80  4.13  2.70  0.16321
145024.02+061737.5 4858 55686 0066 2.2002 1.9891  0.50  5.00  0.85  5.67  4.66  5.52  0.06814
145024.81+351745.4 4718 55750 0033 1.6908 1.4859  0.56  4.00  0.53  2.94  3.83  2.74  0.07904
145024.81+351745.4 4718 55750 0033 1.6908 1.6021  0.43  2.39  0.48  2.67  2.33  2.57  0.03351
145029.28+055321.7 4858 55686 0057 2.2524 2.1011  0.46  3.83  0.43  2.87  3.73  2.75  0.04760
145044.01+350924.6 4715 55653 0500 2.3315 1.8913  0.95  4.13  0.68  3.09  3.86  2.89  0.14078
145045.42-004400.3 4019 55363 0434 2.0757 1.9683  1.93 12.06  1.97 12.31 11.65 11.89  0.03553
145052.82+071519.6 4857 55711 0560 2.2724 2.0941  0.63  9.00  0.52  5.20  7.93  5.17  0.05597
145115.21+331147.9 3869 55273 0880 2.3553 1.8971  1.37 27.40  0.79 13.17 24.50 13.47  0.14578
145115.21+331147.9 3869 55273 0880 2.3553 2.1203  1.10 22.00  1.17 23.40 22.03 22.22  0.07248
145115.24+052935.2 4778 55706 0708 2.0519 1.6122  0.40 10.00  0.26  8.67  9.33  9.23  0.15433
145115.24+052935.2 4778 55706 0708 2.0519 1.8696  0.32 10.67  0.36 12.00  9.40 10.33  0.06151
145124.94+033700.2 4778 55706 0298 1.7332 1.5989  0.72 18.00  0.51 12.75 17.82 12.30  0.05034
145131.18-002456.2 4019 55363 0458 2.1635 1.9619  0.59  4.92  0.53  4.82  4.70  4.45  0.06575
145135.49-001820.9 4019 55363 0448 2.2628 2.0877  0.70 10.00  0.44  7.33  9.67  6.92  0.05510
145154.98+295719.3 3878 55361 0758 2.1575 2.0484  0.46  7.67  0.51  6.38  6.97  5.95  0.03515
145154.98+295719.3 3878 55361 0758 2.1575 1.9814  0.59  6.56  0.30  4.29  6.46  3.98  0.05732
145212.02+014330.8 4018 55622 0118 2.2408 1.7777  0.22  3.14  0.97  4.85  2.75  4.50  0.15299
145212.02+014330.8 4018 55622 0118 2.2408 2.0706  1.19  7.00  0.41  5.13  6.53  4.93  0.05389
145227.14+345722.2 4715 55653 0438 2.3838 1.9122  1.05  5.25  1.05  6.18  4.98  5.63  0.14897
145230.27+321946.1 3870 55273 0467 2.1852 1.7679  0.56  8.00  0.45  6.43  7.94  6.24  0.13951
145230.27+321946.1 3870 55273 0467 2.1852 1.8775  0.36  6.00  0.33  5.50  5.26  5.40  0.10125
145232.12+354656.7 4715 55653 0586 2.2368 1.9642  0.61  5.08  0.41  4.56  4.66  4.44  0.08775
145244.12-022829.5 4023 55328 0102 2.3140 2.1268  0.59  9.83  0.47  5.22 10.02  4.98  0.05808
145258.20+332757.1 3870 55273 0596 2.2626 1.9167  0.46  9.20  0.31  7.75  8.42  6.94  0.11160
145258.20+332757.1 3870 55273 0596 2.2626 1.9611  0.52  8.67  0.36  6.00  8.20  5.92  0.09666
145258.20+332757.1 3870 55273 0596 2.2626 1.9960  0.35  8.75  0.25  4.17  7.64  4.04  0.08504
145300.53+313617.1 3875 55364 0586 1.8504 1.5135  0.32  4.00  0.38  3.80  3.82  3.62  0.12512
145300.53+313617.1 3875 55364 0586 1.8504 1.6756  0.65  9.29  0.48  8.00  8.22  7.75  0.06320
145300.53+313617.1 3875 55364 0586 1.8504 1.7415  0.21  4.20  0.20  4.00  3.67  3.80  0.03893
145302.09-010524.3 4023 55328 0914 1.8079 1.4821  1.09 18.17  0.82 16.40 16.97 15.97  0.12271
145302.58+054921.2 4857 55711 0414 2.2462 1.8102  1.13  5.14  0.80  5.33  4.79  4.88  0.14324
145302.58+054921.2 4857 55711 0414 2.2462 2.0992  0.40  3.08  0.31  3.88  2.84  3.53  0.04631
145303.71+335719.5 3870 55273 0588 2.1965 2.0225  0.71 11.83  0.64 10.67 10.67  9.45  0.05591
145303.71+335719.5 3870 55273 0588 2.1965 2.0796  1.23 15.38  1.07 11.89 15.02 11.78  0.03724
145303.78+080338.7 4857 55711 0622 2.3438 1.9152  0.42  2.47  0.47  3.36  2.35  3.14  0.13632
145308.17+281601.7 3878 55361 0232 2.2777 2.1216  0.88  8.00  0.93  5.81  7.48  5.48  0.04876
145308.21+323558.2 3870 55273 0438 2.1885 1.7507  0.30  4.29  0.21  3.00  3.80  2.58  0.14663
145308.21+323558.2 3870 55273 0438 2.1885 1.8179  1.74  5.44  2.04  6.00  5.06  5.68  0.12293
145308.21+323558.2 3870 55273 0438 2.1885 1.8388  1.41  5.64  1.13  4.71  5.23  4.40  0.11565
145308.21+323558.2 3870 55273 0438 2.1885 1.8689  0.61  6.78  0.55  5.50  6.21  4.95  0.10523
145326.15+002357.0 4019 55363 0686 2.2591 1.9626  0.24  3.00  0.27  3.00  2.79  2.78  0.09510
145326.83+363044.5 4715 55653 0562 2.2823 1.8353  0.46  3.83  0.39  4.33  3.72  4.25  0.14536
145326.83+363044.5 4715 55653 0562 2.2823 2.0740  0.23  3.83  0.21  3.50  3.85  3.11  0.06547
145328.52+031329.0 4778 55706 0172 2.2457 1.8645  0.70  7.78  0.40  4.44  7.06  4.14  0.12429
145334.28+294706.4 3878 55361 0840 2.3970 1.9103  0.57  5.70  0.45  3.75  5.35  3.49  0.15342
145348.65+353130.4 4715 55653 0666 2.1297 1.6553  0.29  2.42  0.45  2.81  2.24  2.72  0.16291
145349.70+320537.8 3869 55273 0022 2.2089 1.8535  0.50  7.14  0.28  4.67  6.31  4.50  0.11685
145356.91+294816.5 3875 55364 0378 2.2652 1.8973  0.39  5.57  0.29  4.83  5.34  4.22  0.11898
145407.16+314351.6 3870 55273 0406 2.2016 1.7178  1.68  4.94  1.28  3.76  4.71  3.58  0.16238
145408.24+045053.5 4777 55707 0504 1.9894 1.7664  1.26  7.00  0.78  6.00  6.53  5.50  0.07737
145408.55+015038.6 4015 55624 0482 2.2236 1.7333  0.45  6.43  0.25  3.57  6.40  3.49  0.16351
145408.55+015038.6 4015 55624 0482 2.2236 2.0557  0.43  4.78  0.41  5.13  4.68  4.71  0.05344
145409.74+003554.6 4019 55363 0722 2.1954 1.9188  0.72  5.54  0.60  4.62  5.03  4.21  0.09029
145419.17+033332.3 4778 55706 0091 2.1924 2.0789  0.64  4.92  0.35  5.00  4.64  4.49  0.03618
145434.69-023137.6 4023 55328 0024 2.3849 1.8896  0.41  4.10  0.34  4.25  3.80  3.99  0.15690
145434.69-023137.6 4023 55328 0024 2.3849 1.9475  1.15 11.50  0.76  7.60 10.47  7.32  0.13749
145434.69-023137.6 4023 55328 0024 2.3849 2.2352  0.31  5.17  0.23  4.60  5.30  4.39  0.04520
145450.93+074305.7 4857 55711 0704 2.1976 1.7240  0.52  4.73  0.40  3.64  4.32  3.35  0.15894
145511.45+002146.0 4019 55363 0776 2.0215 1.8481  1.62  7.36  1.00  5.88  6.90  5.46  0.05903
145523.45+292845.9 3878 55361 0922 2.3099 2.1401  1.01  3.74  0.54  3.00  3.52  2.78  0.05261
145527.38+293500.8 3875 55364 0336 2.0139 1.5815  0.82  2.28  0.92  2.14  2.14  2.03  0.15364
145527.38+293500.8 3875 55364 0336 2.0139 1.7416  0.73  3.32  0.33  3.00  3.19  2.83  0.09441
145527.38+293500.8 3875 55364 0336 2.0139 1.8354  0.63  5.73  0.48  3.69  5.57  3.45  0.06098
145527.38+293500.8 3875 55364 0336 2.0139 1.8681  0.70  2.92  0.35  2.50  2.71  2.40  0.04954
145531.53+344822.4 4715 55653 0302 2.3179 2.1551  0.54  3.60  0.42  2.63  3.31  2.42  0.05027
145535.70+004759.7 4019 55363 0794 2.2711 1.8293  0.48  8.00  0.53  4.42  7.75  4.26  0.14409
145535.70+004759.7 4019 55363 0794 2.2711 2.1224  0.66  6.60  0.83  5.93  6.20  5.64  0.04649
145544.86+302759.2 3875 55364 0314 2.0726 1.7532  0.65  4.64  0.73  4.87  4.30  4.42  0.10932
145544.86+302759.2 3875 55364 0314 2.0726 1.8899  0.89  4.68  0.65  3.61  4.32  3.40  0.06123
145549.16+331025.5 3870 55273 0682 1.9759 1.6301  1.11  3.58  1.09  4.04  3.41  3.86  0.12290
145549.16+331025.5 3870 55273 0682 1.9759 1.6642  1.31  5.04  1.31  5.04  4.68  4.68  0.11019
145549.16+331025.5 3870 55273 0682 1.9759 1.7189  0.37  2.64  0.32  4.00  2.56  3.58  0.09007
145552.70+050842.5 4777 55707 0594 2.0226 1.6305  0.60  7.50  0.23  3.29  6.69  3.04  0.13806
145552.70+050842.5 4777 55707 0594 2.0226 1.5684  0.64  4.92  0.54  4.50  4.52  4.37  0.16141
145552.70+050842.5 4777 55707 0594 2.0226 1.7010  1.83 14.08  2.35 16.79 13.44 15.32  0.11202
145552.70+050842.5 4777 55707 0594 2.0226 1.8974  0.87  4.83  0.79  4.94  4.47  4.60  0.04228
145552.70+050842.5 4777 55707 0594 2.0226 1.9180  0.85  6.54  0.61  4.69  6.12  4.57  0.03520
145552.99-013501.5 4020 55332 0527 2.3075 2.0684  1.02  4.64  0.46  2.56  4.39  2.43  0.07490
145558.76+330004.6 3870 55273 0686 2.2626 1.8951  0.30  5.00  0.22  5.50  5.03  5.71  0.11894
145558.76+330004.6 3870 55273 0686 2.2626 1.9983  0.28  5.60  0.25  3.57  4.88  3.49  0.08428
145558.76+330004.6 3870 55273 0686 2.2626 2.1293  0.32  8.00  0.20  5.00  6.95  4.32  0.04169
145601.98-001927.1 4019 55363 0202 2.2135 1.7703  0.41  3.15  0.57  3.80  3.09  3.67  0.14733
145610.50+330244.3 3870 55273 0690 2.2050 1.7874  1.37  8.06  0.78  6.00  7.59  5.41  0.13870
145616.72+301101.3 3875 55364 0264 1.6339 1.4592  0.38  3.80  0.28  2.33  3.53  2.18  0.06852
145616.72+301101.3 3875 55364 0264 1.6339 1.5025  0.29  4.14  0.33  3.00  3.76  2.78  0.05113
145618.32+340037.2 4715 55653 0254 2.1402 1.7866  0.59  5.90  0.43  6.14  5.74  5.54  0.11890
145620.37+300139.5 3878 55361 0950 2.2368 1.9021  0.56  5.60  0.21  3.50  5.46  3.42  0.10872
145620.37+300139.5 3878 55361 0950 2.2368 2.0361  0.41  3.42  0.32  2.91  3.28  2.68  0.06392
145635.72+001150.7 4019 55363 0858 2.3946 2.1449  0.30  3.75  0.42  3.82  3.39  3.67  0.07626
145651.08+315559.3 3870 55273 0296 2.2624 1.8983  0.42  4.67  0.44  2.75  4.43  2.49  0.11779
145702.43+000629.8 4019 55363 0898 2.1674 1.9707  0.44  5.50  0.55  3.67  5.42  3.47  0.06403
145712.69+025402.3 4015 55624 0668 2.3941 1.9896  0.44  4.89  0.42  6.00  4.64  5.48  0.12622
145712.69+025402.3 4015 55624 0668 2.3941 1.9276  0.49  6.13  0.45  5.00  6.14  4.92  0.14679
145715.54+311823.4 3875 55364 0834 2.2239 1.9781  0.49  2.58  0.45  4.09  2.41  3.74  0.07914
145722.03+025342.4 4015 55624 0674 1.9192 1.6131  0.35  7.00  0.24  6.00  6.40  5.01  0.11032
145722.70-010800.9 4020 55332 0636 2.2331 1.8010  0.30 10.00  0.22  7.33  9.29  6.55  0.14249
145722.70-010800.9 4020 55332 0636 2.2331 1.8550  0.68 17.00  0.45 11.25 15.21 10.56  0.12373
145722.70-010800.9 4020 55332 0636 2.2331 1.9757  1.00 25.00  0.88 22.00 24.97 21.69  0.08277
145722.70-010800.9 4020 55332 0636 2.2331 2.0610  0.47 11.75  0.26  6.50 10.71  5.87  0.05465
145740.85-005908.5 4020 55332 0628 2.2741 1.9448  0.62  4.13  0.69  4.93  3.94  4.56  0.10561
145743.88+313608.9 3870 55273 0250 2.2102 2.0625  0.64  4.57  0.41  4.56  4.44  4.42  0.04707
145748.16-010531.4 4020 55332 0632 2.2204 2.0938  1.29 10.75  1.18 10.73  9.92  9.88  0.04008
145752.23+053619.8 4857 55711 0088 2.1514 1.6927  0.37  5.29  0.27  3.86  4.88  3.64  0.15602
145752.23+053619.8 4857 55711 0088 2.1514 1.7644  0.22  5.50  0.29  3.63  5.80  3.56  0.13028
145809.81+040033.5 4777 55707 0352 2.2247 1.8333  0.89  8.09  0.71  6.45  7.65  6.10  0.12868
145809.81+040033.5 4777 55707 0352 2.2247 1.9262  0.54  9.00  0.53  5.89  8.85  5.64  0.09683
145809.81+040033.5 4777 55707 0352 2.2247 1.9555  0.67  6.70  0.47  6.71  6.41  6.25  0.08695
145813.65+063142.1 4857 55711 0112 2.2032 1.7533  0.50  5.56  0.20  2.50  5.07  2.44  0.15020
145827.15+062647.2 4857 55711 0072 2.3787 2.2311  0.61  3.59  0.45  4.09  3.25  3.64  0.04464
145829.10+323911.2 3870 55273 0820 2.0626 1.7345  0.68 17.00  0.65 16.25 16.29 15.41  0.11283
145833.01+062627.9 4857 55711 0070 2.2609 1.8276  0.48  8.00  0.35  3.89  7.53  3.84  0.14162
145833.01+062627.9 4857 55711 0070 2.2609 1.9187  0.40  6.67  0.28  4.00  5.79  4.01  0.11041
145834.30+060218.4 4857 55711 0065 2.1911 1.9281  0.33  4.71  0.24  3.43  4.58  3.40  0.08580
145834.30+060218.4 4857 55711 0065 2.1911 1.9988  0.51  8.50  0.44  7.33  8.61  7.14  0.06207
145840.37+060051.2 4857 55711 0061 2.1809 1.7304  1.33  6.05  0.93  4.23  5.67  3.97  0.15154
145840.37+060051.2 4857 55711 0061 2.1809 2.0483  1.22  8.13  1.09  6.41  7.72  5.92  0.04255
145849.57+015008.8 4015 55624 0276 2.2718 2.1352  0.69  4.93  0.45  3.75  4.67  3.62  0.04262
145849.57+015008.8 4015 55624 0276 2.2718 1.8307  1.07  8.92  0.88  8.00  8.30  7.63  0.14381
145852.73+013450.9 4015 55624 0266 2.3357 1.8681  0.52  4.33  0.22  2.75  4.15  2.70  0.14989
145913.71+000215.9 4016 55632 0482 1.9066 1.4633  0.79  4.65  0.65  4.64  4.44  4.35  0.16399
145917.23+014930.2 4015 55624 0236 2.2516 1.9185  0.43  4.30  0.42  3.50  4.07  3.21  0.10766
145927.05+312206.0 3875 55364 0868 2.1007 1.9234  0.34  3.78  0.24  3.00  3.81  2.73  0.05881
145927.05+312206.0 3875 55364 0868 2.1007 1.8858  0.31  3.88  0.24  3.43  3.54  3.30  0.07170
145933.27+053508.3 4777 55707 0742 2.3079 2.1579  0.25  3.57  0.27  3.86  3.32  3.63  0.04637
145941.70+015937.2 4015 55624 0240 2.3777 2.0412  0.40  8.00  0.25  6.25  8.09  5.85  0.10456
145943.02+010601.4 4016 55632 0558 2.0920 1.8793  0.26  5.20  0.20  4.00  5.36  4.10  0.07115
150015.50-003820.0 4016 55632 0454 2.3094 2.0802  0.81  4.26  0.91  5.06  4.08  4.70  0.07165
150016.39+070609.1 4856 55712 0528 2.3613 2.0413  1.45  5.18  1.34  4.79  4.89  4.53  0.09971
150016.39+070609.1 4856 55712 0528 2.3613 2.0605  1.18  4.54  1.07  5.10  4.24  4.82  0.09348
150031.05+303002.7 3876 55245 0484 2.3307 2.1147  0.86  7.17  0.55  5.50  6.59  4.98  0.06695
150034.11-024451.3 4020 55332 0206 2.0805 1.9266  0.42  3.82  0.42  2.80  3.66  2.62  0.05121
150037.21+063759.7 4857 55711 0030 2.3937 2.0230  0.92 10.22  0.41  8.20 10.17  8.26  0.11516
150050.36-000006.1 4016 55632 0464 2.3854 2.2203  0.63  5.73  0.41  6.83  5.20  6.42  0.04996
150050.36-000006.1 4016 55632 0464 2.3854 2.1594  0.58  5.27  0.33  4.13  4.91  4.10  0.06898
150104.29+044118.4 4777 55707 0844 2.3777 2.1174  0.90  4.50  0.57  2.85  4.32  2.74  0.08002
150106.74-005249.4 4020 55332 0868 2.3840 2.0265  0.88  6.77  0.86  5.38  6.49  4.98  0.11119
150106.74-005249.4 4020 55332 0868 2.3840 2.0531  0.38  2.53  0.23  3.29  2.39  2.95  0.10254
150107.79+281144.5 3877 55365 0352 2.3096 1.9400  0.96 10.67  0.60 10.00 10.14  9.15  0.11787
150123.45+001940.0 4016 55632 0618 1.9307 1.4832  0.86  9.56  0.82  8.20  9.07  7.68  0.16419
150124.66+011828.2 4015 55624 0140 1.9885 1.6884  0.29  3.22  0.34  2.83  3.22  2.69  0.10543
150126.76+045330.3 4777 55707 0850 2.3187 1.9958  1.04 10.40  0.77  8.56 10.24  8.34  0.10201
150131.77+064918.0 4856 55712 0616 2.2794 1.9078  0.53  2.79  0.64  3.20  2.67  2.98  0.11969
150131.77+064918.0 4856 55712 0616 2.2794 2.1644  0.76  5.43  0.69  5.31  5.07  4.99  0.03568
150206.66-003606.9 4016 55632 0377 2.2010 1.8027  0.64  9.14  0.50  7.14  8.20  7.16  0.13210
150206.66-003606.9 4016 55632 0377 2.2010 2.0262  0.62  8.86  0.39  9.75  8.95  8.18  0.05610
150240.67+320702.4 3870 55273 0022 2.2224 1.9373  0.53  7.57  0.39  4.33  6.84  4.28  0.09237
150254.74+034804.5 4777 55707 0062 2.3881 2.1309  0.39  3.90  0.41  3.42  3.67  3.29  0.07879
150312.53+071249.3 4856 55712 0684 2.3124 2.1836  1.14  4.96  0.92  4.18  4.68  3.98  0.03964
150317.64+293948.1 3877 55365 0716 2.3963 2.0153  1.10  9.17  0.83  7.55  8.94  7.15  0.11843
150324.96+065919.4 4856 55712 0700 2.3395 1.8970  0.54  2.84  0.44  2.59  2.66  2.48  0.14120
150324.96+065919.4 4856 55712 0700 2.3395 2.1436  0.72  5.14  0.58  3.41  4.97  3.20  0.06038
150324.96+065919.4 4856 55712 0700 2.3395 2.1835  0.73  3.65  1.26  5.25  3.34  4.88  0.04780
150329.11+063131.3 4856 55712 0319 2.2602 1.9908  1.13 12.56  1.06 13.25 11.63 12.37  0.08603
150337.49+271317.9 3877 55365 0206 2.1724 1.7225  0.74  9.25  0.52  6.50  8.28  6.40  0.15176
150337.49+271317.9 3877 55365 0206 2.1724 1.9140  0.55  7.86  0.56  5.60  7.78  5.34  0.08476
150337.49+271317.9 3877 55365 0206 2.1724 2.0590  0.54  6.75  0.36  4.50  6.18  4.15  0.03638
150339.35+351216.1 4717 55742 0610 2.1138 1.6523  0.57  4.07  0.73  3.84  3.85  3.51  0.15905
150339.35+351216.1 4717 55742 0610 2.1138 1.7110  0.37  3.36  0.31  3.10  3.34  3.03  0.13765
150339.76+183423.9 3957 55664 0568 2.1678 1.7643  0.22  4.40  0.20  4.00  4.09  3.67  0.13541
150343.21+301046.8 3876 55245 0414 2.3674 1.9098  0.26  3.25  0.30  3.75  3.11  3.54  0.14503
150348.33+002731.8 4016 55632 0734 2.3823 2.1428  0.23  4.60  0.23  2.88  4.37  2.62  0.07331
150412.47-021201.1 4020 55332 0036 2.3897 1.9948  0.78  6.00  0.68  5.67  5.56  5.52  0.12323
150413.23+061010.3 4856 55712 0270 1.9652 1.6909  0.34  6.80  0.21  4.20  6.20  3.96  0.09677
150415.59+005000.9 4016 55632 0764 2.1276 1.6782  0.73  5.62  0.48  3.20  5.29  3.08  0.15389
150416.89+182827.6 3957 55664 0606 2.3347 1.9788  0.46  4.18  0.22  2.75  3.99  2.51  0.11239
150431.18-023938.9 4020 55332 0054 2.2967 2.1624  0.74  5.69  0.42  5.25  5.28  4.81  0.04157
150437.87+342251.1 4717 55742 0340 1.6172 1.4948  0.32  3.56  0.74  3.70  3.53  3.40  0.04786
150437.87+342251.1 4717 55742 0340 1.6172 1.5126  0.57  3.80  0.40  3.33  3.58  3.14  0.04076
150438.82+351731.8 4717 55742 0642 2.2630 2.1422  0.22  2.75  0.25  3.13  2.52  2.95  0.03771
150443.48+192937.8 3957 55664 0630 2.2461 1.9459  0.87  4.83  0.41  4.10  4.42  3.85  0.09674
150448.91+265002.6 3872 55382 0443 2.1542 2.0336  0.63  6.30  0.46  3.54  5.73  3.27  0.03897
150503.46-022324.4 4017 55329 0456 2.0889 1.8162  0.36  4.50  0.25  3.57  4.39  3.36  0.09216
150508.93+272908.1 3877 55365 0178 2.1108 1.6624  0.32  3.56  0.30  3.33  3.16  3.10  0.15441
150508.93+272908.1 3877 55365 0178 2.1108 1.9218  0.61  4.69  0.72  4.24  4.56  4.00  0.06260
150513.89+300048.2 3876 55245 0322 2.3309 1.9161  0.51  3.00  0.28  3.50  2.86  3.37  0.13222
150538.80+052413.6 4776 55652 0574 2.2294 1.8480  0.69  8.63  0.48  6.00  8.11  5.78  0.12502
150546.37+002934.6 4016 55632 0818 2.2592 2.1167  0.31  2.58  0.31  2.82  2.36  2.71  0.04468
150546.37+002934.6 4016 55632 0818 2.2592 1.7888  0.36  3.60  0.29  4.14  3.28  3.72  0.15462
150556.54+285409.7 3877 55365 0892 2.0175 1.7756  0.84  5.60  0.88  5.87  5.27  5.53  0.08337
150604.27-004552.2 4016 55632 0174 1.6613 1.4865  0.41  4.10  0.34  4.25  3.72  4.03  0.06783
150615.68+271318.3 3872 55382 0396 2.1722 1.8471  0.68 22.67  0.56 18.67 18.80 15.20  0.10770
150615.68+271318.3 3872 55382 0396 2.1722 2.0544  0.28  7.00  0.26  6.50  6.69  6.83  0.03782
150617.25+201926.4 3956 55656 0568 2.1091 1.9898  1.30  9.29  1.40 10.00  8.86  9.54  0.03911
150617.25+201926.4 3956 55656 0568 2.1091 1.9972  1.07  8.23  0.83  7.55  7.79  7.05  0.03664
150617.25+201926.4 3956 55656 0568 2.1091 1.6616  0.67  4.19  0.77  4.81  3.95  4.50  0.15417
150626.52+342104.2 4717 55742 0254 2.2515 2.0050  0.68  6.80  0.68  4.53  6.26  4.13  0.07868
150634.94+342620.9 4717 55742 0262 2.2669 1.8384  0.60  6.67  0.57  5.18  5.99  4.89  0.13968
150644.22+295004.8 3876 55245 0242 2.2611 1.9506  0.68  8.50  0.39  5.57  8.02  4.91  0.09972
150655.17+322554.4 3876 55245 0792 2.2037 1.7417  0.45  3.00  0.43  2.69  2.91  2.51  0.15448
150704.80+303458.3 3876 55245 0225 2.1536 1.8559  0.80  5.00  1.01  5.32  4.59  4.98  0.09883
150708.90+000837.3 4016 55632 0110 1.7417 1.6427  1.53  7.65  1.05  6.18  7.09  5.67  0.03676
150711.48+323034.7 3876 55245 0826 2.2700 2.1513  0.74  6.17  0.52  5.20  5.98  5.06  0.03696
150725.90+334811.5 4720 55691 0554 2.2784 1.7914  0.70  4.12  0.52  4.73  3.79  4.54  0.15944
150725.90+334811.5 4720 55691 0554 2.2784 1.8809  0.40  3.33  0.56  3.73  3.11  3.64  0.12854
150729.77+005701.5 4016 55632 0886 1.6074 1.4718  0.36  3.00  0.29  2.90  2.75  2.78  0.05336
150729.77+005701.5 4016 55632 0886 1.6074 1.5036  0.41  2.73  0.26  3.71  2.59  3.24  0.04060
150729.77+005701.5 4016 55632 0886 1.6074 1.5123  0.69  3.45  0.40  2.67  3.29  2.48  0.03714
150732.11+195511.7 3957 55664 0790 2.2377 1.7584  0.44  4.40  0.53  4.42  3.93  4.20  0.15886
150743.17+000553.3 4016 55632 0112 2.2911 1.8014  0.43  6.14  0.36  7.20  5.53  6.89  0.15972
150746.94+283118.3 3872 55382 0710 2.1654 1.7639  0.24  6.00  0.24  4.80  6.06  4.67  0.13481
150746.94+283118.3 3872 55382 0710 2.1654 2.0005  0.61 12.20  0.40 10.00 11.96  9.72  0.05345
150752.68+341352.4 4717 55742 0220 1.6488 1.5037  0.52  3.06  0.46  3.29  2.81  3.12  0.05628
150752.68+341352.4 4717 55742 0220 1.6488 1.5122  0.58  2.64  0.50  3.33  2.45  3.15  0.05290
150756.65+180528.9 3957 55664 0192 2.1994 1.7683  1.38  5.11  0.84  4.42  4.76  4.28  0.14373
150756.65+180528.9 3957 55664 0192 2.1994 1.8616  0.90  5.29  0.45  3.46  4.89  3.29  0.11112
150806.89+005610.3 4013 55629 0365 2.2744 1.9334  1.56 17.33  1.36 12.36 15.63 11.97  0.10953
150806.90+283835.4 3872 55382 0748 2.3253 1.8954  0.85  6.54  0.52  4.33  6.08  4.10  0.13756
150807.36+212316.1 3962 55660 0416 2.3049 1.8942  0.90  5.29  0.97  4.04  4.84  3.83  0.13192
150807.36+212316.1 3962 55660 0416 2.3049 2.1174  0.50  3.13  0.91  5.69  2.87  5.41  0.05834
150812.06+170731.3 3957 55664 0162 1.6982 1.5318  0.50  2.78  0.23  3.29  2.68  3.16  0.06357
150823.71+334700.7 4720 55691 0552 2.2087 2.0257  0.62  8.86  0.52  7.43  7.89  7.49  0.05866
150826.84+190955.4 3957 55664 0880 1.6239 1.4614  0.46  2.71  0.40  3.64  2.58  3.40  0.06384
150857.92+334047.5 4717 55742 0102 2.1565 1.8707  0.36  3.27  0.24  3.00  3.15  2.97  0.09462
150857.92+334047.5 4717 55742 0102 2.1565 1.9606  1.20  6.32  0.86  4.53  5.91  4.30  0.06398
150858.44+360543.0 4717 55742 0872 2.1455 2.0330  1.25  6.94  1.14  8.14  6.57  7.55  0.03640
150910.00+204021.5 3956 55656 0692 2.2356 1.8766  0.41  3.15  0.41  2.93  2.96  2.64  0.11707
150910.00+204021.5 3956 55656 0692 2.2356 2.0938  0.42  2.33  0.31  3.10  2.17  3.04  0.04478
150910.43+171902.3 3957 55664 0086 2.2165 1.8862  1.11  5.84  0.76  3.80  5.53  3.61  0.10793
150932.91+194914.3 3956 55656 0302 2.1421 1.6632  0.64  4.92  0.50  4.17  4.59  4.08  0.16387
150932.91+194914.3 3956 55656 0302 2.1421 1.9896  0.46  4.60  0.52  4.33  4.50  4.19  0.04971
150938.22+195152.6 3956 55656 0304 2.2649 1.8613  0.32  4.00  0.30  2.73  3.76  2.60  0.13119
150952.10+201015.0 3956 55656 0320 2.2962 1.8075  0.26  3.71  0.27  4.50  3.41  3.97  0.15911
150952.10+201015.0 3956 55656 0320 2.2962 1.9497  0.21  4.20  0.21  3.50  3.96  3.47  0.11061
150955.62+320809.8 3876 55245 0908 2.3380 2.1221  1.25 13.89  0.89 12.71 13.11 12.24  0.06677
150955.62+320809.8 3876 55245 0908 2.3380 2.1737  0.35  5.00  0.34  4.25  4.41  3.83  0.05043
150957.48+302605.5 3876 55245 0098 2.3615 1.9059  1.05  8.08  0.52  6.50  7.74  5.84  0.14462
150957.83+262611.9 3872 55382 0204 2.1570 1.7796  0.69  3.83  1.05  6.56  3.54  6.00  0.12663
151008.73+285708.9 3871 55307 0454 2.2205 2.0147  0.24  3.43  0.25  4.17  3.49  3.65  0.06594
151010.51+222454.9 3962 55660 0720 1.6827 1.5412  0.84  4.20  0.90  4.50  3.92  4.22  0.05413
151016.40+034200.0 4776 55652 0216 2.2369 1.9697  0.40  5.71  0.39  4.88  5.35  4.64  0.08594
151030.89-003853.6 4014 55630 0470 2.3754 2.0321  0.23  3.83  0.29  3.63  3.39  3.48  0.10685
151030.89-003853.6 4014 55630 0470 2.3754 2.2012  0.44  4.40  0.35  5.83  3.99  5.11  0.05294
151031.79-020113.5 4017 55329 0196 1.9824 1.5565  0.37 12.33  0.24  6.00 10.15  5.76  0.15288
151031.79-020113.5 4017 55329 0196 1.9824 1.5834  0.40 10.00  0.27  9.00  9.86  8.10  0.14264
151031.79-020113.5 4017 55329 0196 1.9824 1.5881  0.33 11.00  0.20  6.67 12.03  5.68  0.14086
151031.79-020113.5 4017 55329 0196 1.9824 1.8098  0.44 14.67  0.25 12.50 16.06 10.50  0.05954
151032.64+022529.1 4013 55629 0798 2.2517 1.8295  0.94  6.71  0.34  2.83  6.34  2.77  0.13819
151032.64+022529.1 4013 55629 0798 2.2517 1.8691  1.66  7.55  1.19  5.41  7.21  5.19  0.12453
151035.14+303744.3 3876 55245 0060 2.2077 1.8399  0.54  2.70  0.32  2.91  2.62  2.65  0.12119
151042.14+275223.5 3872 55382 0850 2.2285 1.8206  1.89 11.12  1.79  9.94 10.21  9.29  0.13425
151107.23+065316.9 4878 55710 0564 2.2759 1.9988  0.29  4.14  0.45  4.50  3.78  4.25  0.08815
151109.36+184927.3 3956 55656 0206 2.2783 2.0272  0.96  9.60  1.02  9.27  8.92  8.45  0.07952
151114.11+183151.0 3957 55664 0960 2.1603 1.6898  0.73  4.06  0.59  3.28  3.81  3.12  0.15982
151114.83+331904.0 4720 55691 0738 2.1647 1.8659  0.63  6.30  0.37  6.17  5.74  5.78  0.09885
151134.51+330550.0 4720 55691 0320 2.3391 2.0957  0.47  6.71  0.30  5.00  6.22  4.47  0.07554
151134.51+330550.0 4720 55691 0320 2.3391 2.2020  1.67 23.86  1.20 20.00 22.12 18.10  0.04190
151157.97-020341.0 4017 55329 0144 2.2551 1.7919  0.30  3.00  0.33  2.36  2.77  2.25  0.15231
151158.23+251032.7 3961 55654 0502 2.3653 2.2235  0.88  4.19  1.08  5.14  3.84  4.73  0.04302
151200.72-010523.0 4017 55329 0900 2.2576 1.8568  0.51  4.64  0.61  4.69  4.49  4.43  0.13054
151200.72-010523.0 4017 55329 0900 2.2576 1.9268  1.27  6.35  0.75  4.41  5.96  4.16  0.10667
151218.22+240740.1 3961 55654 0638 2.1134 1.7150  0.29  9.67  0.22 11.00 10.39 11.13  0.13607
151218.22+240740.1 3961 55654 0638 2.1134 1.7195  0.26 13.00  0.22  7.33 11.95  6.76  0.13445
151218.22+240740.1 3961 55654 0638 2.1134 1.8613  0.38 19.00  0.35 17.50 16.78 14.57  0.08424
151218.22+240740.1 3961 55654 0638 2.1134 1.9497  0.42 14.00  0.35 11.67 14.98 10.35  0.05396
151223.41+003135.3 4014 55630 0640 2.3424 1.8638  0.80  5.71  0.56  3.73  5.53  3.42  0.15332
151223.41+003135.3 4014 55630 0640 2.3424 1.9652  0.25  4.17  0.36  3.27  3.93  3.02  0.11918
151231.06+005134.9 4013 55629 0088 2.1240 1.9587  0.93  6.20  0.56  4.67  5.94  4.53  0.05431
151251.65+174427.2 3951 55681 0430 1.8996 1.5180  1.25  5.68  0.89  3.87  5.39  3.65  0.14018
151258.36+352533.2 4717 55742 0990 2.2304 1.8538  0.68  7.56  0.53  5.89  6.88  5.36  0.12332
151258.36+352533.2 4717 55742 0990 2.2304 1.9747  0.86 10.75  0.92 10.22  9.79  9.94  0.08228
151314.80+064012.8 4878 55710 0734 2.0697 1.6187  1.00 14.29  0.61  8.71 14.40  7.83  0.15758
151314.80+064012.8 4878 55710 0734 2.0697 1.6609  0.29  5.80  0.20  5.00  5.17  4.48  0.14195
151314.80+064012.8 4878 55710 0734 2.0697 1.8891  1.10 18.33  0.75 15.00 18.06 12.94  0.06056
151317.51+275536.7 3872 55382 0968 2.2523 2.0494  0.89  6.85  0.81  7.36  6.19  7.16  0.06433
151317.51+275536.7 3872 55382 0968 2.2523 2.0021  0.39  4.33  0.82  6.83  3.92  6.68  0.07988
151317.51+275536.7 3872 55382 0968 2.2523 1.7584  0.38  4.75  0.83  6.38  4.28  5.93  0.16324
151331.23+354828.9 4717 55742 0982 2.3490 2.1429  0.47  4.70  0.29  4.83  4.64  4.36  0.06343
151346.01+304651.4 3871 55307 0714 2.3833 2.0027  0.30  5.00  0.50  5.00  4.88  4.89  0.11878
151346.01+304651.4 3871 55307 0714 2.3833 2.0893  1.11 11.10  1.02 10.20 10.77  9.77  0.09066
151407.32+000451.5 4014 55630 0726 2.2754 2.1373  0.69  5.75  0.62  5.17  5.40  4.87  0.04305
151409.68+185207.3 3951 55681 0680 1.9619 1.5883  0.72  3.00  0.86  3.58  2.85  3.34  0.13402
151409.68+185207.3 3951 55681 0680 1.9619 1.6051  0.89  3.18  0.66  4.13  2.99  3.80  0.12766
151415.77+043412.6 4775 55708 0574 2.1772 2.0660  0.65  5.00  0.67  5.15  4.74  4.87  0.03561
151416.92+204344.7 3956 55656 0930 2.2297 1.7840  0.85  7.08  0.56  8.00  6.69  7.28  0.14742
151416.92+204344.7 3956 55656 0930 2.2297 1.7447  0.83  7.55  0.65  5.91  6.87  5.52  0.16130
151417.87+042528.9 4776 55652 0040 2.2680 1.9014  0.73  5.62  0.47  5.22  5.17  4.70  0.11843
151417.87+042528.9 4776 55652 0040 2.2680 2.0379  0.30  3.00  0.25  3.13  2.81  2.88  0.07288
151419.25+210118.4 3962 55660 0132 2.2430 1.9923  1.10  4.78  1.13  5.14  4.47  4.83  0.08028
151450.11+355106.9 4716 55738 0586 2.3483 2.0804  0.53  4.42  0.27  3.38  4.02  3.11  0.08320
151453.52+201137.5 3956 55656 0036 2.2866 1.8037  1.03 10.30  0.47  5.22  9.59  4.83  0.15759
151453.52+201137.5 3956 55656 0036 2.2866 2.1458  1.12 10.18  0.81  7.36  9.98  7.20  0.04376
151457.08+061440.7 4878 55710 0184 2.1946 1.8379  0.28  2.33  0.23  3.83  2.23  3.44  0.11785
151457.08+061440.7 4878 55710 0184 2.1946 2.0487  1.62  8.10  1.31  8.19  7.57  7.59  0.04671
151501.97-003019.8 4014 55630 0224 2.1942 1.7151  1.20 10.91  0.99 11.00  9.90 10.53  0.16109
151505.82+021109.2 4013 55629 0020 1.6741 1.5761  0.83 11.86  0.48  8.00 11.27  8.17  0.03732
151508.59+213346.0 3962 55660 0062 2.2466 1.9601  0.26  4.33  0.26  4.33  4.33  4.31  0.09212
151508.59+213346.0 3962 55660 0062 2.2466 2.0686  0.81 16.20  0.65 16.25 16.58 14.21  0.05633
151508.59+213346.0 3962 55660 0062 2.2466 2.0722  0.75 15.00  0.84 16.80 14.69 14.46  0.05516
151521.87+070509.8 4878 55710 0806 2.2541 1.9544  0.84  7.00  0.70  7.00  6.47  6.46  0.09632
151523.93+281039.8 3851 55302 0522 2.3350 1.8709  0.40  2.86  0.41  3.15  2.65  3.06  0.14874
151528.57+304822.4 3871 55307 0828 2.0880 1.8418  0.29  4.14  0.22  2.75  4.11  2.54  0.08290
151528.57+304822.4 3871 55307 0828 2.0880 1.9687  0.88  6.77  0.77  5.92  6.35  5.61  0.03938
151536.79+224822.1 3962 55660 0949 2.2954 1.7918  0.69  4.60  0.47  3.13  4.46  3.05  0.16434
151536.79+224822.1 3962 55660 0949 2.2954 2.0305  1.08  5.40  1.21  6.05  4.96  5.60  0.08360
151537.02+251325.3 3964 55648 0264 2.0450 1.5975  1.82  7.00  1.54  7.00  6.60  6.45  0.15763
151540.16+360525.6 4716 55738 0622 2.2955 1.9919  0.27  3.86  0.35  4.38  3.56  4.30  0.09635
151543.67+174713.5 3951 55681 0222 2.1771 2.0469  0.22  2.75  0.27  2.70  2.43  2.54  0.04182
151550.85+282033.0 3851 55302 0562 2.1701 1.8853  0.89  8.09  0.65  6.50  7.32  6.14  0.09386
151550.85+282033.0 3851 55302 0562 2.1701 1.8614  0.51  5.67  0.42  4.67  5.54  4.49  0.10210
151550.85+282033.0 3851 55302 0562 2.1701 1.7682  0.54  5.40  0.23  3.29  5.17  3.04  0.13474
151555.97+052847.6 4775 55708 0666 2.3347 2.0623  0.42  4.20  0.20  2.86  3.82  2.73  0.08501
151555.97+052847.6 4775 55708 0666 2.3347 2.0984  0.84  7.00  0.72  6.00  6.53  5.60  0.07336
151555.97+052847.6 4775 55708 0666 2.3347 2.1818  0.61  6.78  0.35  5.83  6.25  5.26  0.04690
151557.34+354157.1 4716 55738 0634 2.3316 1.8236  0.78  3.90  0.82  4.10  3.71  3.92  0.16395
151603.34+015118.6 4011 55635 0469 2.1821 1.9934  0.45 11.25  0.30 10.00 10.26  8.21  0.06106
151609.98+010637.1 4014 55630 0824 2.2208 2.0549  0.51 12.75  0.39  9.75 11.42  9.57  0.05283
151618.47+354839.3 4716 55738 0675 2.3090 1.9689  0.68 11.33  0.25  4.17  9.94  4.03  0.10803
151618.47+354839.3 4716 55738 0675 2.3090 1.9819  0.36  7.20  0.51  7.29  6.55  7.17  0.10371
151619.89+010714.6 4011 55635 0456 2.3822 2.1960  1.17  4.50  0.98  4.26  4.30  4.03  0.05657
151629.04+045752.6 4775 55708 0682 2.1609 1.9850  0.50  5.56  0.35  4.38  5.33  4.25  0.05719
151631.69+324031.2 4719 55736 0504 2.2658 1.9120  0.27  2.70  0.20  2.86  2.62  2.75  0.11416
151636.79+002940.4 4014 55630 0880 1.6315 1.4953  0.67  4.79  0.93  6.64  4.67  6.46  0.05310
151636.79+002940.4 4014 55630 0880 1.6315 1.5078  0.72  8.00  0.55  6.88  7.44  6.41  0.04811
151636.79+002940.4 4014 55630 0880 1.6315 1.5104  0.72  8.00  0.64  7.11  7.22  6.43  0.04708
151636.79+002940.4 4014 55630 0880 1.6315 1.5421  0.90 11.25  0.77  9.63 10.51  9.04  0.03455
151636.79+002940.4 4014 55630 0880 1.6315 1.5301  1.68 14.00  0.64  7.11 13.02  6.65  0.03928
151641.34+251653.8 3964 55648 0222 2.2754 1.8983  0.57  9.50  0.49  9.80  9.77  9.35  0.12171
151643.36+345448.8 4716 55738 0698 2.2392 1.7518  0.36  3.27  0.63  2.74  3.07  2.56  0.16164
151643.36+345448.8 4716 55738 0698 2.2392 2.0900  1.07  6.29  0.59  3.93  6.03  3.59  0.04712
151654.99+320351.4 4720 55691 0045 2.2590 1.9701  0.61  4.36  0.42  3.23  4.08  3.07  0.09256
151654.99+320351.4 4720 55691 0045 2.2590 1.8392  1.24  7.75  1.32  8.25  7.32  7.51  0.13703
151654.99+320351.4 4720 55691 0045 2.2590 1.7911  0.97  6.06  0.84  6.00  5.70  5.51  0.15376
151657.11+245502.2 3961 55654 0818 2.2452 1.8642  0.52  5.20  0.28  5.60  5.11  5.27  0.12424
151657.11+245502.2 3961 55654 0818 2.2452 1.9092  0.39  6.50  0.35  5.00  5.68  4.59  0.10887
151657.11+245502.2 3961 55654 0818 2.2452 1.9793  0.30  5.00  0.31  3.88  4.42  3.59  0.08528
151659.42-000636.1 4014 55630 0899 2.2713 2.1114  0.49  4.45  0.29  3.63  4.03  3.28  0.05007
151700.09+224642.1 3955 55678 0588 1.6066 1.4954  0.32  3.20  0.25  3.13  3.01  2.86  0.04357
151718.71+031051.6 4011 55635 0628 2.3456 1.9889  0.99 16.50  0.40  6.67 15.11  6.75  0.11227
151725.73-000657.5 4014 55630 0118 2.1876 1.9307  2.49 14.65  1.81 12.07 13.46 11.06  0.08383
151728.40+255627.8 3960 55663 0523 2.3247 2.1345  0.58  5.27  0.52  4.00  4.82  3.67  0.05884
151739.67+021806.1 4011 55635 0614 2.3322 1.8545  1.34  4.32  0.97  4.04  4.11  3.76  0.15351
151739.67+021806.1 4011 55635 0614 2.3322 2.1610  0.30  3.00  0.38  2.71  2.69  2.54  0.05270
151748.48+184210.9 3951 55681 0884 2.2604 2.1244  1.27  9.07  1.30  9.29  8.66  8.92  0.04258
151748.48+184210.9 3951 55681 0884 2.2604 1.9209  0.38  4.75  0.29  3.63  4.70  3.39  0.10952
151803.40-002108.7 4014 55630 0074 2.2771 2.0159  0.67  3.94  0.53  2.52  3.78  2.35  0.08287
151806.90+281515.0 3851 55302 0682 2.3225 1.8967  1.04  7.43  1.03  5.72  6.88  5.41  0.13629
151808.28+360100.9 4716 55738 0748 2.3498 2.1240  0.42  4.67  0.29  3.63  4.48  3.31  0.06967
151808.28+360100.9 4716 55738 0748 2.3498 2.0918  0.52  6.50  0.60  6.67  6.00  6.30  0.07998
151808.28+360100.9 4716 55738 0748 2.3498 1.9807  0.77  5.92  0.80  6.67  5.62  6.55  0.11622
151812.66+321343.1 4720 55691 0054 2.2861 2.1658  0.67  9.57  0.50  8.33  9.39  7.50  0.03728
151812.66+321343.1 4720 55691 0054 2.2861 2.1753  0.47  6.71  0.29  4.14  6.05  3.72  0.03429
151830.91+202342.9 3950 55680 0660 2.3380 2.1127  0.26  3.25  0.28  4.00  3.01  3.82  0.06977
151837.63+281313.8 3851 55302 0686 2.2324 1.8252  1.08 12.00  0.96 10.67 11.39 10.07  0.13384
151837.63+281313.8 3851 55302 0686 2.2324 1.8928  1.33 12.09  1.09  9.91 11.39  9.37  0.11055
151838.20+005546.8 4011 55635 0328 2.3282 2.1982  0.38  5.43  0.20  2.86  4.95  2.63  0.03982
151838.85+335035.3 4716 55738 0258 2.2302 1.9802  1.33  7.82  1.02  7.85  7.27  7.52  0.08038
151846.39+045207.2 4775 55708 0810 2.2641 2.0159  0.72  8.00  0.56  6.22  7.14  5.65  0.07892
151851.12+261641.9 3960 55663 0592 2.3465 1.8429  0.29  5.80  0.25  3.57  5.15  3.24  0.16166
151851.14+220523.4 3955 55678 0698 2.1833 1.7914  1.29  6.14  1.08  4.70  5.79  4.37  0.13062
151853.40+293656.3 3879 55244 0434 2.3152 2.1059  0.92  9.20  0.74  7.40  8.25  6.63  0.06512
151857.10+245738.4 3960 55663 0425 2.1787 1.7875  0.37  6.17  0.39  4.88  5.63  4.45  0.13058
151857.10+245738.4 3960 55663 0425 2.1787 1.9948  0.42  5.25  0.31  4.43  4.68  4.14  0.05952
151857.10+245738.4 3960 55663 0425 2.1787 2.0133  0.29  3.22  0.29  3.63  2.97  3.46  0.05339
151901.11+184115.9 3945 55648 0554 2.2307 1.8715  1.51  4.19  0.75  3.13  3.96  2.87  0.11732
151901.40+180833.2 3945 55648 0538 2.3712 1.9009  0.47  4.27  0.43  3.91  3.82  3.54  0.14913
151919.35+224417.8 3955 55678 0668 2.3429 1.8919  0.56 14.00  0.35  7.00 13.12  6.65  0.14392
151919.35+224417.8 3955 55678 0668 2.3429 1.9575  0.90 15.00  0.67 11.17 14.08 10.95  0.12189
151922.96+065614.5 4889 55709 0576 2.2986 2.1173  0.98  6.53  0.71  4.44  5.96  4.11  0.05647
151928.24+331219.8 4719 55736 0598 2.2312 1.9354  0.20  2.50  0.22  4.40  2.42  3.91  0.09572
151928.24+331219.8 4719 55736 0598 2.2312 1.9813  0.68  6.80  0.43  4.78  6.46  4.37  0.08032
151932.56+262812.7 3960 55663 0632 2.3145 1.8268  0.76  4.75  0.54  4.15  4.42  3.81  0.15783
152003.42+003209.2 4012 55327 0556 2.2691 1.9318  0.43  4.78  0.41  5.13  4.51  4.63  0.10847
152003.42+003209.2 4012 55327 0556 2.2691 1.9650  0.50  7.14  0.50  6.25  6.44  5.73  0.09733
152003.42+003209.2 4012 55327 0556 2.2691 2.0201  1.76 14.67  1.60 13.33 13.87 12.18  0.07906
152004.11+331902.0 4716 55738 0163 2.2915 1.8374  0.49  4.45  0.27  5.40  4.33  4.58  0.14737
152004.11+331902.0 4716 55738 0163 2.2915 1.9703  0.71  8.88  0.58  8.29  7.97  7.32  0.10232
152004.11+331902.0 4716 55738 0163 2.2915 2.0303  0.34  3.78  0.32  3.20  3.70  2.93  0.08249
152011.92+043545.9 4775 55708 0898 2.2419 1.7637  0.60  8.57  0.32  5.33  8.30  5.31  0.15825
152011.92+043545.9 4775 55708 0898 2.2419 2.0606  0.41  4.56  0.43  3.91  4.23  3.81  0.05749
152016.52-004416.8 4012 55327 0471 1.9797 1.7641  0.67  6.70  0.66  6.00  6.54  5.75  0.07497
152017.47+311424.1 3879 55244 0745 2.0755 1.7659  1.00  8.33  1.46 10.43  8.02 10.13  0.10570
152018.60+292459.0 3879 55244 0390 1.7267 1.5135  0.65  5.42  0.39  4.33  5.00  4.27  0.08124
152041.27+332610.6 4719 55736 0624 2.2016 1.8913  1.38  8.12  1.28  7.53  7.43  6.91  0.10159
152043.65+341128.0 4716 55738 0142 2.3031 2.1922  0.41  4.10  0.39  3.25  3.95  3.08  0.03414
152050.08+184410.0 3945 55648 0640 2.2498 1.9757  0.34  3.40  0.39  2.79  3.23  2.70  0.08789
152050.08+184410.0 3945 55648 0640 2.2498 1.7858  0.36  2.77  0.61  2.77  2.61  2.68  0.15285
152054.05+203428.8 3950 55680 0732 2.2354 2.1005  1.27  5.08  0.46  2.56  4.79  2.38  0.04256
152054.17+014013.8 4011 55635 0228 2.3931 2.0347  1.18  5.13  1.01  5.32  4.79  4.87  0.11117
152103.24+002505.3 4012 55327 0612 2.3967 2.1805  1.02 11.33  0.95 10.56 11.08 10.34  0.06567
152103.24+002505.3 4012 55327 0612 2.3967 2.0737  0.65 13.00  0.42  8.40 11.53  8.06  0.09959
152113.79+274421.0 3851 55302 0160 2.3274 1.9917  1.45  9.06  1.15  8.21  8.34  7.45  0.10595
152115.96+360616.2 4716 55738 0864 2.2927 1.8420  1.07 15.29  1.05 11.67 13.69 10.97  0.14615
152115.96+360616.2 4716 55738 0864 2.2927 1.9510  0.87 10.88  0.82 10.25 10.53  9.90  0.10913
152118.34+242555.8 3960 55663 0300 2.1883 1.7457  0.69 11.50  0.23  5.75 10.58  5.00  0.14835
152118.34+242555.8 3960 55663 0300 2.1883 1.7620  0.79 11.29  0.36  7.20 11.15  6.27  0.14256
152118.34+242555.8 3960 55663 0300 2.1883 2.0253  0.60 10.00  0.43  7.17  9.59  6.57  0.05243
152118.34+242555.8 3960 55663 0300 2.1883 2.0498  0.53 10.60  0.41 10.25 10.59  9.43  0.04438
152125.18+284850.6 3879 55244 0330 2.2483 1.9238  1.14 19.00  0.73 14.60 19.33 13.79  0.10486
152125.18+284850.6 3879 55244 0330 2.2483 2.0871  1.50 18.75  0.94 15.67 16.62 14.05  0.05086
152131.88+001318.3 4012 55327 0616 2.3659 1.9099  0.38  3.45  0.38  3.45  3.41  3.43  0.14456
152131.88+001318.3 4012 55327 0616 2.3659 2.0540  0.53  3.31  0.69  3.45  3.19  3.17  0.09694
152131.88+001318.3 4012 55327 0616 2.3659 2.1484  0.28  3.11  0.33  3.67  2.81  3.28  0.06670
152133.25+000942.4 4012 55327 0608 2.1822 1.9483  0.90  5.29  0.55  2.62  4.82  2.49  0.07620
152133.47-005531.3 4012 55327 0384 2.2629 1.8883  1.06  5.89  1.07  5.94  5.63  5.65  0.12135
152133.47-005531.3 4012 55327 0384 2.2629 2.1295  0.68  4.53  0.54  4.15  4.14  3.74  0.04172
152136.27+014429.0 4011 55635 0156 2.2573 1.7617  0.49  8.17  0.28  5.60  7.15  5.18  0.16357
152137.06+295746.4 3879 55244 0654 2.1795 1.9635  1.00  4.35  0.92  3.41  4.02  3.21  0.07024
152149.78+010236.4 4011 55635 0166 2.2312 1.8226  0.31  6.20  0.35  5.83  6.42  5.90  0.13438
152149.78+010236.4 4011 55635 0166 2.2312 1.8429  0.32  8.00  0.64 16.00  6.68 13.38  0.12733
152149.78+010236.4 4011 55635 0166 2.2312 1.8511  0.84 21.00  0.44 14.67 18.58 12.89  0.12450
152150.82+270734.4 3851 55302 0140 2.3412 1.9966  1.53 21.86  0.97 16.17 19.36 14.86  0.10842
152154.00+195533.7 3950 55680 0226 2.2991 1.7991  0.51 17.00  0.34 11.33 14.64 11.01  0.16289
152154.00+195533.7 3950 55680 0226 2.2991 1.9078  0.35 11.67  0.24  8.00 10.43  6.58  0.12559
152154.00+195533.7 3950 55680 0226 2.2991 1.9189  0.75 18.75  0.50 12.50 18.70 12.27  0.12183
152154.00+195533.7 3950 55680 0226 2.2991 1.9817  0.56 18.67  0.43 14.33 18.83 15.18  0.10081
152159.88+211043.8 3950 55680 0800 2.2912 2.1687  0.51  4.25  0.28  2.80  4.14  2.67  0.03791
152212.63+315540.9 4719 55736 0308 1.9256 1.5450  0.33  6.60  0.20  4.00  6.14  4.06  0.13847
152229.75+034215.4 4775 55708 0060 2.3487 2.2018  0.37  9.25  0.29  5.80  8.78  5.30  0.04483
152243.24+065138.2 4889 55709 0738 2.1341 1.7139  1.78  7.74  0.53  5.30  7.25  4.80  0.14297
152243.24+065138.2 4889 55709 0738 2.1341 1.7320  0.30  2.50  0.23  2.56  2.34  2.40  0.13645
152246.66+033126.0 4803 55734 0446 2.2913 2.0040  0.54 13.50  0.43  8.60 13.07  8.79  0.09108
152249.72+275542.3 3851 55302 0938 2.0776 1.7170  0.88  2.75  0.52  2.74  2.63  2.66  0.12398
152249.72+275542.3 3851 55302 0938 2.0776 1.7325  0.50  3.57  0.38  2.71  3.34  2.55  0.11838
152300.48+251924.5 3960 55663 0230 2.2358 2.0546  0.67  8.38  0.51  6.38  7.42  5.71  0.05756
15236.257+245402.5 3960 55663 0224 2.2445 1.7862  0.72  5.14  0.40  3.64  4.95  3.33  0.15112
15236.257+245402.5 3960 55663 0224 2.2445 1.8385  0.36  4.50  0.66  6.60  3.99  6.12  0.13289
152312.93+303948.2 3879 55244 0879 1.9613 1.8332  0.41  2.93  0.32  3.20  2.67  2.92  0.04419
152319.37+271151.0 3851 55302 0058 1.6599 1.5019  0.32  3.20  0.34  2.62  3.01  2.45  0.06116
152321.19+163252.4 3939 55633 0492 2.2885 1.9932  0.21  2.63  0.32  3.56  2.49  3.30  0.09381
152325.20+270457.3 3851 55302 0050 2.1870 1.8926  0.53 10.60  0.38  6.33  9.78  6.37  0.09662
152325.20+270457.3 3851 55302 0050 2.1870 2.0162  0.44  7.33  0.31  5.17  6.46  4.96  0.05503
152325.20+270457.3 3851 55302 0050 2.1870 2.0584  0.26  6.50  0.22  3.67  5.44  3.43  0.04116
152325.20+270457.3 3851 55302 0050 2.1870 2.0706  0.29  7.25  0.20  4.00  6.23  3.50  0.03719
152327.07+263647.5 3960 55663 0826 2.1828 1.7133  0.60  3.53  0.22  2.75  3.42  2.53  0.15825
152327.07+263647.5 3960 55663 0826 2.1828 1.7685  0.64  3.76  0.30  5.00  3.59  4.39  0.13856
152330.66+280212.1 3963 55659 0414 2.3756 2.1441  0.97  4.41  0.75  2.88  4.09  2.73  0.07093
152330.66+280212.1 3963 55659 0414 2.3756 2.1920  0.80  4.71  1.47  5.07  4.33  4.81  0.05587
152339.45+192747.1 3950 55680 0138 2.2146 2.0071  0.73  8.11  1.36  9.71  7.34  8.84  0.06663
152339.45+192747.1 3950 55680 0138 2.2146 1.9910  0.29  4.14  0.26  2.60  3.70  2.42  0.07197
152356.17+055853.1 4889 55709 0228 2.2494 1.7908  1.22  6.10  1.14  4.96  5.81  4.73  0.15098
152408.03+284609.4 3879 55244 0124 2.1933 2.0498  0.88  5.50  0.49  3.27  5.31  3.10  0.04595
152412.06+212835.3 3949 55650 0492 1.6178 1.4848  0.50  3.57  0.69  3.83  3.29  3.60  0.05209
152412.06+212835.3 3949 55650 0492 1.6178 1.5018  0.30  4.29  0.28  3.50  3.84  3.29  0.04529
152412.06+212835.3 3949 55650 0492 1.6178 1.5245  1.11  5.84  1.26  6.63  5.38  6.12  0.03628
152416.08+333052.0 4719 55736 0784 2.2010 1.9092  0.36  2.77  0.21  4.20  2.53  3.99  0.09530
152416.97+192402.4 3945 55648 0760 2.2415 1.9031  0.83  3.46  0.49  4.45  3.22  4.07  0.10981
152417.98+335111.6 4719 55736 0786 2.2755 1.8661  0.54  4.50  0.26  3.25  4.26  3.11  0.13273
152417.98+335111.6 4719 55736 0786 2.2755 1.9766  1.42  8.88  1.36  9.07  8.60  8.54  0.09540
152419.39+182718.4 3945 55648 0792 2.2985 2.0194  0.54  3.38  0.60  4.62  3.14  4.28  0.08818
152422.05+013956.7 4011 55635 0022 2.2604 2.0723  0.83  5.53  1.01  5.32  5.15  5.10  0.05935
152427.17+243905.1 3960 55663 0135 1.7741 1.4858  1.24  4.77  1.00  3.85  4.53  3.64  0.10929
152427.17+243905.1 3960 55663 0135 1.7741 1.5543  0.44  4.00  0.32  2.91  3.87  2.84  0.08236
152431.19+214341.1 3955 55678 0070 2.3724 2.1312  0.46  3.29  0.40  4.00  3.06  3.81  0.07407
152432.38+295634.3 3879 55244 0820 2.0195 1.5841  0.27  2.70  0.24  2.40  2.58  2.26  0.15447
152432.38+295634.3 3879 55244 0820 2.0195 1.5766  0.30  2.73  0.22  2.20  2.44  2.12  0.15730
152432.38+295634.3 3879 55244 0820 2.0195 1.6894  0.50  4.17  0.25  2.78  3.80  2.67  0.11526
152432.38+295634.3 3879 55244 0820 2.0195 1.7633  1.54  8.11  1.17  6.50  7.49  6.23  0.08843
152436.78+012134.8 4009 55648 0458 2.2658 2.1312  0.80  7.27  0.57  5.70  6.64  5.30  0.04206
152439.22+064647.4 4889 55709 0818 2.2883 1.8428  0.65  5.42  0.55  5.50  5.01  5.35  0.14456
152500.32+313723.8 4719 55736 0180 2.3309 1.9025  0.73 12.17  0.61  6.78 10.57  6.69  0.13681
152500.32+313723.8 4719 55736 0180 2.3309 2.1023  0.25  5.00  0.22  3.67  4.91  3.37  0.07098
152501.90+312814.9 4719 55736 0176 2.2098 1.8809  1.19  5.41  0.94  5.53  5.10  5.14  0.10769
152504.99+054159.4 4889 55709 0168 2.2294 1.9513  0.59  4.92  0.25  3.57  4.79  3.65  0.08981
152507.13+165111.5 3945 55648 0219 2.2000 1.7366  0.65  4.33  0.40  4.00  4.14  3.59  0.15517
152507.13+165111.5 3945 55648 0219 2.2000 1.8842  1.32  8.80  1.29  7.59  8.37  6.97  0.10353
152510.83+284840.0 3879 55244 0082 2.3655 1.8613  0.84  4.00  0.77  3.67  3.75  3.41  0.16089
152510.83+284840.0 3879 55244 0082 2.3655 2.1406  0.45  3.46  0.43  3.58  3.24  3.27  0.06905
152514.28+071735.0 4889 55709 0876 2.3921 2.0960  0.30  3.75  0.28  3.50  3.45  3.13  0.09109
152515.98+044009.9 4803 55734 0694 2.3083 2.0434  1.48  4.00  1.15  3.11  3.75  2.90  0.08327
152522.13+285601.7 3879 55244 0088 2.1835 1.8511  1.14  5.43  0.47  4.70  5.06  4.52  0.10983
152523.27+290252.1 3879 55244 0092 2.3431 1.9904  1.12 14.00  1.02 14.57 13.19 12.85  0.11103
152526.42+332217.4 4719 55736 0880 2.1961 2.0443  0.36  9.00  0.31  7.75  7.77  6.99  0.04862
152529.17+292813.2 3879 55244 0102 2.3464 2.1589  0.40 20.00  0.31 10.33 16.37  9.40  0.05760
152529.17+292813.2 3879 55244 0102 2.3464 2.1854  0.47 23.50  0.26 13.00 18.03 11.72  0.04927
152533.78+302059.7 3879 55244 0846 1.8390 1.5143  0.64  2.78  0.58  3.63  2.62  3.50  0.12086
152533.78+302059.7 3879 55244 0846 1.8390 1.5309  0.34  3.40  0.25  3.13  3.14  2.85  0.11437
152536.83+343033.6 4716 55738 0032 2.3115 2.1838  0.89  3.56  0.59  3.11  3.31  2.94  0.03931
152543.19+170325.6 3939 55633 0606 2.2024 2.0543  0.80  5.33  0.69  4.60  5.11  4.35  0.04731
152546.06+012112.7 4009 55648 0376 2.2580 2.0091  1.05  6.56  0.37  4.63  6.15  4.58  0.07931
152548.92+054635.0 4889 55709 0140 2.3073 2.1991  1.28  6.40  1.06  5.30  6.00  4.96  0.03325
152551.05+062029.4 4889 55709 0110 1.6895 1.5251  0.47  3.36  0.33  3.00  3.07  2.74  0.06299
152601.63+005519.5 4012 55327 0864 2.1770 1.7695  0.52  4.73  0.23  3.29  4.59  2.86  0.13641
152601.63+005519.5 4012 55327 0864 2.1770 2.0218  0.89  5.56  0.75  4.69  5.37  4.52  0.05004
152608.36+234821.5 3954 55680 0738 2.3971 1.9943  1.06 10.60  0.81  8.10  9.64  7.85  0.12555
152608.36+234821.5 3954 55680 0738 2.3971 2.0336  0.41  5.86  0.31  3.10  5.73  3.02  0.11269
152608.36+234821.5 3954 55680 0738 2.3971 2.1031  0.51  6.38  0.28  4.67  5.92  4.33  0.09027
152612.43+224231.1 3954 55680 0328 2.1544 1.8764  2.53  7.03  1.57  4.91  6.55  4.58  0.09200
152612.63+202651.0 3944 55660 0536 2.1263 1.7819  0.28  3.11  0.28  2.80  2.96  2.51  0.11619
152612.63+202651.0 3944 55660 0536 2.1263 1.9167  0.93  5.47  0.64  4.92  5.24  4.50  0.06929
152612.63+202651.0 3944 55660 0536 2.1263 1.9901  0.90  6.00  0.62  4.77  5.59  4.29  0.04451
152613.83+023945.5 4009 55648 0638 1.8827 1.5524  0.63  4.50  0.51  3.19  4.15  3.06  0.12110
152613.83+023945.5 4009 55648 0638 1.8827 1.6835  0.44  3.67  0.32  4.00  3.40  3.73  0.07148
152621.47+321548.0 4719 55736 0115 2.2724 2.0770  0.71  7.10  0.62  6.20  6.76  5.68  0.06149
152623.07+322737.4 4719 55736 0160 1.8940 1.5992  1.03  8.58  0.46  4.60  8.22  4.43  0.10702
152623.07+322737.4 4719 55736 0160 1.8940 1.6039  0.65  5.42  0.51  5.10  5.31  5.04  0.10524
152623.07+322737.4 4719 55736 0160 1.8940 1.6698  0.69  8.63  0.82 10.25  8.63  9.81  0.08046
152626.54+231254.7 3954 55680 0302 2.1103 1.8643  0.42  4.67  0.50  3.33  4.56  3.12  0.08221
152626.54+231254.7 3954 55680 0302 2.1103 1.9331  1.14  4.75  0.69  4.60  4.51  4.27  0.05859
152628.97+042131.3 4803 55734 0278 2.1637 1.6981  0.49  3.06  0.27  3.86  2.90  3.37  0.15786
152628.97+042131.3 4803 55734 0278 2.1637 1.7243  0.76  4.00  0.28  3.50  3.82  3.14  0.14843
152632.56+073559.3 4889 55709 0908 2.2850 2.0265  0.39  3.90  0.39  4.33  3.83  3.86  0.08178
152633.29+315420.2 4719 55736 0106 2.2788 1.8082  1.11  6.17  0.60  5.45  5.74  5.14  0.15371
152646.30+145353.4 4892 55738 0506 2.1976 2.0840  0.69 11.50  0.46 11.50 10.56  9.92  0.03616
152651.28+223956.5 3954 55680 0294 2.2159 2.1051  1.16  7.25  0.97  6.93  6.98  6.32  0.03505
152655.05+281706.2 4721 55709 0218 2.2608 2.1435  0.55  4.58  0.26  3.71  4.22  3.79  0.03662
152657.13+263042.3 3960 55663 0960 2.3157 1.8545  0.82  7.45  0.65  5.91  6.99  5.29  0.14866
152657.13+263042.3 3960 55663 0960 2.3157 2.0748  0.38  3.45  0.26  5.20  3.43  4.68  0.07529
152720.37+253532.7 3960 55663 0040 2.2021 1.9848  0.80  6.67  0.68  6.18  6.13  5.87  0.07016
152728.68+284113.1 3963 55659 0184 2.2124 1.9576  1.74 14.50  1.39 11.58 14.18 11.34  0.08245
152728.68+284113.1 3963 55659 0184 2.2124 1.7592  0.37  5.29  0.33  3.30  4.92  3.17  0.15092
152732.99+295149.7 3879 55244 0020 2.3341 1.8815  0.66  8.25  0.22  3.14  7.32  3.09  0.14487
152732.99+295149.7 3879 55244 0020 2.3341 1.9221  1.01 12.63  0.95 10.56 11.32  9.80  0.13114
152738.36+320305.6 4719 55736 0065 2.2609 2.1337  0.54  6.75  0.24  4.00  6.02  3.61  0.03977
152738.36+320305.6 4719 55736 0065 2.2609 1.8657  0.38  4.75  0.53  5.89  4.64  5.60  0.12848
152751.69+293524.2 3879 55244 0010 2.1724 1.7038  0.35  2.92  0.24  3.00  2.66  2.62  0.15848
152812.34+170927.5 3945 55648 0042 2.3052 1.9923  0.49  5.44  0.36  5.14  5.03  4.97  0.09913
152833.87-000807.4 4010 55350 0566 2.2820 2.0785  0.51  6.38  0.59  5.90  5.93  5.50  0.06392
152836.65+195028.6 3944 55660 0386 2.3609 1.9019  0.33  3.00  0.43  3.58  2.90  3.39  0.14580
152838.65+290805.9 3963 55659 0158 2.1708 1.6907  0.31  3.88  0.32  2.29  3.63  2.11  0.16272
152843.21+154859.2 3939 55633 0292 1.6958 1.4567  0.46  2.88  0.47  2.94  2.66  2.78  0.09261
152843.21+154859.2 3939 55633 0292 1.6958 1.5937  0.30  2.73  0.34  3.09  2.67  2.90  0.03859
152846.45+321907.1 4719 55736 0030 2.2600 1.8668  1.12  5.09  0.99  3.54  4.75  3.30  0.12783
152846.45+321907.1 4719 55736 0030 2.2600 1.9959  0.95  5.00  0.99  4.71  4.67  4.51  0.08428
152852.71+251500.9 3953 55322 0486 1.6222 1.5269  0.36  3.27  0.40  4.44  3.06  4.40  0.03700
152911.91+043151.3 4803 55734 0118 2.3554 2.1401  0.54  6.00  0.51  5.67  5.78  5.15  0.06622
152912.26-012339.9 4010 55350 0456 2.2695 1.9964  1.30  4.81  0.81  4.26  4.43  4.11  0.08700
152914.07+251644.1 3953 55322 0474 2.1667 1.8417  0.86  6.14  0.67  3.53  5.62  3.36  0.10787
152914.07+251644.1 3953 55322 0474 2.1667 1.8889  0.72  2.77  0.55  2.62  2.64  2.45  0.09156
152918.02+324841.8 4719 55736 0994 1.6500 1.5269  0.62  8.86  0.62  8.86  8.91  8.79  0.04753
152927.03+273409.1 3963 55659 0085 2.2076 2.0694  0.43  4.30  0.26  3.25  4.21  2.96  0.04401
152930.11+280516.2 4721 55709 0086 2.3821 2.0786  0.39  4.88  0.30  5.00  4.55  4.82  0.09375
152932.49+253010.6 3953 55322 0469 2.2434 1.7637  1.27  5.52  0.61  4.36  5.14  4.22  0.15870
152937.03+301348.5 4721 55709 0904 1.9415 1.6799  1.85  7.12  1.24  5.64  6.82  5.34  0.09287
152951.70+190434.9 3944 55660 0324 2.3596 2.2158  0.31  2.58  0.50  3.33  2.45  3.14  0.04372
152952.33+164011.0 3939 55633 0234 1.9797 1.7149  0.53  2.94  0.69  4.31  2.81  4.11  0.09280
152959.83+270431.6 3959 55679 0818 2.1040 1.9969  1.02 11.33  0.81  9.00 10.85  8.46  0.03510
152959.83+270431.6 3959 55679 0818 2.1040 1.7781  1.00  9.09  0.73  6.64  8.57  6.24  0.11047
152959.83+270431.6 3959 55679 0818 2.1040 1.6479  0.46  5.11  0.32  3.20  4.73  2.89  0.15760
153001.60+052150.5 4885 55735 0402 2.2751 1.9856  1.13  5.95  0.72  4.24  5.51  4.04  0.09228
153022.43+251428.1 3953 55322 0400 2.2070 1.9127  0.33  6.60  0.23  3.29  5.82  2.85  0.09596
153022.43+251428.1 3953 55322 0400 2.2070 1.9777  0.59  4.54  0.32  3.56  4.26  3.21  0.07405
153027.26+054728.0 4885 55735 0380 2.2899 2.0861  0.35  5.00  0.21  3.00  4.49  2.78  0.06386
153027.37+062330.8 4885 55735 0395 2.2045 2.0213  0.23  4.60  0.23  3.29  4.00  3.06  0.05880
153037.72+242725.5 3954 55680 0920 1.7572 1.5251  0.22  2.75  0.23  2.88  2.48  2.56  0.08771
153037.72+242725.5 3954 55680 0920 1.7572 1.5891  0.75  5.36  0.70  4.38  4.92  4.02  0.06282
153039.76+220017.0 3949 55650 0820 1.9414 1.7123  0.56  2.67  0.38  3.45  2.49  3.10  0.08091
153039.76+220017.0 3949 55650 0820 1.9414 1.7397  0.82  5.13  1.00  4.17  4.68  3.90  0.07092
153046.75+025308.0 4009 55648 0904 2.1992 2.0979  1.06  6.63  0.77  5.92  6.21  5.70  0.03217
153054.15+054509.1 4885 55735 0372 2.3549 1.9201  0.60  5.45  0.61  6.10  5.26  6.00  0.13792
153054.15+054509.1 4885 55735 0372 2.3549 2.2274  0.57  4.75  0.40  3.33  4.60  3.23  0.03873
153055.80+011434.7 4009 55648 0138 2.2393 1.7649  0.73  4.06  0.42  3.00  3.77  2.82  0.15704
153102.56+124936.4 4891 55736 0606 2.3553 1.8453  0.43 10.75  0.29  5.80  9.59  5.84  0.16339
153105.83+220148.3 3949 55650 0850 1.7806 1.4673  0.41  3.15  0.48  2.29  2.91  2.18  0.11898
153105.83+220148.3 3949 55650 0850 1.7806 1.5731  1.03  4.48  0.63  5.73  4.16  5.41  0.07740
153105.83+220148.3 3949 55650 0850 1.7806 1.5978  0.45  3.00  0.53  4.42  2.81  4.27  0.06790
153113.45+183146.2 3938 55328 0458 2.2203 1.7521  0.55  4.58  0.29  2.90  4.13  2.79  0.15583
153113.45+183146.2 3938 55328 0458 2.2203 1.7909  0.76  6.33  0.52  4.33  5.83  4.00  0.14214
153123.20+150229.5 4892 55738 0682 2.1384 1.7547  0.24  4.00  0.21  3.50  3.67  3.23  0.12967
153123.20+150229.5 4892 55738 0682 2.1384 1.7689  0.51  8.50  0.36  9.00  7.81  7.49  0.12461
153132.70+294409.7 3958 55329 0590 2.2183 1.9384  0.94 13.43  1.05 15.00 13.55 15.08  0.09074
153133.90+254428.5 3953 55322 0668 2.1949 1.8479  0.92  4.38  0.99  6.60  4.05  6.39  0.11447
153135.30+174343.6 3938 55328 0392 2.3694 2.1775  0.54  3.60  0.39  3.25  3.27  3.14  0.05857
153138.46+011203.3 4010 55350 0702 2.2607 1.8873  0.94  4.09  1.45  5.18  3.75  4.78  0.12102
153145.15+010603.0 4009 55648 0088 2.2503 2.0738  0.82  4.32  0.56  5.09  4.12  4.94  0.05577
153145.65+162850.7 3933 55335 0524 2.3083 1.9460  0.77  7.00  1.10  7.86  6.59  7.31  0.11547
153146.23+113459.7 4891 55736 0344 2.2443 1.7620  0.65  3.10  0.47  3.13  2.98  3.02  0.15957
153147.38+020013.7 4009 55648 0938 2.2702 1.9449  0.65  6.50  0.44  4.40  6.45  4.36  0.10439
153155.73+235901.0 3954 55680 0958 1.6115 1.5016  0.69  3.00  0.71  2.63  2.77  2.52  0.04297
153227.79+205403.5 3944 55660 0866 2.3267 1.8562  0.56  4.67  0.28  3.11  4.36  3.06  0.15132
153238.97+024533.4 4009 55648 0952 2.1973 1.7217  0.25  3.57  0.20  2.86  3.58  2.70  0.15967
153255.57+225321.7 3948 55331 0425 2.3311 1.9475  1.71 11.40  1.43 10.21 10.94  9.96  0.12174
153259.76+243925.2 3948 55331 0584 2.0948 1.6502  0.21  3.00  0.27  3.00  2.76  2.94  0.15386
153313.33+172000.0 3938 55328 0302 1.6012 1.4585  1.31  2.67  0.98  3.63  2.51  3.40  0.05636
153313.33+172000.0 3938 55328 0302 1.6012 1.4681  1.70  2.58  1.60  2.81  2.42  2.63  0.05248
153313.33+172000.0 3938 55328 0302 1.6012 1.5056  0.94  3.24  0.60  2.86  3.02  2.73  0.03743
153329.76+032301.0 4805 55715 0366 2.2372 2.0292  1.34  6.70  1.22  6.10  6.42  5.85  0.06631
153406.18+123029.5 4891 55736 0816 2.2439 1.7750  0.48  3.00  0.46  2.71  2.76  2.54  0.15487
153413.09+160717.9 3933 55335 0636 2.2552 1.7994  0.79  3.76  0.51  3.92  3.51  3.65  0.14971
153413.09+160717.9 3933 55335 0636 2.2552 2.1107  0.57  4.75  0.75  3.95  4.61  3.79  0.04537
153428.44+232425.1 3948 55331 0358 2.2478 1.9516  0.33  3.67  0.60  2.61  3.39  2.43  0.09534
153433.17+193746.4 3938 55328 0756 2.3533 2.0146  1.07  5.35  0.92  4.60  5.01  4.34  0.10608
153439.50+000318.4 4010 55350 0890 2.0902 1.6289  0.61  6.10  0.48  5.33  5.78  5.05  0.16028
153439.50+000318.4 4010 55350 0890 2.0902 1.7632  0.63  9.00  0.55  7.86  7.85  7.36  0.11138
153443.71+301332.2 4722 55735 0580 2.2965 1.9965  0.73  8.11  0.54  6.75  7.27  5.99  0.09513
153452.26+284651.5 3958 55329 0726 2.1282 1.7437  0.78  3.39  0.90  3.46  3.21  3.21  0.13040
153454.15+153633.6 3933 55335 0382 2.3731 1.9036  0.38  3.45  0.29  2.90  3.15  2.70  0.14877
153454.15+153633.6 3933 55335 0382 2.3731 2.0563  1.28  5.57  0.95  5.28  5.26  5.06  0.09831
153454.45+283222.8 3958 55329 0740 2.3320 1.9601  0.93  7.75  0.54  4.15  7.23  3.99  0.11780
153454.45+283222.8 3958 55329 0740 2.3320 2.0777  1.10  8.46  0.93  9.30  8.12  8.87  0.07922
153523.16+015911.8 4054 55358 0358 2.1223 1.8331  0.73  3.32  0.52  3.47  3.15  3.33  0.09689
153523.16+015911.8 4054 55358 0358 2.1223 1.8930  0.82  4.56  0.81  5.06  4.28  4.83  0.07613
153537.02+115703.5 4891 55736 0143 2.1664 2.0001  0.27  9.00  0.22  7.33  9.67  6.16  0.05390
153548.21+311720.9 4722 55735 0627 1.7662 1.5269  0.29  5.80  0.38  4.75  5.47  4.64  0.09024
153604.71+265737.0 3953 55322 0842 2.0336 1.7443  0.30  4.29  0.22  2.75  3.84  2.73  0.09989
153604.71+265737.0 3953 55322 0842 2.0336 1.8971  0.27  3.86  0.38  3.80  3.79  3.70  0.04601
153607.36+272555.6 3952 55330 0536 1.6077 1.4910  0.50  2.63  0.60  2.40  2.48  2.20  0.04575
153619.51+205943.1 3944 55660 0961 2.3417 1.8518  1.56  7.09  1.57  7.85  6.72  7.34  0.15721
153643.05+251219.1 3953 55322 0080 2.2561 1.8476  0.31  5.17  0.23  2.56  4.48  2.36  0.13326
153646.95+163431.8 3933 55335 0722 2.3574 1.9297  0.62  3.26  0.46  2.71  3.07  2.62  0.13543
153647.69+152149.9 3933 55335 0290 2.1624 1.8558  0.77  9.63  0.39  5.57  8.62  5.28  0.10163
153654.05-003905.3 4010 55350 0034 2.2216 1.8526  1.23  5.35  1.09  4.54  4.98  4.19  0.12105
153704.91+172135.7 3933 55335 0750 2.2719 1.8552  0.41  5.13  0.25  5.00  4.72  4.60  0.13539
153714.75-000158.9 4010 55350 0968 2.0369 1.5772  1.16  4.64  0.75  4.41  4.36  4.12  0.16268
153717.75-010437.3 4008 55356 0490 2.2533 1.7874  0.68  4.53  0.52  5.20  4.11  4.89  0.15334
153717.75-010437.3 4008 55356 0490 2.2533 1.8677  0.76  5.07  0.68  4.86  4.80  4.56  0.12549
153721.53+194646.9 3937 55352 0512 2.2479 2.0855  0.51  5.10  0.67  6.70  4.89  6.42  0.05125
153721.53+194646.9 3937 55352 0512 2.2479 1.8105  0.37  4.63  0.28  3.50  4.40  3.28  0.14365
153722.75-001412.9 4010 55350 0992 2.2903 2.0368  0.67  4.79  0.52  3.71  4.65  3.62  0.08000
153722.75-001412.9 4010 55350 0992 2.2903 1.8419  0.40  4.00  0.26  3.25  3.89  3.09  0.14547
153722.75-001412.9 4010 55350 0992 2.2903 1.8115  0.79  4.39  0.53  3.53  4.02  3.37  0.15598
153741.36+063353.8 4885 55735 0036 2.2396 1.9081  1.64  9.11  1.26  8.40  8.65  7.66  0.10753
153745.10+130522.8 4890 55741 0420 2.3646 1.8666  0.86  6.14  0.43  4.78  5.93  4.47  0.15883
153745.10+130522.8 4890 55741 0420 2.3646 1.9347  0.42  5.25  0.29  3.63  5.07  3.19  0.13586
153748.50+050518.9 4805 55715 0864 2.2530 1.9323  0.99  8.25  0.86  6.62  7.61  6.08  0.10342
153753.56+145247.3 4890 55741 0552 2.1843 1.7273  0.79  4.39  0.86  4.30  4.23  4.04  0.15369
153818.24+153804.6 3933 55335 0186 2.3178 1.8786  0.49  4.08  0.57  4.75  3.81  4.60  0.14105
153818.24+153804.6 3933 55335 0186 2.3178 1.9862  0.83  8.30  1.00  9.09  7.99  8.49  0.10491
153822.26+013842.6 4054 55358 0188 2.2943 1.9002  0.81  3.68  1.04  5.47  3.43  5.13  0.12673
153824.81+335013.7 4971 55747 0616 2.1730 1.7229  0.33  5.50  0.55  3.67  5.26  3.49  0.15180
153833.56+233649.5 3948 55331 0888 2.3969 1.9485  0.25  2.78  0.27  3.00  2.51  2.87  0.14063
153836.27+185128.6 3937 55352 0452 2.1297 1.8424  1.17  6.88  1.16  6.44  6.34  6.12  0.09599
153838.84+043718.2 4805 55715 0938 2.1635 1.9140  0.27  2.70  0.23  2.56  2.66  2.29  0.08197
153859.45+053705.3 4805 55715 0942 1.6815 1.4712  0.33  3.00  0.43  4.30  2.77  4.05  0.08149
153902.93+182653.9 3938 55328 0036 2.3493 1.8836  0.35  3.50  0.37  2.85  3.34  2.63  0.14860
153902.93+182653.9 3938 55328 0036 2.3493 2.2261  1.41  6.13  0.59  4.21  5.79  3.85  0.03746
153913.57+333333.8 4971 55747 0394 1.9252 1.6364  0.38  3.80  0.43  3.91  3.62  3.81  0.10358
153913.57+333333.8 4971 55747 0394 1.9252 1.6923  0.82  4.56  0.63  5.73  4.18  5.31  0.08278
153936.00+000953.8 4008 55356 0604 2.1861 1.7151  0.31  2.82  0.40  2.35  2.72  2.23  0.15862
153936.00+000953.8 4008 55356 0604 2.1861 2.0597  0.71  3.23  0.44  3.38  3.04  3.15  0.04046
153954.39+221311.4 3943 55336 0760 2.0681 1.9623  0.33 11.00  0.24  8.00  9.62  6.85  0.03508
153959.09+115822.4 4886 55737 0514 2.1917 1.7129  0.25  3.13  0.22  2.75  2.92  2.62  0.16112
154009.80+251252.3 3953 55322 0014 2.2387 1.8712  1.37  4.57  1.54  5.13  4.24  4.76  0.11986
154010.96+324700.2 4971 55747 0374 2.2265 1.8200  0.46  6.57  0.39  5.57  6.16  5.28  0.13385
154015.12+211201.6 3943 55336 0224 2.2308 1.8114  0.85 12.14  0.76 12.67 11.56 11.69  0.13816
154015.12+211201.6 3943 55336 0224 2.2308 1.8320  0.84 10.50  0.46  7.67 10.56  7.41  0.13099
154015.12+211201.6 3943 55336 0224 2.2308 1.8438  1.17 16.71  0.99 16.50 15.79 15.47  0.12690
154015.12+211201.6 3943 55336 0224 2.2308 2.0418  1.54 17.11  0.87 14.50 15.95 12.71  0.06021
154023.94+223323.2 3943 55336 0752 2.1776 1.9985  0.49  3.50  0.46  2.71  3.32  2.50  0.05795
154047.19+111442.4 4886 55737 0462 2.3468 1.9146  0.26  4.33  0.26  3.71  3.97  3.33  0.13740
154048.86+260933.9 3947 55332 0672 1.9746 1.5799  0.68  9.71  0.58  8.29  9.14  7.79  0.14140
154048.86+260933.9 3947 55332 0672 1.9746 1.5871  1.13 16.14  0.78 13.00 14.87 12.47  0.13867
154048.86+260933.9 3947 55332 0672 1.9746 1.7665  0.69 13.80  0.46  9.20 12.17  9.37  0.07240
154052.94+340537.5 4971 55747 0730 1.9554 1.6934  0.75  5.00  0.83  5.53  4.67  5.13  0.09256
154055.33+171858.4 3933 55335 0942 2.3007 1.8064  1.20 13.33  0.83  9.22 12.04  8.74  0.16082
154102.20+300109.3 4722 55735 0196 2.1564 1.7962  1.34  6.09  0.61  3.59  5.69  3.48  0.12058
154102.20+300109.3 4722 55735 0196 2.1564 1.8346  1.13  6.28  0.81  6.23  5.97  5.81  0.10712
154103.02+172330.6 3932 55337 0436 2.1906 1.9024  0.44  8.80  0.28  7.00  8.16  5.98  0.09439
154103.02+172330.6 3932 55337 0436 2.1906 2.0340  0.72 12.00  0.46  9.20 11.94  8.34  0.05028
154103.02+172330.6 3932 55337 0436 2.1906 2.0503  0.42  8.40  0.26  6.50  7.64  6.52  0.04494
154113.14+185111.0 3937 55352 0332 1.6205 1.4746  0.49  2.58  0.45  3.21  2.49  2.94  0.05722
154135.77+035945.8 4804 55679 0479 2.1679 1.8094  0.75  3.41  0.61  4.07  3.19  3.79  0.11952
154148.64+152711.1 3927 55333 0510 2.1853 1.7162  0.47  6.71  0.55 11.00  6.84  9.78  0.15798
154148.64+152711.1 3927 55333 0510 2.1853 1.9753  0.33  6.60  0.22  4.40  6.56  4.22  0.06810
154148.64+152711.1 3927 55333 0510 2.1853 2.0079  0.48  8.00  0.39  6.50  8.07  6.09  0.05724
154154.59-004408.1 4008 55356 0270 2.1413 1.8699  1.61 10.73  1.37  9.13  9.89  8.88  0.09011
154200.19+152037.9 3933 55335 0060 2.1803 1.7215  0.45  4.50  0.43  4.30  4.33  4.14  0.15454
154200.19+152037.9 3933 55335 0060 2.1803 1.9812  0.24  4.00  0.26  2.89  4.04  2.76  0.06456
154200.69+013059.7 4055 55359 0434 2.2076 1.8900  0.75  6.82  0.42  3.82  6.15  3.47  0.10389
154200.97+204540.3 3943 55336 0129 1.8590 1.4725  0.89 14.83  0.64 10.67 14.82 10.60  0.14423
154200.97+204540.3 3943 55336 0129 1.8590 1.5037  0.64 12.80  0.43  8.60 11.49  8.83  0.13193
154202.98+212838.9 3943 55336 0159 2.1919 1.8935  0.78  7.09  0.56  4.67  6.44  4.30  0.09784
154204.61+313758.0 5011 55739 0574 1.9195 1.5699  0.52  4.33  0.46  3.54  4.06  3.38  0.12686
154206.78+330502.9 4971 55747 0262 1.8020 1.4702  0.30  2.14  0.30  2.50  2.06  2.40  0.12537
154207.65+292538.7 4722 55735 0096 2.1931 1.8467  0.87  6.69  0.55  4.58  6.15  4.36  0.11433
154207.65+292538.7 4722 55735 0096 2.1931 2.0678  1.92 11.29  0.90 10.00 10.80  9.55  0.04001
154207.80+195216.2 3937 55352 0724 2.2035 1.8028  0.49  2.58  0.81  5.06  2.43  4.91  0.13284
154207.80+195216.2 3937 55352 0724 2.2035 1.8887  0.67  6.09  0.91  5.06  5.73  4.68  0.10307
154221.15+323634.8 4971 55747 0244 1.7714 1.5193  0.65  3.10  1.07  3.96  2.91  3.77  0.09508
154221.15+323634.8 4971 55747 0244 1.7714 1.6288  0.31  3.10  0.56  3.11  3.03  2.89  0.05278
154222.39+123338.3 4890 55741 0164 2.2633 2.0012  0.58  4.46  0.49  6.13  4.36  5.89  0.08353
154233.36+195248.9 3937 55352 0738 2.3268 1.8222  1.20 12.00  0.99  9.00 10.74  8.63  0.16303
154241.39+342208.8 4971 55747 0798 2.0519 1.6613  0.86  8.60  0.52  5.78  8.03  5.51  0.13610
154241.39+342208.8 4971 55747 0798 2.0519 1.6800  0.89  8.09  0.58  5.27  7.30  4.98  0.12922
154242.83+223006.1 3943 55336 0870 1.9870 1.5537  0.47  3.36  0.44  3.14  3.19  3.04  0.15546
154242.83+223006.1 3943 55336 0870 1.9870 1.7578  1.26  5.25  1.15  4.79  4.85  4.42  0.07967
154243.79+140856.8 4890 55741 0850 2.3479 1.9652  1.05  5.83  0.53  5.30  5.44  4.85  0.12080
154249.21+184940.5 3937 55352 0300 2.3532 1.8502  0.42  3.50  0.74  3.36  3.20  3.10  0.16111
154249.21+184940.5 3937 55352 0300 2.3532 2.0380  0.73  3.84  0.51  3.92  3.54  3.79  0.09840
154255.19+292347.0 4722 55735 0100 2.1034 1.6739  0.44 14.67  0.46 11.50 11.83 10.04  0.14787
154255.19+292347.0 4722 55735 0100 2.1034 1.6934  0.47 15.67  0.40 13.33 14.72 13.01  0.14075
154303.68+000108.5 4008 55356 0804 1.6658 1.4779  0.73  3.17  0.32  3.20  2.96  2.94  0.07296
154303.68+000108.5 4008 55356 0804 1.6658 1.5009  0.44  4.40  0.41  2.73  4.07  2.65  0.06377
154303.68+000108.5 4008 55356 0804 1.6658 1.5485  0.29  2.64  0.26  3.25  2.51  2.94  0.04497
154303.68+000108.5 4008 55356 0804 1.6658 1.5631  0.45  2.81  0.40  2.67  2.71  2.60  0.03927
154311.23+022726.3 4055 55359 0612 2.2179 1.9540  0.45  5.00  0.22  3.67  4.69  3.35  0.08536
154317.86+183703.3 3932 55337 0645 2.2254 1.8080  0.27  5.40  0.20  3.33  5.53  3.09  0.13770
154317.86+183703.3 3932 55337 0645 2.2254 1.8681  0.41  5.86  0.25  4.17  5.32  4.19  0.11687
154320.59+025251.4 4055 55359 0640 2.2163 2.1009  0.39  5.57  0.21  3.50  4.94  3.43  0.03652
154327.52+021957.7 4055 55359 0602 2.2872 1.8302  0.20  2.86  0.28  3.50  2.56  3.18  0.14858
154327.52+021957.7 4055 55359 0602 2.2872 2.0466  0.49  2.88  0.40  3.08  2.73  2.79  0.07586
154328.68+110539.8 4886 55737 0338 2.2881 2.0043  0.22  2.75  0.21  3.00  2.42  3.01  0.09002
154328.68+110539.8 4886 55737 0338 2.2881 2.0637  1.89  7.88  1.97  8.21  7.43  7.60  0.07057
154328.68+110539.8 4886 55737 0338 2.2881 2.0830  0.72  6.55  0.36  3.27  5.88  3.14  0.06432
154328.89+294758.1 4722 55735 0072 2.3240 1.8334  1.06  4.61  0.88  4.40  4.26  4.11  0.15835
154348.98+232910.2 3942 55338 0632 2.3828 1.9532  0.94 10.44  0.60 10.00 10.11  8.74  0.13499
154348.98+232910.2 3942 55338 0632 2.3828 2.0196  1.47 13.36  0.71 11.83 12.99 11.90  0.11309
154355.09+155746.1 3927 55333 0596 2.2297 2.1068  0.42  3.82  0.63  4.85  3.74  4.67  0.03878
154355.09+155746.1 3927 55333 0596 2.2297 1.8705  0.81  4.26  0.64  2.91  3.95  2.71  0.11736
154402.22+273753.4 3952 55330 0856 1.6414 1.5369  0.41  3.42  0.43  3.58  3.31  3.48  0.04034
154408.45+342342.1 4971 55747 0880 1.9853 1.7636  0.34  4.86  0.20  2.50  4.32  2.29  0.07701
154412.03+275340.1 3952 55330 0854 2.1939 1.7599  1.00  3.70  1.12  4.15  3.43  3.95  0.14502
154414.00+132544.1 4886 55737 0662 2.1424 1.9097  0.36  3.27  0.26  3.71  3.23  3.28  0.07679
154414.00+132544.1 4886 55737 0662 2.1424 2.0062  0.92  5.11  0.77  4.53  4.70  4.17  0.04428
154431.35+311440.7 5011 55739 0396 2.2561 2.0253  0.39  2.79  0.57  2.85  2.66  2.71  0.07339
154431.35+311440.7 5011 55739 0396 2.2561 2.0615  1.02  4.43  0.91  4.14  4.20  3.97  0.06155
154437.69+150633.2 3927 55333 0394 2.2722 1.9563  0.57  3.80  0.85  4.47  3.67  4.25  0.10118
154448.34+224526.7 3942 55338 0344 2.2803 1.8252  1.10  8.46  0.98  8.17  7.95  7.58  0.14825
154454.47+121236.9 4886 55737 0728 2.1671 1.9902  0.49  9.80  0.46  7.67  9.93  7.87  0.05741
154457.04+151705.2 3927 55333 0396 1.6834 1.4963  0.76  4.22  0.38  4.75  4.04  4.25  0.07215
154459.42+040746.3 4804 55679 0739 2.1842 1.6988  0.81 13.50  0.66 11.00 13.11 10.04  0.16390
154459.42+040746.3 4804 55679 0739 2.1842 1.9533  0.49  9.80  0.44  7.33  8.70  7.08  0.07514
154459.42+040746.3 4804 55679 0739 2.1842 2.0569  0.52 13.00  0.36 12.00 12.17  9.76  0.04078
154504.34+313836.9 5011 55739 0688 1.8616 1.4907  0.40  2.86  0.28  2.55  2.68  2.46  0.13793
154505.29-002116.9 4008 55356 0080 2.2928 1.8449  1.42  8.88  1.37  8.56  8.12  7.84  0.14518
154512.46+232655.8 3942 55338 0712 2.2251 1.7285  1.04  3.71  1.04  3.47  3.45  3.23  0.16567
154521.07+014517.2 4055 55359 0276 1.8715 1.7732  0.67 22.33  0.42 14.00 20.42 14.13  0.03482
154538.76+322413.5 5011 55739 0718 2.2988 1.8438  0.86  7.17  0.66  7.33  6.64  6.90  0.14734
154540.08+253741.9 3947 55332 0928 2.2976 2.1710  0.98  5.76  0.75  4.41  5.28  4.01  0.03913
154540.86+234330.9 3942 55338 0706 2.2816 1.9871  0.41  2.93  0.22  3.67  2.74  3.35  0.09375
154543.03+061958.6 4881 55733 0118 2.1116 1.8662  1.58  7.90  1.04  6.12  7.39  5.61  0.08197
154543.03+061958.6 4881 55733 0118 2.1116 1.9706  0.77  5.92  0.78  5.20  5.73  5.02  0.04634
154543.03+061958.6 4881 55733 0118 2.1116 2.0032  1.55  9.69  1.15  7.67  9.26  7.15  0.03544
154552.23+223946.6 3942 55338 0292 2.2070 2.0880  0.53  3.12  0.26  2.36  2.98  2.09  0.03779
154600.72+191114.0 3937 55352 0112 2.2258 2.0611  0.52  5.20  0.33  4.71  4.83  4.40  0.05236
154601.73+115921.3 4886 55737 0819 1.9594 1.7753  0.55  4.58  0.30  3.75  4.18  3.43  0.06414
154610.27+173016.8 3932 55337 0154 2.3866 2.2304  0.55  7.86  0.50  8.33  7.92  8.38  0.04719
154611.74+123858.6 4886 55737 0820 2.2675 2.1494  0.41  3.73  0.20  2.86  3.65  2.64  0.03680
154611.74+123858.6 4886 55737 0820 2.2675 1.8819  0.58  6.44  0.43  4.30  5.83  4.04  0.12492
154631.17+222214.0 3942 55338 0244 2.3428 2.1326  0.47  5.22  0.48  8.00  4.85  7.54  0.06485
154631.17+222214.0 3942 55338 0244 2.3428 1.9649  0.65  8.13  0.22  5.50  8.03  5.25  0.11939
154631.17+222214.0 3942 55338 0244 2.3428 1.8298  0.44  7.33  0.29  3.63  6.96  3.38  0.16508
154633.04+144944.6 3927 55333 0302 2.2880 1.9954  0.26  3.25  0.27  3.86  3.18  3.78  0.09293
154639.24+160539.8 3927 55333 0718 2.0024 1.6865  0.97  5.71  0.85  5.00  5.40  4.74  0.11072
154639.24+160539.8 3927 55333 0718 2.0024 1.7506  1.96  9.33  1.96  9.80  8.89  9.21  0.08737
154643.93+144923.3 3927 55333 0300 2.2865 2.1378  0.28  3.50  0.22  3.67  3.19  3.29  0.04627
154644.24+311711.3 5011 55739 0279 2.1219 1.8663  0.68  4.53  0.59  4.54  4.13  4.21  0.08521
154644.24+311711.3 5011 55739 0279 2.1219 1.9566  0.75  7.50  0.90  5.29  6.99  5.00  0.05435
154705.98+244520.6 3942 55338 0766 1.7002 1.5920  0.30  4.29  0.24  3.00  3.98  2.77  0.04087
154712.79+201123.5 3937 55352 0966 2.2494 2.1277  0.90  5.29  0.80  4.71  5.00  4.47  0.03815
154712.79+201123.5 3937 55352 0966 2.2494 2.1308  1.28  6.40  1.28  5.57  5.90  5.15  0.03716
154715.36+142655.5 3927 55333 0298 2.1323 1.8624  0.29  3.22  0.27  2.70  2.95  2.60  0.08986
154715.36+142655.5 3927 55333 0298 2.1323 1.6545  0.38  3.80  0.37  3.70  3.54  3.43  0.16402
154717.63+244247.4 3942 55338 0764 2.1311 1.6928  0.64  3.76  0.50  2.94  3.57  2.69  0.14967
154717.63+244247.4 3942 55338 0764 2.1311 1.7435  1.92  4.57  1.05  3.75  4.32  3.55  0.13139
154730.49+180720.0 3932 55337 0960 1.6625 1.5088  0.38  2.71  0.34  3.40  2.59  3.20  0.05939
154730.49+180720.0 3932 55337 0960 1.6625 1.5547  0.37  3.36  0.28  2.15  3.09  2.12  0.04131
154738.89+223600.8 3942 55338 0168 2.3013 1.9596  0.58  6.44  0.34  4.86  6.07  4.42  0.10883
154741.91+035941.0 4804 55679 0160 2.2419 1.7527  0.35  3.18  0.83  4.88  3.05  4.47  0.16213
154741.91+035941.0 4804 55679 0160 2.2419 1.9271  1.46  9.13  0.75  5.77  8.50  5.47  0.10179
154741.91+035941.0 4804 55679 0160 2.2419 1.9313  0.99  5.50  0.62  5.17  5.21  5.04  0.10037
154743.70+022627.1 4055 55359 0894 2.1644 1.8812  0.73  6.08  0.37  4.63  5.93  4.66  0.09348
154745.49+300948.1 5011 55739 0207 1.9451 1.4925  0.87  4.14  0.58  3.05  3.97  2.92  0.16533
154745.49+300948.1 5011 55739 0207 1.9451 1.5282  0.42  3.82  0.77  3.50  3.58  3.32  0.15146
154745.49+300948.1 5011 55739 0207 1.9451 1.8307  0.50  4.17  0.78  4.59  3.82  4.41  0.03960
154746.25+200820.0 3937 55352 0972 2.2474 2.1382  0.80  6.67  0.63  4.50  6.39  4.08  0.03419
154748.15+291017.7 4726 55712 0700 2.1853 2.0772  0.85 10.63  0.61  7.63 10.12  7.28  0.03451
154749.91+265340.6 3946 55659 0636 1.7236 1.4862  0.55  3.44  0.58  2.90  3.26  2.79  0.09095
154754.65+043910.1 4804 55679 0888 2.2398 1.8805  0.65  3.25  0.39  3.25  3.03  2.97  0.11701
154754.65+043910.1 4804 55679 0888 2.2398 2.0035  0.73  3.17  0.72  3.27  3.02  3.09  0.07559
154755.73+122802.9 4886 55737 0882 2.2415 1.8688  0.54  6.00  0.71  5.07  5.56  4.65  0.12154
154759.97+234144.1 3942 55338 0866 2.2743 1.9577  1.31  5.04  0.73  6.08  4.66  5.69  0.10134
154800.90+304451.1 5011 55739 0180 1.8260 1.4570  0.42  4.20  0.25  4.17  3.88  3.81  0.13902
154801.83+233138.9 3941 55321 0464 2.3601 2.0205  0.72  6.00  0.39  3.25  5.49  3.01  0.10615
154801.83+233138.9 3941 55321 0464 2.3601 2.1248  0.25  3.13  0.38  3.17  2.98  2.94  0.07247
154806.71+065003.3 4877 55707 0546 2.2993 1.8402  0.41  4.10  0.30  2.31  3.95  2.26  0.14872
154815.42+284452.6 4726 55712 0306 2.3039 2.0870  0.40  3.64  0.22  3.67  3.46  3.60  0.06780
154817.86+184007.3 3931 55350 0494 2.2376 1.8607  0.50  5.56  0.42  4.20  5.09  4.14  0.12314
154848.83+043516.2 4804 55679 0928 2.2256 2.0136  0.45  3.75  0.80  3.48  3.46  3.21  0.06788
154848.83+043516.2 4804 55679 0928 2.2256 2.1060  1.33  6.05  1.40  6.67  5.70  6.36  0.03777
154855.10+172741.1 3932 55337 0030 1.8780 1.7001  0.63  4.85  0.48  3.69  4.64  3.41  0.06372
154900.95+023643.7 4055 55359 0923 2.2076 1.8684  0.69  6.27  0.57  7.13  5.61  6.42  0.11131
154900.95+023643.7 4055 55359 0923 2.2076 2.0611  0.86  7.17  0.76  7.60  6.69  7.02  0.04671
154911.35+330213.6 4966 55712 0574 2.0164 1.5947  0.69  4.60  0.75  5.36  4.25  5.18  0.14947
154912.51+203153.6 3936 55302 0342 2.1357 1.7785  0.36  4.00  0.23  2.56  3.67  2.37  0.12035
154914.64+115657.9 4886 55737 0073 2.2353 1.7452  0.44  2.93  0.37  3.36  2.78  3.20  0.16281
154922.37+041100.0 4804 55679 0080 2.1575 1.7088  1.12  4.48  0.62  3.44  4.20  3.16  0.15209
154927.26+184835.2 3931 55350 0436 2.1756 1.7604  0.40  5.00  0.25  3.57  4.55  3.32  0.13921
154934.21+203129.1 3936 55302 0341 2.2358 1.7811  1.15  4.60  0.56  4.31  4.28  4.19  0.15028
154934.44+143759.6 3927 55333 0172 1.6271 1.5065  0.62  3.65  0.49  2.88  3.46  2.72  0.04696
154938.71+124509.1 4900 55739 0302 2.3536 2.2307  0.37  9.25  0.27  5.40  9.56  5.53  0.03732
154938.71+124509.1 4900 55739 0302 2.3536 2.2148  0.34  8.50  0.32  6.40  8.44  5.57  0.04224
154938.71+124509.1 4900 55739 0302 2.3536 2.1648  0.35  5.83  0.27  5.40  5.77  4.92  0.05788
154955.41+324204.7 4966 55712 0432 1.8102 1.5459  0.67  9.57  0.50  7.14  8.94  6.91  0.09845
154955.41+324204.7 4966 55712 0432 1.8102 1.6874  0.34  5.67  0.34  4.86  5.84  4.53  0.04465
154955.65+242445.0 3941 55321 0632 2.3002 2.1687  0.66 16.50  0.63 15.75 15.21 14.47  0.04064
154955.65+242445.0 3941 55321 0632 2.3002 2.1709  1.01 25.25  0.95 19.00 21.40 17.55  0.03995
154956.26+220306.9 3936 55302 0690 1.7566 1.5021  0.56  3.11  0.32  3.20  2.89  2.97  0.09657
154956.26+220306.9 3936 55302 0690 1.7566 1.5141  0.45  2.65  0.43  3.07  2.53  2.84  0.09182
154959.05+304325.8 5011 55739 0140 1.8943 1.7957  0.80  7.27  0.40  5.00  6.87  4.76  0.03465
155004.71+062104.3 4877 55707 0646 2.2256 1.8055  0.56  7.00  0.44  5.50  6.59  4.98  0.13864
155004.71+062104.3 4877 55707 0646 2.2256 1.9033  0.53  5.89  0.38  5.43  5.66  4.91  0.10488
155010.82+312625.4 5011 55739 0900 2.2390 1.9024  1.15  6.05  0.80  5.33  5.72  4.89  0.10929
155010.82+312625.4 5011 55739 0900 2.2390 2.1203  0.59  5.90  0.54  5.40  5.77  5.28  0.03732
155010.94+251153.5 3941 55321 0606 2.3410 2.2228  0.60  4.62  0.43  5.38  4.39  5.39  0.03600
155013.64+200154.5 3936 55302 0286 2.1939 1.9570  0.53 17.67  0.34 11.33 15.63 10.91  0.07692
155039.52+232103.0 3941 55321 0347 1.6946 1.5014  0.91  3.37  0.77  3.50  3.18  3.34  0.07426
155039.52+232103.0 3941 55321 0347 1.6946 1.5958  0.45  2.81  0.44  3.38  2.60  3.12  0.03734
155048.11+140614.3 4900 55739 0790 2.2747 1.9581  0.88  4.00  0.83  4.37  3.83  4.18  0.10133
155048.11+140614.3 4900 55739 0790 2.2747 1.9778  0.45  3.00  0.45  3.00  2.77  2.80  0.09476
155049.25+244604.6 3941 55321 0620 2.3140 2.1478  0.34  8.50  0.29  9.67  8.87  8.26  0.05141
155057.21+022146.6 4055 55359 0998 2.3979 2.1787  0.30  4.29  0.41  5.86  4.02  5.09  0.06659
155057.21+022146.6 4055 55359 0998 2.3979 2.1538  0.51  7.29  0.43  6.14  6.68  5.74  0.07441
155057.21+022146.6 4055 55359 0998 2.3979 2.1344  0.54 10.80  0.54  7.71 10.59  6.85  0.08055
155057.21+022146.6 4055 55359 0998 2.3979 2.1299  0.78 13.00  0.51 10.20 11.24 10.21  0.08197
155115.44+201655.7 3936 55302 0258 2.2743 1.8828  0.71  3.38  0.35  3.18  3.21  2.91  0.12666
155115.44+201655.7 3936 55302 0258 2.2743 2.1103  0.68  4.53  0.69  4.06  4.31  3.70  0.05134
155123.22+060545.7 4877 55707 0730 2.3419 1.8775  0.77  8.56  0.44  7.33  8.18  7.37  0.14851
155124.96+240752.6 3942 55338 0942 2.3005 2.1456  0.61  5.55  0.61  5.08  5.23  4.75  0.04803
155133.67+061418.6 4877 55707 0728 2.2262 1.7658  0.40  5.00  0.79  4.39  4.47  4.15  0.15277
155133.67+061418.6 4877 55707 0728 2.2262 2.0775  2.16  5.54  2.08  5.47  5.23  5.20  0.04715
155137.27+185305.7 3931 55350 0316 2.1822 1.8192  0.57  3.35  0.50  3.85  3.18  3.76  0.12053
155145.59+180735.6 3926 55327 0684 2.2821 1.9856  0.27  4.50  0.33  6.60  4.36  5.70  0.09440
155148.33+324219.4 4966 55712 0358 1.8540 1.5269  0.84  3.50  0.42  2.80  3.26  2.69  0.12113
155151.66+322610.8 4966 55712 0344 2.2231 1.9364  0.59  6.56  0.22  2.75  6.17  2.75  0.09289
155151.66+322610.8 4966 55712 0344 2.2231 1.8636  0.82  7.45  0.52  5.20  6.75  5.12  0.11772
155151.66+322610.8 4966 55712 0344 2.2231 1.8397  0.55  5.00  0.60  6.00  4.90  5.66  0.12597
155158.25+325440.8 4966 55712 0317 2.3129 1.9236  0.94 13.43  0.74 12.33 13.38 12.39  0.12436
155158.25+325440.8 4966 55712 0317 2.3129 2.0134  0.63  7.88  0.46  5.75  7.44  5.39  0.09447
155207.13+045619.5 4877 55707 0292 2.3499 1.9947  1.35  6.43  1.00  7.69  5.99  7.19  0.11162
155207.13+045619.5 4877 55707 0292 2.3499 2.0052  0.85  7.08  0.73  4.87  6.52  4.60  0.10816
155219.28+230528.8 3942 55338 0004 1.9457 1.6315  0.30  3.75  0.28  3.11  3.55  3.05  0.11232
155234.14+265134.0 3946 55659 0866 2.3882 2.0054  1.55  4.56  1.62  5.40  4.32  5.09  0.11932
155241.81+324130.8 4966 55712 0308 2.0234 1.8702  0.47  4.70  0.54  4.50  4.34  4.09  0.05195
155242.69+065649.7 4877 55707 0754 2.3136 1.9185  1.28  9.14  0.91  8.27  8.80  7.60  0.12629
155242.85+252312.0 3946 55659 0122 2.1441 1.7184  0.46  3.54  0.76  3.30  3.28  3.17  0.14447
155242.85+252312.0 3946 55659 0122 2.1441 1.8018  0.70  3.89  0.91  5.06  3.58  4.65  0.11476
155244.68+262329.2 3946 55659 0856 1.5976 1.4831  1.07  3.96  0.63  2.63  3.76  2.52  0.04505
155246.26+323802.7 4966 55712 0314 2.2094 1.9397  0.69  6.27  0.37  3.36  5.72  3.08  0.08755
155257.24+190633.0 3931 55350 0732 2.3768 1.8759  0.38  9.50  0.27  5.40  7.86  4.76  0.15920
155302.29+234648.4 3941 55321 0270 2.1641 1.7029  0.29  7.25  0.20  4.00  6.27  3.86  0.15625
155302.29+234648.4 3941 55321 0270 2.1641 2.0579  0.33  8.25  0.22  5.50  7.45  5.00  0.03413
155306.07+153440.4 3926 55327 0202 2.2666 1.9810  0.28  4.67  0.21  4.20  4.44  3.76  0.09124
155312.62+324806.2 4966 55712 0274 2.3530 2.1827  0.76  6.91  0.47  3.92  6.36  3.67  0.05208
155319.69+031052.8 4806 55688 0311 2.3974 2.0245  0.31  4.43  0.25  3.57  4.50  3.21  0.11574
155319.69+031052.8 4806 55688 0311 2.3974 2.0652  0.33  6.60  0.23  2.88  6.53  2.91  0.10254
155319.69+031052.8 4806 55688 0311 2.3974 2.1410  0.55 11.00  0.38  7.60  9.64  7.06  0.07831
155319.69+031052.8 4806 55688 0311 2.3974 2.2305  0.43  5.38  0.31  3.88  4.81  3.46  0.05033
155330.00+214305.1 3936 55302 0886 2.3118 1.8244  0.66  6.60  0.46  4.60  6.15  4.54  0.15786
155330.00+214305.1 3936 55302 0886 2.3118 1.9497  0.81 10.13  0.53  7.57  9.88  7.02  0.11527
155331.56+122039.0 4882 55721 0685 2.1618 1.7511  0.37  4.63  0.27  5.40  4.60  5.43  0.13825
155331.94+324457.6 4966 55712 0272 2.1688 2.0608  0.54  9.00  0.39  6.50  8.15  6.42  0.03466
155331.94+324457.6 4966 55712 0272 2.1688 1.9081  0.39  4.88  0.22  3.67  4.42  3.29  0.08564
155332.13+110714.7 4882 55721 0311 2.2068 1.9109  0.50  7.14  0.20  6.67  6.77  5.60  0.09651
155332.13+110714.7 4882 55721 0311 2.2068 2.0860  0.37  7.40  0.22  4.40  7.64  4.45  0.03838
155332.78+220117.6 3935 55326 0464 2.3819 1.8697  1.70  7.08  1.42  5.92  6.67  5.56  0.16277
155332.78+220117.6 3935 55326 0464 2.3819 2.2333  0.88  5.18  0.77  4.28  5.02  4.01  0.04490
155337.31+121757.4 4882 55721 0722 2.3019 2.1796  0.52  5.20  0.30  3.75  4.67  3.58  0.03772
155342.55+183950.1 3931 55350 0194 2.3605 1.8606  0.39  4.33  0.24  4.80  4.04  4.20  0.15968
155344.56+053938.1 4877 55707 0188 2.0765 1.6635  0.29  7.25  0.22  5.50  6.02  4.91  0.14316
155344.56+053938.1 4877 55707 0188 2.0765 1.9107  0.62 15.50  0.43 10.75 14.47  9.10  0.05534
155355.38+324513.3 4966 55712 0264 2.0544 1.9379  0.91  9.10  0.48  6.00  8.48  6.02  0.03887
155355.38+324513.3 4966 55712 0264 2.0544 1.9233  0.48  6.00  0.29  5.80  5.81  5.30  0.04384
155356.78+204257.3 3936 55302 0102 2.2507 1.7545  0.75  3.95  0.65  5.00  3.64  4.72  0.16414
155358.42+114115.7 4882 55721 0737 2.2812 1.9516  0.52  7.43  0.62 12.40  6.84 11.43  0.10547
155358.42+114115.7 4882 55721 0737 2.2812 1.9707  0.41  6.83  0.49  9.80  7.08  9.61  0.09909
155358.42+114115.7 4882 55721 0737 2.2812 1.9920  0.40  4.44  0.23  3.29  4.32  3.16  0.09201
155358.42+114115.7 4882 55721 0737 2.2812 2.1115  0.76  9.50  0.48  6.86  8.58  6.82  0.05305
155407.00+111328.1 4882 55721 0276 2.2431 1.9056  0.72  6.55  0.64  8.00  5.98  7.48  0.10945
155408.03+303847.3 5010 55748 0440 2.0450 1.6023  0.59  2.68  0.25  2.50  2.56  2.39  0.15583
155417.96+144317.3 3923 55325 0680 2.3475 1.9130  0.82  8.20  0.55  5.00  7.72  4.65  0.13814
155417.96+144317.3 3923 55325 0680 2.3475 2.0096  0.39  6.50  0.31  3.88  5.63  3.84  0.10601
155419.56+200008.8 3936 55302 0090 2.2473 1.8450  0.62  3.65  0.35  2.50  3.35  2.32  0.13149
155423.85+111219.2 4882 55721 0268 2.2822 1.8078  0.35  4.38  0.21  2.63  4.21  2.49  0.15486
155424.36+244702.6 3940 55327 0484 2.3133 1.9288  0.65  7.22  0.28  5.60  6.96  5.30  0.12273
155424.36+244702.6 3940 55327 0484 2.3133 2.1729  0.26  4.33  0.29  4.83  4.26  4.56  0.04327
155424.39+124431.5 4900 55739 0026 2.3872 2.0741  0.73  9.13  0.65  7.22  8.36  6.77  0.09669
155424.39+124431.5 4900 55739 0026 2.3872 1.9557  0.50  4.17  0.51  5.10  3.86  4.72  0.13543
155424.39+124431.5 4900 55739 0026 2.3872 1.9293  0.38  4.22  0.33  3.67  3.89  3.28  0.14423
155438.79+194809.0 3931 55350 0838 2.3289 2.0845  0.38  4.75  0.24  2.67  4.80  2.52  0.07610
155446.59+040443.2 4806 55688 0796 2.1486 1.9841  0.26  5.20  0.24  3.43  4.40  3.45  0.05361
155446.59+040443.2 4806 55688 0796 2.1486 1.7488  0.89  9.89  0.67  7.44  9.26  6.92  0.13496
155447.79+113934.1 4901 55711 0481 2.3829 1.9521  1.59  9.94  1.06  8.15  9.16  7.88  0.13538
155459.10+310256.6 5010 55748 0660 1.8467 1.7499  0.54  5.40  0.27  3.38  5.02  3.26  0.03458
155459.35+044911.3 4877 55707 0082 2.1757 1.7980  0.74  6.17  0.58  6.44  6.00  6.34  0.12595
155514.07+102147.1 4882 55721 0204 2.3979 1.9711  0.26  2.89  0.40  5.71  2.80  5.22  0.13343
155526.06+240414.4 3941 55321 0898 2.2897 1.9800  0.44  8.80  0.33  6.60  8.29  5.90  0.09855
155530.83+273606.0 4725 55711 0408 2.1641 2.0121  0.58  4.46  0.50  2.78  4.32  2.64  0.04919
155537.98+181944.2 3931 55350 0176 2.1638 1.7331  1.17 14.63  1.00 12.50 13.63 11.37  0.14530
155537.98+181944.2 3931 55350 0176 2.1638 1.8711  0.97 12.13  1.05 10.50 11.87  9.67  0.09677
155537.98+181944.2 3931 55350 0176 2.1638 1.9599  0.21  4.20  0.21  3.50  3.84  3.55  0.06652
155541.50+113336.7 4882 55721 0200 2.1995 1.8947  0.65  7.22  0.58  7.25  7.15  6.68  0.09978
155544.39+183052.8 3931 55350 0074 2.2584 2.0430  0.40  2.86  0.20  3.33  2.64  3.17  0.06829
155544.39+183052.8 3931 55350 0074 2.2584 2.1248  1.33 16.63  1.08 15.43 15.05 14.60  0.04184
155555.91+251102.1 3940 55327 0436 2.2488 1.9133  0.59  7.38  0.38  3.45  7.23  3.24  0.10857
155557.27+201911.2 3930 55332 0594 2.3659 2.0446  0.55  5.50  0.49  3.06  5.43  2.83  0.09999
155602.00+160937.1 3922 55333 0461 2.3354 2.0242  0.63  7.88  0.47  6.71  6.98  6.24  0.09763
155616.82+045111.6 4808 55705 0518 2.2808 1.9479  0.73  9.13  0.53  5.89  8.41  5.28  0.10659
155624.68+120315.2 4901 55711 0426 2.2381 1.8987  0.95  5.28  0.56  4.67  4.90  4.46  0.11027
155637.33+323519.8 4966 55712 0147 2.3050 1.8985  1.21  6.37  0.62  4.13  6.05  3.84  0.13049
155637.33+323519.8 4966 55712 0147 2.3050 2.1430  0.32  2.67  0.22  2.44  2.53  2.20  0.05022
155657.85+274906.5 4725 55711 0346 2.3403 1.8482  0.48  4.36  0.44  4.40  4.25  3.99  0.15804
155700.55+255902.5 3946 55659 0004 2.1150 1.7729  0.52  4.33  0.83  3.95  4.09  3.75  0.11581
155709.71+165346.6 3926 55327 0036 2.3029 2.1598  1.33  5.78  1.32  5.74  5.42  5.41  0.04426
155718.58+070643.8 4893 55709 0440 2.3397 2.1773  0.33  2.75  0.46  2.30  2.54  2.14  0.04981
155727.14+132228.9 4901 55711 0590 2.2767 1.9089  0.83  3.46  0.77  3.85  3.27  3.67  0.11850
155733.97+292844.3 4725 55711 0676 1.9605 1.7772  0.70 14.00  0.52 13.00 13.94 12.09  0.06383
155738.83+280849.7 4725 55711 0310 2.2760 1.9716  1.73 11.53  1.39  9.93 11.24  9.05  0.09721
155748.37+261138.7 3940 55327 0673 1.6342 1.4640  0.49  2.45  0.36  2.77  2.26  2.66  0.06669
155748.37+261138.7 3940 55327 0673 1.6342 1.5174  0.53  3.31  0.63  3.50  3.05  3.24  0.04532
155748.53+134022.1 3923 55325 0212 1.7738 1.5630  0.23  3.29  0.21  3.00  3.05  2.79  0.07888
155752.50+115131.2 4882 55721 0940 2.2690 2.0752  0.50  3.13  0.36  2.57  2.95  2.40  0.06104
155812.72+185821.0 3925 55338 0546 2.3790 1.8811  0.61  2.90  0.66  3.00  2.70  2.85  0.15807
155812.72+185821.0 3925 55338 0546 2.3790 2.0717  0.78  4.88  0.51  3.19  4.50  2.98  0.09506
155815.50+065230.4 4893 55709 0384 2.3521 2.0244  1.03  3.96  0.37  2.31  3.71  2.20  0.10251
155836.51+125205.4 4901 55711 0656 2.3083 1.9661  0.33  2.36  0.31  3.44  2.24  3.18  0.10875
155836.51+125205.4 4901 55711 0656 2.3083 2.1257  1.02  6.38  0.87  5.44  5.89  5.25  0.05672
155838.25+215323.0 3935 55326 0262 1.9168 1.5359  0.64  4.57  0.62  2.58  4.13  2.41  0.13903
155838.25+215323.0 3935 55326 0262 1.9168 1.6637  0.37  4.11  0.31  3.44  4.02  3.37  0.09052
155843.11+354032.8 4965 55721 0544 2.1471 1.7558  0.41  3.73  0.33  3.00  3.43  2.78  0.13200
155843.13+180338.1 3925 55338 0578 2.2325 1.8366  0.46  7.67  0.27  5.40  7.51  5.07  0.12991
155843.13+180338.1 3925 55338 0578 2.2325 2.0567  0.42  8.40  0.36  5.14  7.30  4.93  0.05586
155843.49+315007.3 5010 55748 0830 2.2108 1.9982  0.47  2.76  0.25  2.78  2.56  2.57  0.06840
155843.49+315007.3 5010 55748 0830 2.2108 2.1058  0.47  5.22  0.47  3.36  5.18  3.21  0.03324
155845.50+215606.7 3935 55326 0268 2.1974 1.8436  0.30  3.33  0.30  2.31  3.19  2.20  0.11673
155850.06+105624.2 4882 55721 0064 2.2880 1.8549  0.53  7.57  0.31  3.10  6.93  2.95  0.14031
155851.77+271214.9 4725 55711 0244 2.2072 1.8236  0.55  6.11  0.47  5.88  5.73  5.47  0.12670
155851.77+271214.9 4725 55711 0244 2.2072 2.0135  0.70  3.89  0.48  3.00  3.69  2.76  0.06222
155851.88+170602.2 3925 55338 0444 1.7454 1.4692  0.68  2.83  0.34  2.83  2.72  2.64  0.10564
155854.88+105051.0 4879 55706 0786 1.8490 1.5522  0.86 17.20  0.65 13.00 17.48 12.16  0.10957
155854.88+105051.0 4879 55706 0786 1.8490 1.7040  0.34  8.50  0.26 13.00  8.27 10.06  0.05219
155854.88+105051.0 4879 55706 0786 1.8490 1.7089  0.37 12.33  0.24  8.00 12.57  7.43  0.05038
155902.26+072344.4 4893 55709 0696 2.3315 1.8861  0.88  6.29  0.84  4.42  6.11  4.22  0.14254
155902.26+072344.4 4893 55709 0696 2.3315 1.9741  0.57  3.17  0.31  2.82  3.04  2.55  0.11300
155909.66+172449.0 3922 55333 0688 2.2971 2.1106  0.84  4.20  0.48  4.00  3.86  3.93  0.05816
155910.18+205020.7 3930 55332 0756 1.7276 1.5065  0.40  2.50  0.22  2.44  2.35  2.32  0.08433
155916.11+241650.7 3940 55327 0292 2.2169 1.7288  0.57  6.33  0.54  4.91  5.82  4.57  0.16309
155916.11+241650.7 3940 55327 0292 2.2169 1.7825  1.16  8.29  1.08  5.68  7.88  5.45  0.14406
155917.01+185642.9 3930 55332 0288 2.2367 2.0320  0.77  6.42  0.57  7.13  6.04  7.05  0.06524
155917.01+185642.9 3930 55332 0288 2.2367 2.0050  0.39  4.33  0.28  2.80  3.98  2.72  0.07414
155917.01+185642.9 3930 55332 0288 2.2367 1.8378  0.65  5.91  0.47  4.70  5.52  4.27  0.13077
155936.37+301724.5 5010 55748 0190 2.1470 2.0198  0.48  4.36  0.24  2.67  4.13  2.42  0.04124
155942.07+081338.0 4893 55709 0708 1.9495 1.5853  0.69  4.93  0.36  2.77  4.69  2.59  0.13104
155942.07+081338.0 4893 55709 0708 1.9495 1.7976  0.63  2.86  0.25  2.50  2.70  2.34  0.05282
155942.52+130807.2 4901 55711 0756 1.7968 1.4767  0.72  5.54  0.45  3.00  5.18  2.73  0.12095
155942.52+130807.2 4901 55711 0756 1.7968 1.6411  0.47  2.47  0.47  2.94  2.30  2.77  0.05722
155949.96+261851.3 3940 55327 0822 1.9994 1.5950  0.55  2.75  0.37  4.63  2.56  4.12  0.14382
155949.96+261851.3 3940 55327 0822 1.9994 1.8018  1.98  7.07  1.70  6.07  6.66  5.71  0.06804
155950.90+071530.1 4893 55709 0739 2.3031 2.0536  0.32  4.57  0.29  2.90  4.37  2.76  0.07838
155952.34+102818.3 4879 55706 0838 2.1986 2.0269  0.49  3.50  0.37  3.70  3.31  3.59  0.05512
160002.87+250512.4 3940 55327 0238 2.3560 2.0758  0.33  4.13  0.39  3.90  4.01  3.68  0.08696
160007.07+304914.0 5010 55748 0898 1.8965 1.6821  1.31  4.23  0.76  3.30  4.01  3.10  0.07675
160007.07+304914.0 5010 55748 0898 1.8965 1.7460  1.08  4.00  1.12  3.73  3.78  3.55  0.05331
160010.24+280815.5 4725 55711 0196 2.3893 2.2175  0.43  3.91  0.20  2.50  3.77  2.39  0.05197
160016.73+341641.8 4965 55721 0354 2.2434 1.8741  0.41  6.83  0.42  6.00  6.22  5.31  0.12030
160016.73+341641.8 4965 55721 0354 2.2434 1.9407  0.52  7.43  0.20  4.00  7.11  3.47  0.09766
160016.73+341641.8 4965 55721 0354 2.2434 1.9826  0.28  4.00  0.23  3.29  3.78  3.12  0.08363
160026.25+110702.7 4879 55706 0866 2.2662 1.8629  0.73  3.48  0.64  2.78  3.28  2.56  0.13103
160026.25+110702.7 4879 55706 0866 2.2662 2.0442  0.34  2.83  0.22  2.44  2.66  2.31  0.07027
160029.19+073102.6 4893 55709 0729 2.0786 1.9132  0.34  8.50  0.20  5.00  7.99  4.27  0.05517
160032.69+243122.1 3940 55327 0260 2.1850 1.7365  0.27  3.86  0.21  3.00  3.54  2.88  0.15062
160032.95+323638.7 4961 55719 0526 2.2537 1.8874  0.87  9.67  0.83  8.30  8.77  7.97  0.11887
160032.95+323638.7 4961 55719 0526 2.2537 1.9796  0.30  3.75  0.23  3.83  3.68  3.70  0.08778
160032.95+323638.7 4961 55719 0526 2.2537 1.9189  0.86  9.56  0.48  6.86  8.70  6.53  0.10816
160032.95+323638.7 4961 55719 0526 2.2537 1.9223  0.68  6.80  0.42  7.00  6.60  6.74  0.10701
160046.54+120259.5 4901 55711 0228 2.2737 2.0656  0.57  3.80  0.57  4.75  3.60  4.43  0.06558
160054.34+330437.1 4965 55721 0282 2.0238 1.5882  0.55  6.11  0.27  3.86  5.91  3.43  0.15431
160054.34+330437.1 4965 55721 0282 2.0238 1.8742  0.47  6.71  0.20  5.00  6.53  4.91  0.05070
160058.09+040049.8 4808 55705 0336 1.8410 1.5894  0.44  2.93  0.33  2.20  2.70  2.08  0.09247
160058.37+331014.1 4961 55719 0544 2.1959 1.8798  1.06 11.78  1.15  8.85 11.50  8.07  0.10377
160103.41+252206.0 3940 55327 0854 2.2697 1.9327  1.07  4.86  0.82  3.28  4.67  3.11  0.10835
160108.39+060036.2 4808 55705 0712 2.3644 1.9678  0.39  2.79  0.20  2.22  2.68  2.19  0.12477
160108.39+060036.2 4808 55705 0712 2.3644 2.1981  0.54  5.40  0.34  3.78  5.16  3.70  0.05065
160109.43+270229.8 4724 55742 0574 2.1574 1.9453  0.43  8.60  0.37  4.63  7.74  4.16  0.06943
160114.81+042052.7 4808 55705 0304 2.1246 1.6490  0.50  5.00  0.29  3.63  4.65  3.37  0.16364
160114.81+042052.7 4808 55705 0304 2.1246 1.6686  0.46  5.75  0.36  5.14  5.31  5.20  0.15646
160115.51+282903.3 4725 55711 0860 2.3351 2.2178  0.49  7.00  0.50  4.55  6.72  4.31  0.03579
160115.51+282903.3 4725 55711 0860 2.3351 2.0744  0.87  7.91  0.53  6.63  7.65  6.12  0.08121
160115.51+282903.3 4725 55711 0860 2.3351 1.9826  0.30  3.75  0.47  4.70  3.42  4.42  0.11124
160119.73+231811.1 3934 55336 0416 2.2604 2.1303  0.72  5.14  0.48  3.69  4.88  3.50  0.04070
160126.73+161829.0 3922 55333 0876 2.2273 1.7535  0.47  2.94  0.59  3.69  2.69  3.37  0.15745
160126.73+161829.0 3922 55333 0876 2.2273 1.8299  0.62  4.43  0.58  3.63  4.23  3.33  0.13065
160126.73+161829.0 3922 55333 0876 2.2273 1.8798  1.14  6.33  0.29  2.90  6.06  2.64  0.11343
160138.32+294734.4 5010 55748 0052 1.9681 1.6233  0.55  6.11  0.34  3.78  5.64  3.42  0.12287
160141.35+194137.9 3930 55332 0101 1.9932 1.5787  0.35  2.92  0.52  2.48  2.68  2.31  0.14796
160141.35+194137.9 3930 55332 0101 1.9932 1.8058  0.34  2.83  0.58  3.22  2.63  3.04  0.06456
160145.51+124159.3 4901 55711 0846 2.1780 1.7660  0.28  4.00  0.46  4.18  4.00  3.97  0.13796
160145.51+124159.3 4901 55711 0846 2.1780 1.8215  0.57  3.35  0.72  3.60  3.17  3.42  0.11843
160147.27+300132.0 5010 55748 0058 1.8279 1.6873  0.22  3.67  0.20  3.33  3.65  2.95  0.05095
160153.78+272513.8 4725 55711 0124 2.3212 1.9734  0.55  3.44  0.63  3.50  3.15  3.23  0.11017
160200.20+082135.8 4893 55709 0826 2.2578 2.1112  0.95 11.88  0.84 10.50 10.98 10.34  0.04601
160200.20+082135.8 4893 55709 0826 2.2578 1.7636  1.05  9.55  0.93  8.45  9.19  7.76  0.16305
160212.46+334954.1 4965 55721 0260 1.9661 1.6461  1.18  8.43  0.83  6.92  7.83  6.38  0.11367
160213.86+085530.5 4879 55706 0092 2.3210 2.1423  1.02  7.29  0.55  5.00  6.69  4.74  0.05525
160216.74+293038.8 4725 55711 0908 2.2702 1.9090  0.57  9.50  0.49  8.17  9.01  8.15  0.11651
160216.74+293038.8 4725 55711 0908 2.2702 1.9956  0.86 14.33  0.44  8.80 12.53  7.79  0.08748
160247.95+192137.7 3924 55332 0475 1.8424 1.5204  0.46  5.11  0.50  3.85  4.65  3.62  0.11966
160247.95+192137.7 3924 55332 0475 1.8424 1.7218  0.39  3.00  0.54  3.86  2.82  3.64  0.04333
160255.84+342631.4 4965 55721 0768 2.1309 1.7448  0.32  3.56  0.29  4.14  3.39  3.65  0.13086
160300.14+202344.1 3930 55332 0938 2.2619 2.1409  0.65  7.22  0.32  4.00  7.07  4.05  0.03778
160310.55+265002.4 4724 55742 0660 2.3586 1.9359  0.63  5.25  0.91  3.03  5.12  2.86  0.13370
160311.05+190654.3 3924 55332 0460 2.2126 1.7687  1.29 16.13  0.99 14.14 15.70 13.21  0.14762
160316.44+164304.8 3922 55333 0928 2.0381 1.6642  0.57  4.07  0.72  4.00  3.81  3.82  0.13058
160322.68+200535.2 3930 55332 0068 2.3370 2.1632  0.61  7.63  0.50  6.25  7.40  5.63  0.05344
160324.60+331247.4 4961 55719 0671 2.1346 2.0053  1.40  5.00  0.73  4.87  4.77  4.42  0.04210
160324.60+331247.4 4961 55719 0671 2.1346 1.6536  2.27  5.67  1.16  4.30  5.27  4.04  0.16506
160336.72+143921.3 4071 55660 0568 2.1956 2.0502  0.56  7.00  0.24  3.43  6.49  3.30  0.04653
160336.72+143921.3 4071 55660 0568 2.1956 1.8431  0.42  6.00  0.35  3.18  5.60  2.97  0.11635
160343.18+244836.5 3934 55336 0662 2.2633 1.7717  0.41  2.93  0.60  3.16  2.72  2.95  0.16184
160343.18+244836.5 3934 55336 0662 2.2633 2.0616  0.47  3.13  0.56  3.73  2.96  3.51  0.06371
160402.40+113816.6 4901 55711 0058 2.3271 1.8798  0.88 14.67  0.58 11.60 13.93 12.08  0.14339
160402.40+113816.6 4901 55711 0058 2.3271 2.0563  0.50 12.50  0.25  6.25 11.46  5.36  0.08469
160406.50+343052.1 4965 55721 0860 2.0068 1.8440  0.95 10.56  0.66  6.60  9.86  6.41  0.05561
160412.21+224405.0 3934 55336 0322 2.1667 1.9902  1.04  8.00  0.77  5.50  7.51  5.26  0.05729
160418.75+245938.7 3934 55336 0694 2.2978 2.0109  2.43  8.68  1.68  8.40  8.25  7.83  0.09077
160429.48+190359.5 3924 55332 0409 2.3308 2.1115  0.85  3.70  0.57  4.75  3.51  4.64  0.06800
160429.48+190359.5 3924 55332 0409 2.3308 2.1608  0.42  4.67  0.35  4.38  4.20  3.93  0.05234
160430.96+353551.6 4965 55721 0870 2.3334 1.8324  0.39  3.25  0.45  3.00  2.97  2.92  0.16144
160430.96+353551.6 4965 55721 0870 2.3334 2.1209  0.35  3.18  0.37  3.08  3.04  2.93  0.06578
160430.96+353551.6 4965 55721 0870 2.3334 2.1627  0.31  3.10  0.42  2.80  2.81  2.66  0.05252
160432.63+260450.3 4724 55742 0335 2.1206 1.6672  0.87  4.58  0.66  3.30  4.25  3.04  0.15572
160432.63+260450.3 4724 55742 0335 2.1206 1.9450  0.90  5.00  0.27  2.70  4.70  2.63  0.05785
160458.89+062412.0 4895 55708 0538 2.1662 1.8903  0.81  6.23  0.59  3.93  5.73  3.67  0.09092
160458.89+062412.0 4895 55708 0538 2.1662 1.9337  0.46  3.07  0.49  3.50  2.91  3.21  0.07612
160508.00+252947.8 3934 55336 0744 2.0804 1.7257  0.28  4.00  0.26  3.25  3.66  2.89  0.12173
160508.00+252947.8 3934 55336 0744 2.0804 1.7438  0.30  4.29  0.29  4.14  3.83  3.76  0.11520
160508.00+252947.8 3934 55336 0744 2.0804 1.9381  0.83  4.61  0.80  6.67  4.43  6.45  0.04726
160511.30+242345.6 3934 55336 0734 2.3509 1.9195  0.40  5.71  0.22  4.40  5.69  4.57  0.13695
160516.70+234348.4 3934 55336 0268 2.1991 2.0767  0.55  6.88  0.62  5.64  6.37  5.18  0.03899
160533.39+321809.9 4961 55719 0278 2.2350 1.9830  0.68  7.56  0.58  9.67  7.50  9.04  0.08092
160537.17+242429.9 3934 55336 0792 2.3410 1.8477  1.67 12.85  1.40 10.77 12.11 10.15  0.15841
160555.57+220535.4 3929 55335 0652 2.3317 1.9699  0.56  4.31  0.80  3.81  4.15  3.52  0.11445
160555.57+220535.4 3929 55335 0652 2.3317 2.0469  0.93  5.47  0.93  6.20  5.23  5.85  0.08912
160601.45+293150.9 5009 55707 0394 2.1790 1.9156  0.78  4.59  0.66  3.00  4.21  2.85  0.08628
160610.77+045912.3 4808 55705 0948 2.1723 1.9414  0.43  5.38  0.29  4.14  5.30  4.04  0.07543
160610.77+045912.3 4808 55705 0948 2.1723 1.8662  1.13 11.30  0.57  7.13 10.15  6.84  0.10112
160611.39+225709.7 3929 55335 0670 2.3038 1.9427  0.20  4.00  0.33  4.71  3.57  4.70  0.11523
160611.57+320202.3 4961 55719 0232 2.1645 1.9860  0.86 14.33  0.53  8.83 13.79  7.75  0.05800
160613.99+314143.4 4961 55719 0220 2.0553 1.7419  0.64 10.67  0.47  9.40 10.07  8.33  0.10781
160613.99+314143.4 4961 55719 0220 2.0553 1.7532  0.61 12.20  0.39  9.75 10.44  9.34  0.10374
160614.76+073326.7 4893 55709 0996 2.3942 2.0700  0.93  9.30  0.80  8.00  8.98  7.80  0.10005
160623.37+292359.0 5009 55707 0387 1.8076 1.4633  0.43  3.31  0.93  5.81  3.17  5.46  0.13009
160623.37+292359.0 5009 55707 0387 1.8076 1.6785  0.47  4.70  0.43  6.14  4.55  5.54  0.04704
160624.89+344245.8 4965 55721 0929 2.0677 1.6069  0.20  2.86  0.20  3.33  2.54  3.20  0.16134
160624.89+344245.8 4965 55721 0929 2.0677 1.6838  0.81  7.36  0.48  3.20  6.81  3.09  0.13290
160624.89+344245.8 4965 55721 0929 2.0677 1.8512  0.75  5.00  0.29  4.83  4.81  4.59  0.07306
160631.38+153059.4 4072 55362 0406 2.2873 1.8154  0.37  3.70  0.29  2.90  3.56  2.61  0.15373
160632.18+212246.2 3929 55335 0262 2.3483 1.8471  0.43  5.38  0.32  3.56  4.75  3.46  0.16075
160632.18+212246.2 3929 55335 0262 2.3483 2.1079  0.55  7.86  0.53  7.57  7.24  6.93  0.07437
160639.76+295019.4 5009 55707 0692 2.3550 1.9503  0.68  4.25  0.49  3.06  4.06  2.90  0.12784
160639.76+295019.4 5009 55707 0692 2.3550 2.1986  1.43  6.81  0.96  6.00  6.46  5.48  0.04770
160639.76+295019.4 5009 55707 0692 2.3550 2.2342  0.94  4.70  0.57  4.07  4.49  3.79  0.03665
160645.50+225122.1 3929 55335 0674 2.2162 1.9387  0.78  6.50  0.36  4.00  6.02  3.65  0.08999
160648.60+285123.7 5009 55707 0376 2.3884 2.0744  0.64  7.11  0.40  5.00  6.38  4.63  0.09694
160655.95+285519.1 5009 55707 0332 1.9663 1.6742  0.36  6.00  0.28  5.60  5.45  4.92  0.10330
160710.87+242644.9 3934 55336 0876 2.0397 1.8041  0.99  4.71  0.61  4.36  4.35  3.99  0.08050
160710.98+132416.1 4071 55660 0212 2.1895 1.7699  0.50  5.00  0.81  5.79  4.80  5.50  0.14012
160710.98+132416.1 4071 55660 0212 2.1895 1.9682  0.47  4.27  0.22  3.14  3.99  2.96  0.07178
160710.98+132416.1 4071 55660 0212 2.1895 2.0344  0.85 10.63  0.95 10.56 10.34 10.13  0.04981
160710.98+132416.1 4071 55660 0212 2.1895 2.0771  0.65  7.22  0.42  7.00  7.09  6.68  0.03586
160710.98+132416.1 4071 55660 0212 2.1895 2.0831  0.55  7.86  0.59  5.36  6.96  5.16  0.03392
160714.70+303427.2 5009 55707 0714 1.8356 1.5758  0.85  5.00  0.77  4.81  4.78  4.66  0.09580
160714.70+303427.2 5009 55707 0714 1.8356 1.6758  0.48  4.00  0.20  2.86  3.83  2.55  0.05794
160716.65+182649.4 3924 55332 0290 2.3275 2.0192  0.47  7.83  0.31  3.88  7.19  3.58  0.09692
160716.65+182649.4 3924 55332 0290 2.3275 2.0540  0.47  7.83  0.33  5.50  7.03  5.18  0.08556
160720.26+073950.0 4895 55708 0622 2.2239 1.9607  0.68  3.40  0.55  4.58  3.28  4.40  0.08496
160723.26+223418.2 3929 55335 0716 1.6993 1.4700  0.56  2.15  0.60  3.53  2.02  3.23  0.08854
160723.26+223418.2 3929 55335 0716 1.6993 1.4812  1.01  2.89  1.17  3.66  2.71  3.44  0.08405
160723.26+223418.2 3929 55335 0716 1.6993 1.5836  0.48  4.00  0.48  4.00  3.84  3.84  0.04378
160728.21+242104.3 3934 55336 0896 2.1498 1.7662  1.49  6.77  1.39  6.32  6.45  6.04  0.12914
160728.21+242104.3 3934 55336 0896 2.1498 1.9146  1.30  7.22  1.07  6.29  6.74  5.85  0.07745
160728.21+242104.3 3934 55336 0896 2.1498 2.0274  1.27  6.35  0.37  3.70  6.05  3.48  0.03961
160730.63+351021.4 4965 55721 0954 2.2225 1.7308  1.93  4.82  1.49  4.03  4.58  3.82  0.16407
160757.55+290903.3 5008 55744 0546 2.1794 1.7100  0.78  4.33  0.30  5.00  3.96  4.78  0.15840
160757.55+290903.3 5008 55744 0546 2.1794 1.8174  0.55  6.88  0.34  4.25  6.51  4.12  0.12029
160802.96+320612.4 4961 55719 0158 1.6966 1.4647  0.59  2.36  0.74  2.96  2.22  2.76  0.08968
160808.65+191757.9 3924 55332 0231 2.3372 2.0385  0.93  5.47  0.59  3.93  5.18  3.84  0.09349
160809.65+032539.7 4807 55687 0378 2.3749 1.8905  0.50  8.33  0.35  5.83  7.40  5.37  0.15371
160809.65+032539.7 4807 55687 0378 2.3749 2.0664  0.38  7.60  0.22  4.40  6.55  3.95  0.09557
160809.65+032539.7 4807 55687 0378 2.3749 2.2023  0.84  7.00  0.60  6.67  6.67  6.59  0.05245
160822.84+320219.4 4961 55719 0152 2.2236 1.8822  0.45  4.50  0.81  8.10  4.43  7.37  0.11148
160834.32+205907.3 3924 55332 0788 2.1637 1.7711  0.94  3.36  0.87  3.35  3.17  3.16  0.13173
160834.32+205907.3 3924 55332 0788 2.1637 1.9161  0.42  3.50  0.40  3.33  3.18  3.03  0.08132
160835.36+052101.6 4895 55708 0330 2.2840 2.0024  0.55 11.00  0.42  8.40  9.77  7.16  0.08941
160842.42+302837.4 5009 55707 0760 2.2448 2.1317  1.15 28.75  0.89 22.25 25.61 21.10  0.03546
160844.99+243627.8 3934 55336 0934 2.3424 1.9577  0.43  4.30  0.40  3.33  4.02  3.13  0.12167
160844.99+243627.8 3934 55336 0934 2.3424 2.1438  0.87  7.25  0.85  6.07  6.66  5.76  0.06118
160853.50+143354.0 4071 55660 0900 2.3797 1.9565  0.57  3.00  0.46  2.71  2.76  2.61  0.13299
160904.39+065542.4 4895 55708 0730 2.2451 1.7497  0.82  4.56  0.64  4.92  4.36  4.53  0.16416
160904.39+065542.4 4895 55708 0730 2.2451 2.0194  0.63  3.32  0.69  4.06  3.20  3.84  0.07196
160906.92+210403.5 3924 55332 0830 2.3356 2.1012  0.46  3.29  0.40  2.86  2.98  2.62  0.07273
160909.77+133945.5 4071 55660 0112 2.3487 1.8788  1.08  4.15  0.71  3.38  3.95  3.15  0.15006
160925.27+244910.7 3934 55336 0958 2.2417 1.7649  1.01  4.59  1.08  6.00  4.31  5.79  0.15776
160931.08+225303.2 3928 55331 0477 2.1399 1.7460  0.22  3.14  0.20  2.50  3.04  2.36  0.13325
160951.56+202128.9 3924 55332 0881 2.2549 1.9103  0.76  3.45  0.60  4.29  3.21  4.14  0.11144
160951.78+235245.1 3934 55336 0024 2.2425 1.8192  0.92  4.60  1.18  6.21  4.24  5.78  0.13899
160955.41+065401.9 4895 55708 0768 2.1410 1.9418  0.69 13.80  0.39  9.75 12.61  8.37  0.06543
161003.78+052607.0 4807 55687 0704 2.3464 1.8740  1.35 11.25  0.98  8.91 11.00  8.31  0.15102
161008.70+131424.5 4070 55681 0480 2.3935 2.2687  0.47  4.27  0.36  4.50  4.19  4.04  0.03745
161011.66+053657.5 4895 55708 0250 2.2415 2.0037  0.87  4.35  0.41  2.56  4.14  2.44  0.07604
161014.88+205838.2 3924 55332 0868 2.3652 2.1192  0.48  4.00  0.46  2.56  3.72  2.44  0.07577
161014.89+034738.9 4807 55687 0268 2.1493 1.8728  0.67  8.38  0.69  4.93  7.84  4.66  0.09164
161014.89+034738.9 4807 55687 0268 2.1493 1.7746  0.67  7.44  0.49  6.13  6.83  5.73  0.12600
161018.31+270655.7 5008 55744 0415 2.3823 2.0460  0.61  2.90  0.80  4.71  2.81  4.32  0.10435
161020.61+363712.9 4964 55749 0716 2.3394 1.9523  1.40  5.60  1.23  5.35  5.20  5.01  0.12259
161021.92+302831.6 5009 55707 0840 2.3938 2.0668  0.39  7.80  0.22  4.40  8.13  4.34  0.10097
161025.70+310319.9 4956 55737 0494 2.2986 1.9942  0.93  5.81  0.70  4.12  5.30  3.93  0.09652
161025.70+310319.9 4956 55737 0494 2.2986 2.0460  0.26  2.60  0.35  4.38  2.57  4.15  0.07950
161035.63+142430.1 4071 55660 0080 2.3360 1.9703  1.18 10.73  0.83  7.55  9.98  6.88  0.11559
161035.63+142430.1 4071 55660 0080 2.3360 1.8540  1.29  9.21  1.11  8.54  8.77  8.05  0.15480
161038.56+242256.7 3934 55336 1000 2.2814 1.8169  0.56  3.50  0.80  4.71  3.34  4.45  0.15146
161038.56+242256.7 3934 55336 1000 2.2814 2.1216  1.20  7.50  0.81  6.75  7.16  6.15  0.04988
161048.42+045610.2 4895 55708 0204 2.3818 2.0680  0.35  3.89  0.27  4.50  3.57  4.42  0.09708
161056.90+232704.5 3928 55331 0630 2.1437 1.8812  0.84  7.64  0.60  6.67  6.95  6.03  0.08697
161058.35+200340.7 3924 55332 0938 2.3530 2.2347  0.60  5.45  0.66  4.71  5.11  4.52  0.03590
161059.92+332711.8 4960 55747 0478 1.8178 1.4968  0.30  4.29  0.32  3.56  4.04  3.16  0.12036
161059.92+332711.8 4960 55747 0478 1.8178 1.6183  0.54  4.91  0.42  4.67  4.62  4.51  0.07330
161101.99+185448.3 4069 55365 0570 2.3600 2.0360  0.53  8.83  0.35  5.83  8.06  5.28  0.10105
161123.01+342632.8 4960 55747 0596 2.3475 2.1652  1.06  6.24  0.74  5.29  6.00  4.79  0.05594
161125.10+050012.6 4895 55708 0163 2.3024 1.9651  0.54  7.71  0.58  5.27  6.99  4.91  0.10732
161127.28+333520.8 4960 55747 0422 2.2918 1.8521  1.17  5.09  1.08  5.14  4.69  4.86  0.14240
161140.25+073834.4 4895 55708 0868 2.2573 2.0935  0.73  8.11  0.57  5.18  7.63  4.87  0.05155
161148.25+191902.1 4069 55365 0588 2.2709 2.0278  0.37  5.29  0.51  3.19  4.63  2.98  0.07708
161148.25+191902.1 4069 55365 0588 2.2709 2.0738  0.68  4.53  0.28  4.67  4.24  4.11  0.06207
161206.04+320516.3 4961 55719 0014 1.8386 1.4620  0.65  5.91  0.61  6.10  5.42  5.96  0.14138
161206.04+320516.3 4961 55719 0014 1.8386 1.4638  0.61  6.78  0.61  5.55  6.41  5.04  0.14067
161206.96+283409.9 5008 55744 0722 2.3079 2.0991  0.68  7.56  0.48  6.86  6.89  6.45  0.06511
161206.96+283409.9 5008 55744 0722 2.3079 2.1196  0.49  7.00  0.44  4.40  6.36  4.27  0.05854
161206.96+283409.9 5008 55744 0722 2.3079 2.1867  1.78  7.74  1.94  8.43  7.21  7.83  0.03731
161212.02+175352.8 4069 55365 0342 2.2786 1.7761  0.94  8.55  0.95  6.33  8.31  6.05  0.16485
161213.13+232112.1 3928 55331 0663 2.2668 1.8031  1.21  6.72  0.63  3.50  6.39  3.31  0.15190
161213.13+232112.1 3928 55331 0663 2.2668 2.1125  0.84  6.46  1.10  6.47  5.99  6.04  0.04835
161213.55+343449.8 4960 55747 0592 2.3407 1.9088  0.84  4.42  0.55  3.67  4.19  3.33  0.13756
161213.55+343449.8 4960 55747 0592 2.3407 2.2200  1.40  8.24  1.33  7.82  7.69  7.30  0.03678
161220.61+340156.7 4960 55747 0606 2.0511 1.8653  0.77  5.92  0.42  4.20  5.78  4.09  0.06275
161229.55+195620.3 3924 55332 0012 2.1985 1.7707  0.61  5.55  0.23  4.60  5.12  4.14  0.14260
161240.36+272306.2 5008 55744 0255 2.2377 1.9450  0.49  5.44  0.25  2.78  5.31  2.69  0.09447
161240.81+302254.9 4956 55737 0458 1.8201 1.6406  0.56  4.67  0.43  3.07  4.39  2.91  0.06567
161254.77+025605.8 4807 55687 0132 2.2452 1.9272  0.61 10.17  0.35  7.00  9.62  6.44  0.10277
161254.77+025605.8 4807 55687 0132 2.2452 1.9987  0.23  5.75  0.23  3.83  5.55  3.81  0.07883
161259.65+320330.1 4956 55737 0593 2.1320 1.7496  0.48  4.80  0.25  4.17  4.46  3.87  0.12949
161301.96+245417.1 4727 55693 0326 2.3341 1.8880  0.34 11.33  0.45  9.00  9.19  7.66  0.14266
161301.96+245417.1 4727 55693 0326 2.3341 2.1008  0.20  6.67  0.26 13.00  6.65 10.14  0.07242
161301.96+245417.1 4727 55693 0326 2.3341 2.1064  0.35 11.67  0.40 10.00 12.57 10.38  0.07062
161304.03+163842.4 4072 55362 0120 2.2627 2.0022  0.52  5.78  0.58  6.44  5.16  6.02  0.08302
161317.55+170352.5 4069 55365 0282 2.3776 1.8984  0.61  2.77  0.45  3.21  2.62  3.02  0.15182
161317.55+170352.5 4069 55365 0282 2.3776 2.0666  0.40  3.08  0.33  3.67  2.84  3.32  0.09630
161318.75+130850.5 4070 55681 0316 2.2372 2.0897  0.35  3.18  0.26  3.25  3.07  3.14  0.04660
161318.75+130850.5 4070 55681 0316 2.2372 2.1130  0.36  3.60  0.21  4.20  3.48  4.36  0.03910
161326.22+064958.6 4896 55712 0421 1.9420 1.7065  2.88 26.18  2.10 23.33 25.43 21.19  0.08324
161329.12+333441.6 4960 55747 0358 2.0746 1.6945  0.44  4.00  0.34  3.09  3.79  2.97  0.13120
161331.36+333214.5 4960 55747 0345 2.3567 1.8552  0.28  4.00  0.22  3.14  3.96  2.91  0.16042
161333.39+160324.9 4072 55362 0062 2.2663 1.7662  0.31  3.10  0.30  3.00  2.79  2.80  0.16467
161333.39+160324.9 4072 55362 0062 2.2663 2.0204  1.66  8.74  0.86  6.14  8.02  5.77  0.07811
161333.39+160324.9 4072 55362 0062 2.2663 2.0224  0.89  5.93  0.88  5.87  5.59  5.50  0.07745
161355.56+044002.7 4807 55687 0924 2.2221 2.0497  0.68  4.25  0.41  6.83  4.01  6.21  0.05493
161355.56+044002.7 4807 55687 0924 2.2221 1.8283  0.41  3.73  0.45  2.81  3.48  2.61  0.12962
161357.83+221840.3 3928 55331 0314 2.1809 1.9133  1.10  5.50  0.54  3.86  5.23  3.61  0.08765
161410.77+333737.4 4960 55747 0700 2.1137 1.6788  0.97 12.13  0.52  7.43 10.87  7.30  0.14932
161410.77+333737.4 4960 55747 0700 2.1137 1.7714  0.32  5.33  0.25  5.00  5.47  5.00  0.11594
161419.19+175349.7 4069 55365 0228 2.1806 1.9919  0.52  4.33  0.29  3.22  4.20  3.16  0.06109
161419.19+175349.7 4069 55365 0228 2.1806 1.9422  0.42  3.82  0.25  3.13  3.66  2.74  0.07775
161419.19+175349.7 4069 55365 0228 2.1806 1.8886  0.58  7.25  0.32  6.40  7.25  5.68  0.09600
161420.18+160535.8 4072 55362 0024 2.2462 1.8425  1.46  4.71  0.93  4.43  4.43  4.23  0.13203
161421.55+370549.5 4964 55749 0880 1.8980 1.6722  0.40  4.44  0.32  5.33  4.29  4.98  0.08094
161423.71+041235.7 4807 55687 0979 2.3525 2.0613  0.55  4.58  0.43  3.58  4.21  3.30  0.09062
161449.74+283934.4 5008 55744 0882 2.1958 1.8862  0.64  7.11  0.30  4.29  6.64  4.29  0.10155
161457.48+223206.3 3928 55331 0224 2.3256 1.8991  0.46  3.07  0.51  3.40  2.80  3.11  0.13639
161457.66+240335.3 3928 55331 0842 2.2853 1.8413  0.36  4.50  0.62  4.13  4.40  3.85  0.14418
161457.66+240335.3 3928 55331 0842 2.2853 1.8818  0.81  6.23  0.97  7.46  5.74  7.19  0.13030
161457.66+240335.3 3928 55331 0842 2.2853 1.9419  1.36 11.33  1.33 11.08 10.42 10.72  0.10996
161510.83+311138.5 4956 55737 0316 2.2773 1.8122  1.74  6.69  1.22  5.81  6.35  5.36  0.15187
161510.83+311138.5 4956 55737 0316 2.2773 1.9145  0.48  3.20  0.41  2.41  2.99  2.32  0.11679
161511.35+314728.3 4956 55737 0689 2.0886 1.9157  0.93 13.29  0.57 14.25 12.14 13.05  0.05754
161513.41+344708.3 4964 55749 0128 2.3774 2.2186  0.34  3.40  0.56  3.11  3.08  2.99  0.04812
161517.47+124320.3 4070 55681 0222 2.1823 2.0582  0.52  4.33  0.38  3.17  4.13  3.03  0.03976
161521.23+283505.1 5008 55744 0884 2.3401 1.9095  0.40  3.08  0.29  2.42  2.89  2.37  0.13715
161521.23+283505.1 5008 55744 0884 2.3401 2.0176  0.46  3.29  0.56  2.67  3.18  2.54  0.10119
161526.01+250340.9 4727 55693 0184 2.2294 1.7962  0.78 13.00  0.69 11.50 12.88 10.61  0.14305
161536.95+324711.8 4960 55747 0251 1.8766 1.7105  0.23  5.75  0.26  3.71  4.88  3.41  0.05941
161547.37+085441.6 4896 55712 0702 2.0513 1.6172  0.24  4.00  0.23  2.88  3.59  2.73  0.15227
161547.37+085441.6 4896 55712 0702 2.0513 1.9115  0.36  3.60  0.43  5.38  3.40  5.17  0.04686
161548.79+222038.7 3928 55331 0189 2.2978 1.9980  1.00  9.09  1.08  7.20  8.46  6.53  0.09502
161552.99+141822.0 4074 55679 0328 2.2972 2.0022  0.38  3.17  0.44  3.38  3.03  3.28  0.09345
161601.07+134405.6 4070 55681 0847 2.1431 1.6840  0.93  5.17  0.69  5.31  4.77  5.00  0.15660
161611.01+331242.6 4960 55747 0222 2.3264 2.1852  0.87  3.78  0.69  3.00  3.62  2.86  0.04335
161620.10+212851.9 4057 55357 0634 2.2472 1.9066  0.98  5.44  0.78  6.00  5.07  5.49  0.11036
161620.10+212851.9 4057 55357 0634 2.2472 2.1239  1.19  4.76  0.82  3.28  4.45  3.08  0.03869
161634.28+301539.3 4956 55737 0252 1.6323 1.5369  0.38  3.17  0.27  2.25  3.10  2.18  0.03690
161634.76+225630.3 3928 55331 0900 2.1537 1.9316  0.39  3.90  0.24  3.00  3.80  2.73  0.07290
161636.18+073747.0 4896 55712 0770 2.3688 1.9288  0.66  5.50  0.33  3.67  5.23  3.64  0.13906
161636.18+073747.0 4896 55712 0770 2.3688 2.1820  0.99 11.00  0.91 10.11 10.06  9.08  0.05698
161640.06+360027.8 4964 55749 0954 2.2675 1.9797  0.29  3.63  0.20  4.00  3.22  3.84  0.09194
161640.97+262207.2 4727 55693 0912 2.2001 2.0792  1.43 17.88  1.72 17.20 16.87 16.13  0.03849
161640.97+262207.2 4727 55693 0912 2.2001 1.9896  0.38  4.75  0.21  5.25  4.73  5.03  0.06794
161640.97+262207.2 4727 55693 0912 2.2001 1.8433  0.78 11.14  0.73  8.11 10.49  7.28  0.11767
161645.80+084607.5 4896 55712 0788 2.3701 2.0161  0.38  2.92  0.43  3.31  2.83  3.20  0.11052
161645.80+084607.5 4896 55712 0788 2.3701 2.1876  0.60  4.62  0.83  4.15  4.34  3.87  0.05562
161647.78+195826.3 4057 55357 0321 2.2763 2.0564  0.56  6.22  0.28  4.00  5.69  3.82  0.06937
161647.78+195826.3 4057 55357 0321 2.2763 2.0718  0.51  8.50  0.34  4.86  7.88  4.32  0.06436
161649.76+245404.5 4727 55693 0138 2.0296 1.6693  1.01 12.63  1.02 11.33 11.24 10.33  0.12594
161649.76+245404.5 4727 55693 0138 2.0296 1.8097  0.33  4.13  0.42  5.25  3.80  5.09  0.07521
161649.94+063052.5 4896 55712 0254 2.3757 2.2196  1.08  3.18  0.63  3.00  3.00  2.83  0.04731
161653.27+223049.4 3928 55331 0107 2.3410 1.9782  1.13  8.07  0.81  5.79  7.38  5.40  0.11445
161653.27+223049.4 3928 55331 0107 2.3410 2.0839  0.61  3.81  0.28  3.11  3.69  2.91  0.07990
161655.57+362134.5 4964 55749 0942 2.2623 1.7966  0.48  9.60  0.46  6.57  8.90  6.42  0.15282
161656.44+193724.5 4057 55357 0338 2.1902 1.7277  1.16  6.11  0.72  5.54  5.83  5.27  0.15536
161656.44+193724.5 4057 55357 0338 2.1902 1.9089  0.69  5.31  0.51  4.64  5.02  4.40  0.09205
161656.44+193724.5 4057 55357 0338 2.1902 1.9386  0.42  3.00  0.56  3.11  2.86  2.84  0.08197
161715.30+214104.7 4057 55357 0676 2.3579 2.2312  0.73  6.64  0.60  4.62  6.21  4.45  0.03844
161716.41+345058.6 4964 55749 0041 1.8834 1.5653  0.77  6.42  0.48  4.00  6.02  3.73  0.11637
161717.63+331613.2 4960 55747 0148 2.0253 1.7378  0.44  4.00  0.66  4.71  3.85  4.59  0.09952
161727.05+221121.1 3928 55331 0082 2.2206 1.8984  0.60 10.00  0.36  4.50  8.90  4.37  0.10502
161727.05+221121.1 3928 55331 0082 2.2206 2.1046  0.40  5.71  0.35  4.38  5.81  3.87  0.03667
161727.05+221121.1 3928 55331 0082 2.2206 1.9904  1.11  7.40  0.97  6.47  7.06  6.15  0.07402
161729.11+191453.5 4069 55365 0941 2.2085 1.8370  0.26  6.50  0.21  5.25  5.56  5.13  0.12244
161734.17+141526.1 4070 55681 0912 2.2566 1.8964  0.42  4.67  0.45  5.00  4.34  4.88  0.11668
161739.72+151139.3 4074 55679 0280 2.2246 2.0139  0.83  8.30  0.55  4.23  7.50  4.07  0.06747
161747.85+303622.9 4956 55737 0218 1.9351 1.6110  0.23  3.29  0.20  2.86  3.03  2.53  0.11648
161747.85+303622.9 4956 55737 0218 1.9351 1.6383  0.26  4.33  0.36  3.60  3.94  3.39  0.10620
161749.30+280856.7 5008 55744 0032 2.2675 1.8650  0.64  8.00  0.50  4.17  7.59  4.03  0.13070
161749.30+280856.7 5008 55744 0032 2.2675 2.0152  0.97 10.78  0.84  8.40 10.62  7.90  0.08019
161801.70+070450.3 4896 55712 0184 2.2262 2.0745  1.53 25.50  1.59 22.71 23.86 21.56  0.04813
161801.70+070450.3 4896 55712 0184 2.2262 2.1148  0.26  6.50  0.23  3.83  6.62  3.70  0.03513
161804.74+181334.9 4069 55365 0036 2.2810 2.0294  1.77  6.10  0.78  4.88  5.65  4.59  0.07961
161811.74+281216.1 5008 55744 1000 1.8416 1.5279  0.42  2.80  0.22  2.75  2.58  2.44  0.11645
161811.74+281216.1 5008 55744 1000 1.8416 1.6259  0.50  3.85  0.38  3.17  3.64  3.03  0.07878
161812.94+330155.9 4960 55747 0100 2.0032 1.5576  0.20  3.33  0.21  2.63  2.99  2.48  0.15924
161828.30+081949.9 4896 55712 0876 2.3589 1.9641  1.16 11.60  0.92  9.20 10.63  8.40  0.12439
161828.30+081949.9 4896 55712 0876 2.3589 2.1264  0.45  6.43  0.41  5.13  5.95  4.70  0.07161
161828.30+081949.9 4896 55712 0876 2.3589 2.1674  0.96 12.00  0.69  8.63 10.70  8.45  0.05864
161834.00+345625.5 4960 55747 0902 1.9368 1.5186  0.46  3.83  0.40  3.33  3.53  3.16  0.15242
161835.01+360421.1 4964 55749 0990 1.8177 1.4605  0.85  6.54  0.58  5.27  6.02  4.83  0.13473
161836.56+213222.5 4057 55357 0760 2.1924 1.8611  0.84 12.00  0.59  9.83 11.80  9.25  0.10913
161836.56+213222.5 4057 55357 0760 2.1924 1.9263  0.71 11.83  0.44  6.29 10.51  6.33  0.08682
161838.32+294319.7 5007 55710 0674 2.3719 1.9408  1.00  3.23  0.81  3.24  3.07  3.06  0.13595
161846.48+194758.2 4057 55357 0214 2.2446 2.0638  0.81  6.75  0.65  4.64  6.55  4.41  0.05727
161846.48+194758.2 4057 55357 0214 2.2446 2.0675  0.62  4.77  0.40  5.00  4.51  4.98  0.05607
161852.80+142135.1 4070 55681 0948 2.3290 2.1280  1.20  7.06  0.61  4.69  6.76  4.43  0.06220
161852.80+142135.1 4070 55681 0948 2.3290 2.0820  0.49  4.45  0.43  4.30  4.16  3.98  0.07694
161901.72+321454.9 4956 55737 0872 2.2967 1.9442  0.32  3.56  0.32  3.56  3.35  3.37  0.11261
161901.72+321454.9 4956 55737 0872 2.2967 2.0626  2.42  6.72  2.21  6.14  6.28  5.73  0.07352
161921.40+214018.1 4057 55357 0836 1.7688 1.6474  0.41  4.10  0.43  3.31  3.88  3.18  0.04481
161931.77+332741.7 4960 55747 0073 1.9770 1.6025  0.62  3.44  0.28  3.50  3.24  3.33  0.13364
161931.77+332741.7 4960 55747 0073 1.9770 1.6983  0.99  4.71  0.41  3.42  4.44  3.33  0.09798
161942.58+325419.3 4960 55747 0052 2.2117 2.0095  0.96 13.71  0.63 12.60 13.76 12.88  0.06493
161955.77+272234.3 5006 55706 0604 2.0787 1.6462  0.24  3.43  0.20  2.22  3.44  2.21  0.15024
161957.83+115316.6 4067 55361 0406 2.2638 1.9562  1.09 15.57  0.78 13.00 14.43 11.35  0.09867
161957.83+115316.6 4067 55361 0406 2.2638 2.0591  0.54 10.80  0.34  8.50 10.20  7.23  0.06468
162005.53+340726.9 4960 55747 0966 2.3316 1.8391  1.46  4.71  1.97  5.79  4.47  5.49  0.15861
162005.53+340726.9 4960 55747 0966 2.3316 1.8870  0.54  3.60  0.35  3.50  3.45  3.24  0.14226
162005.53+340726.9 4960 55747 0966 2.3316 1.9357  0.60  2.50  0.35  3.18  2.38  2.99  0.12584
162010.93+283410.7 5007 55710 0302 2.1935 2.0737  0.36  4.00  0.29  2.90  3.71  2.78  0.03822
162018.80+130905.9 4070 55681 0010 2.2883 1.7888  0.57  4.07  0.37  2.64  3.77  2.56  0.16328
162018.80+130905.9 4070 55681 0010 2.2883 2.0657  0.37  3.08  0.47  3.92  3.03  3.76  0.06998
162020.13+334634.9 4955 55750 0557 2.2010 2.0148  1.16  3.63  0.89  3.07  3.37  2.87  0.05986
162030.04+323232.7 4956 55737 0906 2.3013 1.7990  0.67  6.09  0.52  7.43  5.60  6.75  0.16357
162030.04+323232.7 4956 55737 0906 2.3013 1.9386  0.93  7.15  0.70  5.83  6.81  5.70  0.11586
162033.32+275500.9 5007 55710 0291 1.8558 1.6362  1.07 11.89  0.84  9.33 11.08  8.81  0.07984
162034.37+194124.4 4057 55357 0122 2.3305 1.9551  0.29  5.80  0.25  5.00  5.70  4.67  0.11902
162047.25+284628.7 5007 55710 0272 2.3786 2.0266  0.31  3.10  0.36  3.60  2.94  3.39  0.10958
162047.25+284628.7 5007 55710 0272 2.3786 2.1850  1.17  4.03  1.18  4.37  3.83  4.12  0.05894
162054.03+213504.8 4058 55358 0618 2.3344 1.9038  0.59  4.21  0.49  3.50  4.08  3.41  0.13740
162110.08+151458.6 4074 55679 0970 2.3498 1.8405  0.92  4.18  0.71  3.74  3.95  3.56  0.16344
162116.97+273402.1 5007 55710 0178 2.1750 1.9380  1.34  5.58  1.20  4.80  5.34  4.60  0.07742
162131.46+234550.8 4184 55450 0560 2.2661 2.0335  0.55  9.17  0.43  7.17  8.56  7.04  0.07375
162131.46+234550.8 4184 55450 0560 2.2661 2.1078  0.23  4.60  0.53  8.83  4.72  8.06  0.04964
162131.46+234550.8 4184 55450 0560 2.2661 2.1562  0.62 15.50  0.50 10.00 13.04  9.27  0.03421
162134.08+204741.7 4057 55357 0106 2.0724 1.8797  0.90  8.18  0.72  5.54  7.36  5.13  0.06468
162134.08+204741.7 4057 55357 0106 2.0724 1.6162  0.44  3.67  0.28  4.00  3.44  3.61  0.15937
162140.43+131812.3 4067 55361 0696 2.2332 1.8500  0.57  4.07  0.32  4.57  3.83  4.27  0.12549
162140.43+131812.3 4067 55361 0696 2.2332 1.9954  0.71  7.10  0.53  7.57  6.37  7.50  0.07625
162141.55+220752.5 4058 55358 0644 2.1246 1.8416  0.49  4.45  0.39  4.88  4.16  4.55  0.09465
162201.23+275937.6 5007 55710 0218 2.2834 1.8599  0.51  7.29  0.33  5.50  6.55  5.29  0.13722
162201.23+275937.6 5007 55710 0218 2.2834 1.8272  0.47  5.88  0.48  5.33  5.76  5.15  0.14849
162221.11+191120.0 4060 55359 0360 2.2821 1.9333  0.69  3.83  0.68  4.25  3.66  4.07  0.11188
162224.25+295253.0 4953 55749 0482 1.9150 1.7202  0.57  5.18  0.54  4.91  4.70  4.48  0.06905
162230.60+225804.4 4184 55450 0470 1.8481 1.5158  0.64  4.27  0.57  3.80  4.07  3.62  0.12343
162230.60+225804.4 4184 55450 0470 1.8481 1.5684  0.24  2.67  0.30  2.50  2.46  2.41  0.10300
162242.10+225547.9 4184 55450 0432 2.2777 2.0869  0.79  6.08  0.57  5.18  5.59  4.76  0.05990
162251.86+224043.2 4058 55358 0753 2.1821 1.7562  0.96  5.05  0.70  4.12  4.79  3.79  0.14271
162251.86+224043.2 4058 55358 0753 2.1821 1.9743  0.55  5.00  0.36  2.57  4.65  2.32  0.06743
162318.44+280335.8 5006 55706 0786 2.3486 1.9390  0.28  4.00  0.30  3.75  4.03  3.75  0.12974
162318.44+280335.8 5006 55706 0786 2.3486 2.0734  0.62  5.64  0.85  5.31  5.38  4.87  0.08555
162318.44+280335.8 5006 55706 0786 2.3486 2.1122  0.39  4.33  0.30  5.00  4.20  4.83  0.07308
162326.25+114614.5 4067 55361 0216 2.2008 1.7204  1.09 15.57  0.67 13.40 14.40 12.64  0.16120
162326.25+114614.5 4067 55361 0216 2.2008 1.7318  1.53 21.86  1.18 19.67 20.29 17.78  0.15713
162330.94+292301.3 5007 55710 0881 2.3659 2.0510  0.24  4.00  0.40  4.00  3.94  3.83  0.09791
162333.72+264034.4 5006 55706 0236 2.2562 2.1364  1.28  5.12  1.18  4.72  4.74  4.36  0.03747
162333.72+264034.4 5006 55706 0236 2.2562 2.1435  1.24  3.88  1.11  4.11  3.68  3.84  0.03521
162337.78+162453.2 4073 55663 0092 2.3329 2.1680  0.34  3.40  0.30  4.29  3.31  4.02  0.05070
162337.78+162453.2 4073 55663 0092 2.3329 1.8470  0.37  2.85  0.38  2.53  2.63  2.40  0.15629
162340.60+320915.2 4955 55750 0373 2.2172 1.8545  0.72  4.50  0.47  3.92  4.34  3.72  0.11905
162340.60+320915.2 4955 55750 0373 2.2172 1.9681  0.44  5.50  0.31  2.38  5.17  2.30  0.08042
162353.59+321151.0 4955 55750 0378 2.2099 2.0670  0.74  8.22  0.62  7.75  7.93  7.32  0.04551
162413.29+123035.2 4067 55361 0188 2.1225 1.9599  0.52 17.33  0.39  9.75 14.27  9.28  0.05343
162428.03+205431.3 4058 55358 0222 2.1561 1.8028  0.35  3.50  0.44  3.38  3.45  3.26  0.11816
162428.03+205431.3 4058 55358 0222 2.1561 2.0345  0.59  4.92  0.40  4.44  4.46  4.07  0.03927
162428.03+205431.3 4058 55358 0222 2.1561 2.0496  1.22  6.78  0.95  6.33  6.42  5.95  0.03431
162438.43+323148.5 4955 55750 0341 2.3044 1.8578  0.54  2.25  0.55  2.62  2.09  2.50  0.14419
162438.43+323148.5 4955 55750 0341 2.3044 2.1019  0.87  3.78  0.65  2.50  3.50  2.33  0.06316
162443.09+142912.7 4056 55357 0371 2.1538 1.6969  0.40  6.67  0.23  3.83  5.84  3.86  0.15524
162443.09+142912.7 4056 55357 0371 2.1538 1.7947  0.75 15.00  0.56 11.20 13.30 10.66  0.12030
162443.69+322348.2 4955 55750 0346 2.1154 1.6833  0.30  5.00  0.26  5.20  4.31  4.69  0.14821
162443.69+322348.2 4955 55750 0346 2.1154 1.7838  0.51 10.20  0.23  5.75  9.09  6.00  0.11207
162447.65+253743.1 5006 55706 0124 2.3690 2.0463  1.13 22.60  0.98 19.60 19.35 18.09  0.10035
162500.92+214610.0 4058 55358 0804 2.2391 1.7979  1.43 11.00  1.36 10.46 10.46  9.92  0.14539
162506.15+291226.1 4953 55749 0402 1.8080 1.5178  0.53  2.94  0.33  3.00  2.84  2.91  0.10866
162509.70+284524.6 5005 55751 0508 2.3256 1.9823  0.77  3.85  0.33  4.13  3.60  3.88  0.10853
162516.42+294318.3 4953 55749 0404 2.3692 2.0721  0.51 10.20  0.35  7.00  9.60  6.70  0.09205
162516.42+294318.3 4953 55749 0404 2.3692 2.1495  0.36  7.20  0.24  6.00  7.09  5.45  0.06733
162523.16+273018.3 5006 55706 0878 2.2609 1.7645  1.16  6.11  0.84  6.00  5.70  5.76  0.16366
162523.16+273018.3 5006 55706 0878 2.2609 1.7622  1.09  4.74  0.82  5.86  4.36  5.63  0.16447
162527.83+241056.7 4184 55450 0708 2.3836 2.1955  0.73  2.81  0.42  3.00  2.65  2.90  0.05713
162537.80+303157.2 4953 55749 0660 1.9789 1.8213  0.74  6.73  0.60  4.62  6.22  4.28  0.05430
162537.80+303157.2 4953 55749 0660 1.9789 1.5846  0.22  3.67  0.28  4.00  3.56  3.75  0.14104
162537.80+303157.2 4953 55749 0660 1.9789 1.5350  0.35  3.89  1.02  4.25  3.57  3.99  0.15997
162542.56+333730.0 4955 55750 0706 2.2255 1.8811  0.58  4.83  0.53  4.42  4.58  4.17  0.11244
162602.14+272531.7 5006 55706 0920 2.2376 1.9739  0.60  3.00  0.43  3.31  2.82  3.11  0.08475
162608.27+140037.3 4067 55361 0906 2.3430 1.9416  0.37  5.29  0.27  3.86  4.82  3.56  0.12722
162608.27+140037.3 4067 55361 0906 2.3430 2.1128  0.33  5.50  0.38  6.33  5.08  5.71  0.07123
162616.92+211807.3 4058 55358 0140 1.8689 1.6507  0.99  5.82  0.71  5.07  5.42  4.75  0.07894
162622.05+295237.5 4953 55749 0379 1.8955 1.5658  0.44 11.00  0.29  4.83 10.05  4.36  0.12030
162622.05+295237.5 4953 55749 0379 1.8955 1.7465  0.28  7.00  0.25  6.25  6.08  5.31  0.05278
162624.24+122257.0 4067 55361 0096 2.1197 1.9180  0.94  7.23  0.76  5.85  7.06  5.44  0.06674
162624.24+122257.0 4067 55361 0096 2.1197 1.8485  0.82  8.20  0.40  4.44  7.58  4.21  0.09069
162628.41+155702.2 4056 55357 0724 2.2992 1.8720  0.26  3.25  0.29  3.63  3.28  3.57  0.13779
162628.41+155702.2 4056 55357 0724 2.2992 1.9238  0.33  3.67  0.22  2.75  3.64  2.76  0.12021
162628.71+223829.1 4184 55450 0266 2.3154 1.8360  1.17  4.18  1.12  5.60  3.97  5.21  0.15493
162628.71+223829.1 4184 55450 0266 2.3154 1.8909  0.77  3.67  0.90  4.09  3.48  3.85  0.13616
162628.71+223829.1 4184 55450 0266 2.3154 1.9652  2.74  9.79  2.68  8.65  9.06  8.14  0.11117
162638.61+340808.4 4955 55750 0800 2.3493 1.8672  0.37  3.36  0.45  4.09  3.08  3.94  0.15418
162638.61+340808.4 4955 55750 0800 2.3493 2.0673  0.46  2.71  0.43  2.53  2.63  2.43  0.08773
162639.86+204546.0 4058 55358 0125 2.2639 1.7825  0.81  6.23  0.32  4.57  5.95  4.45  0.15823
162650.24+120138.6 4066 55444 0558 2.3416 2.0017  1.02  8.50  0.80  8.00  7.84  7.53  0.10686
162651.18+265627.4 5006 55706 0938 2.1963 1.7205  0.45  3.75  0.33  3.00  3.60  2.95  0.15980
162651.18+265627.4 5006 55706 0938 2.1963 2.0424  0.97  4.22  0.83  3.61  4.03  3.45  0.04931
162652.69+182117.1 4060 55359 0092 1.8381 1.4784  0.49  3.50  0.51  4.25  3.20  3.97  0.13470
162652.69+182117.1 4060 55359 0092 1.8381 1.5254  0.81  4.05  1.01  4.04  3.73  3.73  0.11621
162656.73+295328.0 4953 55749 0340 2.3113 1.8324  0.36  5.14  0.90 11.25  4.92 10.07  0.15496
162656.73+295328.0 4953 55749 0340 2.3113 2.0682  0.30  6.00  0.24  3.00  5.53  2.88  0.07610
162656.73+295328.0 4953 55749 0340 2.3113 2.1509  1.08 13.50  0.76 10.86 13.41 10.53  0.04961
162707.55+252132.7 4188 55684 0524 2.3605 2.1106  0.42  4.20  0.62  5.17  3.81  5.04  0.07712
162708.49+301530.3 4953 55749 0276 2.1365 1.9768  0.47  4.70  0.40  3.33  4.33  3.22  0.05221
162717.37+194315.3 4060 55359 0882 2.1744 1.9909  0.54  6.00  0.43  4.30  5.82  3.98  0.05947
162757.47+304802.6 4953 55749 0766 2.1858 1.7430  0.44  3.38  0.28  3.11  3.16  2.91  0.14854
162800.93+321635.7 4955 55750 0178 2.1698 1.7811  0.68 17.00  0.65 16.25 15.40 14.28  0.13008
162800.93+321635.7 4955 55750 0178 2.1698 1.7970  0.37  9.25  0.32  6.40  8.02  6.66  0.12447
162800.93+321635.7 4955 55750 0178 2.1698 1.8273  1.96 32.67  1.37 27.40 28.47 24.09  0.11385
162800.93+321635.7 4955 55750 0178 2.1698 1.8674  0.63 15.75  0.48 12.00 14.25 10.55  0.09993
162826.67+151436.9 4056 55357 0196 2.2707 2.0219  0.99  7.62  0.56  5.09  7.37  4.69  0.07895
162845.09+173302.5 4064 55366 0394 2.2733 1.7712  0.77  5.92  0.89  8.09  5.64  7.40  0.16500
162845.09+173302.5 4064 55366 0394 2.2733 1.8676  1.26  6.00  1.25  6.25  5.55  5.79  0.13156
162906.08+164220.6 4056 55357 0826 1.6421 1.5343  0.70  2.59  0.42  2.80  2.43  2.69  0.04163
162917.67+291925.3 5005 55751 0706 2.2774 1.9375  0.66  6.00  0.26  3.71  5.92  3.63  0.10906
162926.88+223425.9 4184 55450 0134 2.2619 1.7761  0.91  3.64  0.53  3.31  3.42  3.11  0.15988
162926.88+223425.9 4184 55450 0134 2.2619 2.0638  1.35  5.40  1.26  6.63  5.00  6.25  0.06257
162931.47+122653.2 4066 55444 0654 1.7298 1.5433  0.31  3.44  0.38  3.45  3.20  3.19  0.07065
162931.47+122653.2 4066 55444 0654 1.7298 1.6315  0.37  3.70  0.46  3.07  3.31  2.93  0.03666
162934.23+315732.7 4955 55750 0082 2.0449 1.7589  1.34 14.89  1.58 17.56 14.45 17.01  0.09832
162934.23+315732.7 4955 55750 0082 2.0449 1.8293  1.06 10.60  0.83 10.38 10.24 10.13  0.07331
162934.23+315732.7 4955 55750 0082 2.0449 1.8815  0.54  6.75  0.39  3.90  6.57  3.48  0.05510
162935.68+321009.5 4955 55750 0086 2.0332 1.8212  0.38  6.33  0.31  3.10  5.72  2.91  0.07233
162946.22+184414.7 4061 55362 0403 2.3116 2.0663  0.69  5.75  0.38  5.43  5.48  5.00  0.07681
162946.22+184414.7 4061 55362 0403 2.3116 2.1789  0.27  3.38  0.29  3.63  3.09  3.45  0.04087
163002.83+210237.8 4061 55362 0586 2.2767 1.9157  1.10 13.75  0.59  8.43 12.88  7.53  0.11620
163009.95+204638.2 4061 55362 0584 2.2839 1.8405  1.12  4.00  0.74  4.93  3.76  4.51  0.14404
163009.95+204638.2 4061 55362 0584 2.2839 1.8639  0.78  2.79  0.47  2.94  2.61  2.78  0.13600
163023.02+270812.2 5005 55751 0248 2.2181 1.7390  0.97  4.41  0.72  4.50  4.14  4.17  0.15982
163023.02+270812.2 5005 55751 0248 2.2181 1.8422  0.25  3.57  0.20  4.00  3.25  3.61  0.12358
163023.02+270812.2 5005 55751 0248 2.2181 2.0514  0.47  4.27  0.49  2.88  3.82  2.71  0.05314
163023.56+242546.8 4188 55684 0304 2.3097 1.9545  0.45  7.50  0.28  4.67  7.60  4.59  0.11304
163023.56+242546.8 4188 55684 0304 2.3097 2.1226  1.11 13.88  0.67 11.17 12.90 11.05  0.05813
163029.31+221013.9 4184 55450 0050 2.3259 1.8499  0.63  3.50  0.69  3.83  3.25  3.54  0.15324
163029.31+221013.9 4184 55450 0050 2.3259 1.9222  0.60  4.00  0.58  3.41  3.65  3.31  0.12869
163051.33+142702.7 4068 55445 0596 2.2979 2.0211  0.74 12.33  0.30 10.00 11.90  8.00  0.08744
163056.01+144335.0 4068 55445 0588 2.3919 1.9650  0.67  4.47  0.84  5.25  4.22  4.95  0.13371
163056.01+144335.0 4068 55445 0588 2.3919 2.1130  0.54  4.91  0.44  6.29  4.66  5.56  0.08559
163101.23+290447.6 5005 55751 0796 2.3286 2.0643  1.09  4.54  0.72  2.88  4.32  2.70  0.08254
163121.50+284107.5 5005 55751 0814 2.1273 1.9646  0.59  4.92  0.36  4.50  4.80  4.44  0.05338
163132.50+271728.2 5005 55751 0172 1.8273 1.5974  1.20  7.50  0.83  7.55  7.01  7.30  0.08461
163132.50+271728.2 5005 55751 0172 1.8273 1.6814  0.46  6.57  0.34  2.83  6.52  2.66  0.05293
163136.14+173817.6 4064 55366 0238 2.2918 1.9422  0.56  4.67  0.33  4.13  4.38  3.97  0.11181
163147.48+144337.6 4068 55445 0628 2.3910 1.9262  0.71  6.45  0.66  6.00  6.29  5.74  0.14636
163200.71+193757.8 4061 55362 0350 2.3441 2.0221  0.69  3.83  0.39  3.25  3.69  3.12  0.10090
163200.71+193757.8 4061 55362 0350 2.3441 2.2040  0.99  5.21  0.91  4.79  4.85  4.43  0.04277
163208.38+221839.1 4184 55450 0014 1.9592 1.5545  0.55  4.23  0.44  3.38  3.88  3.22  0.14601
163213.48+262841.9 4190 55686 0496 2.3916 2.2406  0.29  4.83  0.34  3.40  4.35  3.27  0.04551
163214.50+121803.1 4066 55444 0862 1.8671 1.5734  0.32 16.00  0.24  8.00 13.78  8.11  0.10765
163215.54+261518.6 4190 55686 0488 1.7001 1.5264  0.38  4.75  0.28  5.60  4.40  5.21  0.06640
163222.87+294301.5 5005 55751 0870 1.8959 1.6514  0.74  9.25  0.70  8.75  8.77  8.69  0.08798
163227.37+153129.1 4056 55357 0077 2.2215 2.0895  0.49  4.45  0.34  3.09  4.00  2.97  0.04181
163234.24+305410.6 4953 55749 0965 1.8183 1.5976  0.42  2.63  0.47  2.76  2.44  2.65  0.08137
163239.37+220141.8 4187 55693 0438 1.9377 1.6377  0.62  6.89  0.72  8.00  6.80  7.81  0.10730
163239.37+220141.8 4187 55693 0438 1.9377 1.6439  0.65  8.13  0.40  4.44  7.61  4.14  0.10498
163239.37+220141.8 4187 55693 0438 1.9377 1.6551  0.92  7.08  1.11  9.25  6.53  8.79  0.10080
163239.37+220141.8 4187 55693 0438 1.9377 1.8312  1.36 13.60  0.96 10.67 13.13  9.54  0.03691
163257.51+145949.3 4068 55445 0704 2.2112 1.9075  0.60  3.75  0.60  3.53  3.61  3.36  0.09903
163257.51+145949.3 4068 55445 0704 2.2112 2.0627  1.35  5.87  0.77  4.53  5.60  4.22  0.04731
163257.60+313010.2 4953 55749 0946 1.8312 1.6969  0.64  3.56  0.58  3.87  3.24  3.73  0.04856
163305.32+145300.1 4068 55445 0710 2.2767 2.0052  0.35  3.50  0.22  5.50  3.17  4.54  0.08628
163305.67+222820.6 4187 55693 0678 2.3669 1.8749  0.50  8.33  0.44  6.29  7.98  5.62  0.15667
163305.67+222820.6 4187 55693 0678 2.3669 1.9927  0.36  4.50  0.23  3.29  4.35  2.94  0.11727
163319.76+190856.7 4061 55362 0256 1.9416 1.6462  0.34  8.50  0.30  7.50  7.17  7.30  0.10544
163319.76+190856.7 4061 55362 0256 1.9416 1.6588  0.66 13.20  0.23  3.83 13.19  3.80  0.10074
163322.76+300055.1 4953 55749 0024 1.9400 1.7575  0.41  5.13  0.34  4.86  4.95  4.63  0.06400
163322.76+300055.1 4953 55749 0024 1.9400 1.7592  0.52  6.50  0.36  4.50  5.83  4.06  0.06338
163322.85+255624.1 4188 55684 0870 1.8110 1.4570  0.68  3.58  0.61  2.44  3.33  2.32  0.13379
163322.85+255624.1 4188 55684 0870 1.8110 1.5020  0.57  2.59  0.75  2.42  2.39  2.32  0.11593
163324.23+170218.6 4064 55366 0176 2.3758 1.9595  0.75  6.25  0.32  4.00  5.85  3.59  0.13086
163352.60+112538.6 4066 55444 0112 2.3304 2.1802  1.28  8.00  1.01  5.94  7.42  5.63  0.04612
163401.66+235014.7 4188 55684 0176 2.3597 2.0651  0.43  4.30  0.36  3.60  4.19  3.54  0.09151
163401.66+235014.7 4188 55684 0176 2.3597 1.9814  0.73  6.08  0.48  4.00  5.66  3.75  0.11889
163409.81+135943.8 4068 55445 0774 2.3153 2.1872  0.77 11.00  0.50 10.00  9.76  8.72  0.03938
163417.14+141512.3 4068 55445 0766 2.3409 1.9785  0.94  5.88  0.49  4.90  5.60  4.41  0.11432
163417.14+141512.3 4068 55445 0766 2.3409 2.0333  1.61  8.94  1.05  7.00  8.55  6.73  0.09629
163421.48+213002.7 4187 55693 0338 2.2355 2.0531  0.86  7.17  0.66  5.50  6.95  5.36  0.05796
163429.63+150333.3 4068 55445 0784 2.3396 2.1928  0.66  3.88  0.44  2.75  3.73  2.64  0.04492
163433.47+195648.9 4061 55362 0802 2.2512 2.0130  0.79  7.18  0.23  3.83  6.60  3.40  0.07594
163433.47+195648.9 4061 55362 0802 2.2512 2.0182  0.30  4.29  0.22  3.14  3.89  2.91  0.07423
163442.07+260241.0 4190 55686 0409 1.8221 1.5024  0.40  2.50  0.41  2.93  2.35  2.77  0.11966
163442.07+260241.0 4190 55686 0409 1.8221 1.5978  0.54  3.18  0.65  3.82  2.93  3.49  0.08263
163503.40+135646.4 4068 55445 0814 2.3197 2.1648  0.52  4.33  0.35  2.69  3.88  2.50  0.04775
163503.40+135646.4 4068 55445 0814 2.3197 2.1962  0.43  3.58  0.27  3.86  3.28  3.66  0.03789
163513.87+291549.3 5005 55751 0943 2.2249 2.0660  0.28  4.00  0.21  3.50  3.68  3.46  0.05049
163516.45+193943.0 4061 55362 0858 2.2827 1.8034  0.60  3.16  0.77  3.08  2.96  2.90  0.15654
163523.59+133054.6 4068 55445 0192 2.1445 1.7491  0.33  4.71  0.30  4.29  4.68  3.90  0.13358
163527.01+141301.7 4068 55445 0848 2.3237 1.9458  0.31  2.82  0.48  2.67  2.68  2.55  0.12012
163527.01+141301.7 4068 55445 0848 2.3237 2.1067  0.71  3.23  0.80  3.64  2.97  3.45  0.06742
163551.84+171949.8 4064 55366 0064 1.9884 1.6651  0.82 20.50  0.54 13.50 18.16 11.81  0.11400
163552.48+275158.6 5005 55751 0060 2.0136 1.6540  1.39 10.69  0.99  7.62 10.16  7.26  0.12639
163556.70+111838.3 4075 55352 0382 2.2659 1.7834  0.84  5.25  0.62  4.43  5.02  4.28  0.15851
163556.70+111838.3 4075 55352 0382 2.2659 1.8036  0.29  2.42  0.44  2.93  2.22  2.72  0.15146
163556.70+111838.3 4075 55352 0382 2.2659 2.0159  0.40  4.44  0.39  3.55  3.98  3.35  0.07947
163556.84+110907.8 4075 55352 0418 2.1543 1.7548  1.01 14.43  0.84 14.00 13.61 12.35  0.13460
163616.29+241615.6 4188 55684 0056 2.2860 1.8018  0.58  4.83  0.52  3.47  4.48  3.28  0.15807
163619.82+141402.5 4068 55445 0884 2.3434 2.0540  0.42  3.50  0.24  3.43  3.34  3.26  0.09029
163619.82+141402.5 4068 55445 0884 2.3434 2.1025  0.59  5.36  0.67  6.70  4.90  6.38  0.07464
163639.30+120539.4 4075 55352 0699 2.3666 1.9547  0.69  7.67  0.73  6.08  6.91  5.71  0.12977
163639.30+120539.4 4075 55352 0699 2.3666 1.9746  1.36 11.33  1.21 10.08 10.37  9.26  0.12317
163639.30+120539.4 4075 55352 0699 2.3666 2.1346  0.52  4.73  0.23  2.30  4.33  2.10  0.07128
163641.31+112120.7 4075 55352 0342 2.1859 1.9604  0.40  8.00  0.34  6.80  6.93  5.87  0.07328
163652.45+175235.4 4064 55366 0034 2.3210 1.8380  0.52  7.43  0.39  6.50  7.16  5.97  0.15588
163701.85+284532.1 5005 55751 0990 2.3443 1.9941  1.29  6.79  0.50  5.00  6.51  4.84  0.11016
163701.85+284532.1 5005 55751 0990 2.3443 2.0952  0.83  3.46  0.66  3.47  3.28  3.31  0.07725
163701.85+284532.1 5005 55751 0990 2.3443 2.1806  0.48  2.82  0.32  2.46  2.67  2.38  0.05015
163701.85+284532.1 5005 55751 0990 2.3443 2.2161  0.30  3.33  0.40  2.50  3.11  2.31  0.03907
163717.45+214503.9 4187 55693 0148 2.2712 2.0473  0.26  5.20  0.28  5.60  5.44  4.85  0.07078
163742.71+251335.8 4188 55684 0990 2.3033 1.9276  1.21  4.84  0.80  4.00  4.56  3.67  0.12016
163752.04+233848.9 4187 55693 0852 1.8210 1.5082  0.60  2.22  0.42  3.23  2.08  2.96  0.11699
163752.04+233848.9 4187 55693 0852 1.8210 1.5644  0.29  2.42  0.39  2.44  2.18  2.23  0.09508
163759.91+215713.5 4187 55693 0108 2.0001 1.7464  1.16  4.64  0.77  3.35  4.44  3.14  0.08813
163759.91+215713.5 4187 55693 0108 2.0001 1.7617  0.64  3.56  0.55  3.06  3.35  2.90  0.08261
163759.91+215713.5 4187 55693 0108 2.0001 1.7858  1.39  4.09  1.76  5.50  3.81  5.15  0.07398
163818.84+133045.9 4068 55445 0024 2.1501 1.9830  0.56  8.00  0.29  4.83  7.89  4.89  0.05445
163833.15+163911.3 4063 55364 0818 2.0854 1.7757  0.36  4.00  0.50  3.85  3.72  3.71  0.10539
163845.22+154426.1 4063 55364 0180 2.3290 1.8386  0.47  2.94  0.22  3.14  2.72  2.77  0.15803
163845.22+154426.1 4063 55364 0180 2.3290 1.9798  0.76  6.91  0.45  4.50  6.28  4.21  0.11036
163845.22+154426.1 4063 55364 0180 2.3290 2.1814  0.89  5.93  0.59  6.56  5.54  5.88  0.04532
163900.92+211607.2 4183 55447 0674 2.2796 2.1426  0.46  5.11  0.51  3.64  4.73  3.29  0.04265
163901.92+230648.8 4187 55693 0914 1.6191 1.4856  0.41  3.42  0.37  2.31  3.12  2.24  0.05227
163901.92+230648.8 4187 55693 0914 1.6191 1.5220  0.87  3.48  0.33  3.00  3.25  2.97  0.03776
163906.26+153655.3 4063 55364 0176 2.3230 1.9084  0.50  6.25  0.27  3.38  5.89  3.04  0.13248
163915.48+130815.6 4075 55352 0790 2.2354 1.8913  1.02 17.00  0.75 12.50 15.17 10.92  0.11197
163922.09+275951.4 4190 55686 0822 1.9248 1.5052  0.80  3.81  0.76  3.62  3.51  3.33  0.15363
163922.09+275951.4 4190 55686 0822 1.9248 1.6273  0.86  9.56  0.89  6.85  9.07  6.34  0.10686
163922.09+275951.4 4190 55686 0822 1.9248 1.7375  0.68  4.86  0.90  5.63  4.75  5.22  0.06608
163926.21+160253.8 4063 55364 0148 2.3499 2.2230  0.45  4.50  0.24  3.00  4.24  2.74  0.03860
163936.08+232805.7 4186 55691 0374 2.3678 1.8759  0.43  4.30  0.39  4.33  3.99  3.88  0.15659
163942.93+155104.9 4063 55364 0120 2.1173 1.8337  0.90 12.86  0.85 10.63 11.64 10.35  0.09510
163953.82+165856.5 4062 55383 0332 2.3135 2.0516  0.74  3.52  0.67  2.79  3.38  2.65  0.08215
163953.82+165856.5 4062 55383 0332 2.3135 2.1383  1.20  4.44  0.88  5.18  4.12  4.76  0.05427
163956.27+123925.9 4075 55352 0844 2.2374 1.7661  0.43  2.39  0.46  3.07  2.25  2.87  0.15605
163956.27+123925.9 4075 55352 0844 2.2374 2.1268  0.58  3.87  0.42  2.80  3.53  2.55  0.03475
163958.33+204723.3 4183 55447 0734 2.3942 1.9366  0.28  3.50  0.23  2.88  3.37  2.78  0.14381
163958.33+204723.3 4183 55447 0734 2.3942 2.2805  0.76  8.44  0.52  6.50  8.30  6.10  0.03406
164000.57+133005.3 4065 55368 0414 2.1757 1.7249  1.29 10.75  1.16  9.67 10.54  9.02  0.15191
164004.83+122912.2 4075 55352 0852 2.2463 1.7770  0.57  5.70  0.38  3.80  5.31  3.56  0.15489
164008.42+192715.9 4062 55383 0670 1.7699 1.4852  0.37  4.11  0.40  4.44  3.91  4.23  0.10803
164011.65+240937.0 4186 55691 0356 2.3314 2.0588  0.38  4.22  0.24  3.43  3.85  2.97  0.08516
164042.91+211125.6 4183 55447 0764 2.1249 1.6999  0.47  4.70  0.95  4.75  4.36  4.40  0.14515
164048.30+112400.1 4075 55352 0018 2.1802 1.9626  1.10 15.71  0.95 13.57 14.50 13.44  0.07076
164052.70+195331.0 4183 55447 0340 2.1712 1.9387  0.98  4.45  0.68  3.24  4.17  3.00  0.07600
164141.40+274313.4 4190 55686 0912 1.6654 1.5376  0.47  3.62  0.38  4.22  3.38  3.86  0.04910
164200.08+132531.1 4065 55368 0286 2.2436 1.7864  0.92  4.18  0.54  4.15  4.02  4.04  0.15078
164214.55+131042.5 4075 55352 0942 2.3679 2.2104  0.36  3.00  0.45  2.65  2.77  2.51  0.04786
164224.95+274130.3 4190 55686 0946 2.2201 1.9747  0.57  6.33  0.33  4.71  5.85  4.46  0.07910
164230.70+243645.4 4186 55691 0776 2.1702 1.7013  0.27  2.45  0.27  2.45  2.33  2.30  0.15871
164230.70+243645.4 4186 55691 0776 2.1702 1.9165  1.42  7.10  0.99  4.95  6.64  4.63  0.08322
164244.75+204941.0 4183 55447 0854 2.2962 1.8273  0.95 13.57  0.73  9.13 12.25  8.12  0.15225
164244.75+204941.0 4183 55447 0854 2.2962 1.9262  0.30  5.00  0.30  4.29  4.79  4.24  0.11851
164244.75+204941.0 4183 55447 0854 2.2962 1.9530  0.33  8.25  0.27  5.40  6.94  5.47  0.10951
164317.78+123509.2 4075 55352 0996 2.3657 2.0561  0.63 10.50  0.35  7.00 10.11  6.14  0.09620
164317.78+123509.2 4075 55352 0996 2.3657 2.0713  0.51  7.29  0.40  6.67  6.53  6.75  0.09128
164428.80+260539.8 4185 55469 0468 1.9881 1.5496  0.47  4.27  0.41  3.73  4.19  3.54  0.15738
164438.35+264922.9 4185 55469 0566 2.3358 1.9845  0.64  7.11  0.49  5.44  7.03  5.41  0.11082
164501.21+155602.7 4059 55360 0406 2.2457 1.7519  1.37  4.57  0.83  3.19  4.34  2.96  0.16356
164501.21+155602.7 4059 55360 0406 2.2457 2.0771  0.36  4.00  0.33  3.30  3.76  3.10  0.05329
164516.89+274248.4 4189 55679 0338 2.3001 1.8055  0.39  4.88  0.25  2.78  4.82  2.80  0.16096
164516.89+274248.4 4189 55679 0338 2.3001 2.0637  0.39  6.50  0.26  3.71  6.55  3.74  0.07419
164547.28+224534.4 4182 55446 0730 2.3240 1.9571  0.61 10.17  0.37  6.17  9.66  6.25  0.11643
164625.80+243707.2 4186 55691 0978 2.2387 1.7444  0.31  4.43  0.32  4.57  4.06  4.22  0.16411
164626.44+223828.5 4182 55446 0800 2.1762 1.7046  0.49  3.77  0.40  4.00  3.57  3.60  0.15936
164626.44+223828.5 4182 55446 0800 2.1762 1.9768  0.30  3.33  0.25  2.78  3.13  2.66  0.06475
164637.46+243923.5 4186 55691 0980 2.3247 2.0586  0.50  3.85  0.30  3.00  3.66  2.89  0.08323
164637.46+243923.5 4186 55691 0980 2.3247 1.9622  1.01  7.21  1.08  7.71  6.73  7.22  0.11494
164707.85+265605.0 4185 55469 0648 2.2231 1.7679  0.85  8.50  0.24  6.00  8.27  6.16  0.15109
164707.85+265605.0 4185 55469 0648 2.2231 1.8548  0.53  7.57  0.23  4.60  7.40  4.56  0.12075
164707.85+265605.0 4185 55469 0648 2.2231 1.9870  0.51  8.50  0.32  5.33  8.73  5.09  0.07593
164707.85+265605.0 4185 55469 0648 2.2231 2.0710  0.29  4.83  0.20  6.67  4.85  6.80  0.04830
164707.85+265605.0 4185 55469 0648 2.2231 2.0756  0.33  8.25  0.28  7.00  8.25  6.38  0.04681
164728.68+263415.2 4185 55469 0700 2.3011 1.9242  0.37  9.25  0.26  4.33  7.75  3.92  0.12064
164728.68+263415.2 4185 55469 0700 2.3011 1.9489  0.31  6.20  0.33  6.60  5.57  6.49  0.11235
164742.66+182921.5 4176 55682 0500 2.3713 2.1791  1.23 12.30  0.57  9.50 11.72  8.89  0.05863
164742.66+182921.5 4176 55682 0500 2.3713 2.1842  0.72 10.29  0.75  8.33  9.64  7.45  0.05704
164742.66+182921.5 4176 55682 0500 2.3713 1.8618  1.36  9.07  0.95  6.33  8.57  6.02  0.16240
164742.66+182921.5 4176 55682 0500 2.3713 1.8804  1.11 10.09  0.76  6.91  9.29  6.64  0.15608
164742.66+182921.5 4176 55682 0500 2.3713 1.9005  1.17  9.75  0.79  6.58  9.07  6.40  0.14929
164748.82+273631.5 4185 55469 0667 2.3498 1.9029  0.53  5.30  0.43  3.31  5.12  3.10  0.14222
164753.44+270110.7 4185 55469 0694 2.3811 2.2435  0.40  4.00  0.51  3.92  3.90  3.79  0.04152
164803.80+234544.5 4182 55446 0820 1.8945 1.6732  1.27  4.54  1.00  5.00  4.29  4.78  0.07937
164807.55+254407.1 4185 55469 0294 2.1954 1.7056  0.20 10.00  0.22  7.33  8.16  7.13  0.16487
164807.55+254407.1 4185 55469 0294 2.1954 1.8648  0.70 23.33  0.43 21.50 26.13 18.77  0.10878
164845.16+164550.9 4059 55360 0160 2.3535 2.2418  0.96  8.00  0.82  6.31  7.51  6.13  0.03386
164858.36+340059.8 4987 55746 0490 2.1435 1.7941  0.27  6.75  0.25  5.00  6.60  4.96  0.11728
164906.08+261731.6 4185 55469 0230 2.2479 2.0978  0.59 11.80  0.47 11.75 12.18 10.07  0.04728
164941.75+171650.1 4059 55360 0888 2.2721 1.9440  0.44  4.89  0.20  3.33  4.39  3.19  0.10527
164942.85+202441.5 4179 55684 0784 2.1871 1.8054  1.00 16.67  0.76 15.20 15.41 13.55  0.12688
164942.85+202441.5 4179 55684 0784 2.1871 1.8399  0.75 10.71  0.40  6.67  9.37  6.25  0.11483
164951.50+184640.4 4176 55682 0634 2.2852 1.8000  0.39  4.88  0.20  3.33  4.81  3.25  0.15846
164955.78+223926.4 4182 55446 0882 2.3043 1.9424  0.58  6.44  0.33  4.71  6.39  4.55  0.11548
165001.13+235444.4 4181 55685 0349 2.2542 1.7894  0.29  3.22  0.40  4.44  2.88  3.99  0.15291
165013.17+253914.0 4185 55469 0172 2.2668 1.9356  0.67 11.17  0.90 12.86 10.99 12.87  0.10649
165013.17+253914.0 4185 55469 0172 2.2668 2.1291  0.86  9.56  0.73  8.11  8.99  7.59  0.04304
165017.64+202927.3 4179 55684 0794 2.2990 1.8617  0.84  4.67  0.61  5.08  4.31  4.63  0.14125
165036.94+252305.5 4181 55685 0644 2.1024 1.6406  0.60  5.00  0.49  3.77  4.57  3.64  0.15979
165036.94+252305.5 4181 55685 0644 2.1024 1.8696  1.16  5.52  0.67  3.94  5.26  3.61  0.07785
165045.66+275111.3 4185 55469 0834 2.2252 1.8610  0.96  8.73  0.63  7.88  8.21  7.25  0.11925
165045.66+275111.3 4185 55469 0834 2.2252 1.8893  0.31  4.43  0.23  3.83  4.05  3.87  0.10954
165047.03+350438.2 4987 55746 0552 1.8390 1.5653  0.40  3.33  0.42  3.23  3.16  3.12  0.10103
165051.08+344310.6 4987 55746 0536 2.0043 1.8144  1.17 11.70  0.90 10.00 11.00  9.63  0.06520
165051.08+344310.6 4987 55746 0536 2.0043 1.8292  0.37  6.17  0.32  5.33  5.46  5.19  0.05998
165053.32+274141.8 4185 55469 0822 2.3555 2.1605  0.45  4.09  0.31  3.44  3.92  3.06  0.05980
165054.23+253011.6 4185 55469 0086 2.1976 1.8444  1.41  7.05  1.20  7.06  6.78  6.52  0.11652
165054.23+253011.6 4185 55469 0086 2.1976 1.9245  1.36  9.07  1.28  7.53  8.60  7.13  0.08904
165110.20+350511.4 4987 55746 0594 2.2398 1.7572  1.27  6.68  0.73  4.87  6.26  4.49  0.15991
165110.20+350511.4 4987 55746 0594 2.2398 1.7719  0.35  2.50  0.37  2.31  2.33  2.24  0.15473
165110.20+350511.4 4987 55746 0594 2.2398 1.8753  0.26  3.25  0.55  3.44  3.17  3.32  0.11879
165110.20+350511.4 4987 55746 0594 2.2398 1.9578  0.29  2.42  0.33  3.30  2.31  3.00  0.09081
165110.20+350511.4 4987 55746 0594 2.2398 2.0036  1.22  7.18  0.88  5.87  6.63  5.71  0.07556
165110.20+350511.4 4987 55746 0594 2.2398 2.0524  0.20  2.86  0.35  2.92  2.75  2.78  0.05951
165110.20+350511.4 4987 55746 0594 2.2398 2.1118  0.40  3.33  0.29  3.63  3.11  3.21  0.04029
165129.67+253413.1 4185 55469 0094 2.1914 1.7633  0.26  5.20  0.27  3.86  4.74  3.71  0.14305
165140.98+181519.1 4176 55682 0354 2.3001 1.8107  0.58  8.29  0.39  6.50  7.80  5.68  0.15915
165140.98+181519.1 4176 55682 0354 2.3001 2.0088  0.42  8.40  0.35  5.00  7.46  4.64  0.09215
165143.27+195743.3 4179 55684 0160 2.3152 2.0044  1.58  7.90  1.42  7.10  7.47  6.74  0.09812
165155.40+262500.2 4185 55469 0068 2.1841 1.7663  0.54  4.50  0.58  3.63  4.05  3.35  0.13974
165301.73+184508.3 4176 55682 0734 2.2813 2.0364  0.60  8.57  0.46  5.75  8.57  5.55  0.07741
165303.05+192703.6 4179 55684 0106 2.1251 2.0056  0.33  3.67  0.28  3.50  3.44  3.16  0.03897
165313.37+213331.3 4178 55653 0424 2.3422 1.8574  0.30  3.33  0.22  3.67  3.13  3.53  0.15545
165317.14+305832.7 4996 55720 0550 2.1944 1.8547  0.92  5.75  0.52  3.25  5.45  2.97  0.11196
165321.46+313218.8 4992 55723 0484 1.9170 1.5834  1.10  5.79  1.12  5.89  5.56  5.64  0.12086
165348.15+173413.3 4176 55682 0249 2.2446 1.8719  0.77  3.67  0.60  3.53  3.36  3.29  0.12142
165348.15+173413.3 4176 55682 0249 2.2446 1.9363  0.87  5.80  1.03  4.90  5.36  4.50  0.09951
165402.15+261744.0 4185 55469 0028 2.2687 2.1322  0.37  7.40  0.21  4.20  6.68  3.78  0.04263
165402.15+261744.0 4185 55469 0028 2.2687 2.1510  1.64 18.22  1.07 11.89 16.61 10.81  0.03666
165409.61+342013.4 4987 55746 0360 2.1182 1.8235  1.99  9.48  2.13 10.14  9.03  9.68  0.09895
165419.77+291505.0 4996 55720 0368 2.3723 2.1827  1.18  4.92  1.28  5.33  4.69  5.10  0.05780
165430.07+172604.4 4176 55682 0214 2.2661 1.8368  0.41  3.73  0.40  2.35  3.50  2.24  0.13999
165430.07+172604.4 4176 55682 0214 2.2661 2.0147  0.28  2.80  0.32  3.20  2.61  2.99  0.07993
165433.26+264516.3 4180 55679 0568 2.3403 1.9107  0.48  3.20  0.39  3.55  3.08  3.36  0.13680
165508.44+183412.6 4176 55682 0894 2.2401 1.8391  0.41  2.28  0.32  2.46  2.15  2.23  0.13135
165508.44+183412.6 4176 55682 0894 2.2401 1.9735  0.65  4.33  0.90  5.63  4.18  5.21  0.08565
165511.45+290256.7 5013 55723 0548 1.9805 1.5361  0.39  3.55  0.29  3.22  3.49  3.14  0.16007
165511.45+290256.7 5013 55723 0548 1.9805 1.7630  0.84  4.94  0.50  4.55  4.67  4.37  0.07563
165513.28+301641.9 4996 55720 0644 2.3214 1.8723  0.57  4.75  0.92  4.84  4.49  4.61  0.14426
165513.28+301641.9 4996 55720 0644 2.3214 2.1306  0.25  3.13  0.31  3.10  2.99  2.88  0.05909
165527.33+203947.7 4175 55680 0536 1.7708 1.6642  0.44 11.00  0.23  5.75 10.77  5.25  0.03921
165529.32+352238.8 4987 55746 0713 2.2663 2.0254  0.48  6.86  0.26  3.25  6.70  3.01  0.07646
165529.32+352238.8 4987 55746 0713 2.2663 1.9187  0.98 10.89  0.72  7.20 10.49  6.95  0.11205
165530.67+333045.1 4987 55746 0292 2.0031 1.6618  0.61  4.69  0.72  5.14  4.55  4.96  0.12006
165530.67+333045.1 4987 55746 0292 2.0031 1.6821  0.75  4.69  0.46  4.60  4.46  4.16  0.11257
165532.83+172345.9 4176 55682 0082 2.1357 2.0074  0.45  4.50  0.25  4.17  4.07  3.75  0.04175
165532.83+172345.9 4176 55682 0082 2.1357 1.8553  0.50  6.25  0.32  3.20  5.96  2.96  0.09340
165538.92+320037.4 4992 55723 0394 2.1950 2.0117  0.95 19.00  0.74 18.50 19.47 15.40  0.05901
165542.06+203904.8 4175 55680 0538 2.2943 1.8121  1.33  7.00  0.80  5.71  6.61  5.31  0.15695
165546.32+274509.6 5013 55723 0461 2.3016 1.8067  0.35  4.38  0.28  3.11  4.28  2.85  0.16099
165546.32+274509.6 5013 55723 0461 2.3016 2.0163  0.78  4.88  0.41  3.73  4.42  3.49  0.09013
165546.32+274509.6 5013 55723 0461 2.3016 2.1506  0.43  4.78  0.30  3.00  4.35  2.70  0.04678
165548.87+274630.0 5013 55723 0462 2.0186 1.7980  1.58  9.29  1.37  8.06  8.93  7.76  0.07574
165609.48+250857.5 4181 55685 0948 2.1595 1.9759  0.99  7.62  0.67  5.15  7.34  4.87  0.05980
165609.48+250857.5 4181 55685 0948 2.1595 1.7514  0.46  3.83  0.59  4.21  3.51  3.97  0.13743
165609.48+250857.5 4181 55685 0948 2.1595 2.0249  0.37  6.17  0.31  3.10  5.88  2.93  0.04351
165618.35+275957.2 5013 55723 0475 2.1948 2.0676  0.89  7.42  0.62  4.13  7.24  3.87  0.04061
165622.70+262346.8 4180 55679 0654 2.1937 2.0686  0.44  4.00  0.32  4.00  3.87  3.59  0.03994
165631.20+353259.0 4987 55746 0781 2.0352 1.7507  1.41 10.07  1.63  9.59  9.51  9.01  0.09811
165635.38+292213.3 4996 55720 0280 2.3839 2.0229  0.65 10.83  0.40 10.00 10.34  8.82  0.11234
165635.38+292213.3 4996 55720 0280 2.3839 2.1580  0.44  4.89  0.29  4.83  4.58  4.17  0.06898
165638.98+331157.6 4992 55723 0638 2.2812 1.8526  0.64  4.92  0.45  2.25  4.49  2.11  0.13907
165638.98+331157.6 4992 55723 0638 2.2812 1.7796  0.42  3.00  0.48  2.82  2.83  2.76  0.16440
165644.43+332913.8 4992 55723 0664 2.2079 1.7280  1.21  6.37  0.95  5.28  6.12  5.08  0.16064
165654.29+341259.3 4987 55746 0234 1.8858 1.6473  0.43  6.14  0.42  5.25  6.13  4.90  0.08605
165654.29+341259.3 4987 55746 0234 1.8858 1.6591  0.91  9.10  0.69  6.90  8.19  6.58  0.08163
165654.29+341259.3 4987 55746 0234 1.8858 1.6788  0.47  6.71  0.32  4.00  6.55  3.79  0.07430
165702.17+322343.6 4992 55723 0696 2.1158 1.8130  0.87  8.70  0.34  4.86  7.86  4.29  0.10188
165709.11+204613.8 4175 55680 0602 1.6465 1.5257  0.69  3.14  0.44  2.93  2.95  2.72  0.04669
165710.07+252312.7 4180 55679 0292 2.2407 1.8674  0.87 10.88  0.95  9.50 10.25  8.61  0.12178
165717.93+231922.5 4178 55653 0746 2.2450 1.7989  0.93 13.29  0.54 10.80 13.42 10.55  0.14682
165717.93+231922.5 4178 55653 0746 2.2450 2.1350  0.97 19.40  0.74 12.33 17.50 12.52  0.03447
165741.31+274443.1 5013 55723 0378 2.2093 1.7252  0.86  4.78  0.41  2.56  4.60  2.45  0.16207
165801.42+344328.4 4987 55746 0852 1.9397 1.5959  0.55 11.00  0.40  8.00 10.19  7.02  0.12374
165818.53+261714.8 4180 55679 0774 2.0920 1.6245  0.60  3.00  0.45  2.25  2.80  2.09  0.16247
165818.53+261714.8 4180 55679 0774 2.0920 1.7085  0.42  3.00  0.95  3.06  2.74  2.92  0.13165
165819.66+313330.8 4992 55723 0300 2.0215 1.6368  0.23  2.56  0.23  2.88  2.35  2.73  0.13535
165826.28+311945.7 4996 55720 0821 2.2069 2.0139  1.45 12.08  1.26 12.60 11.00 11.32  0.06199
165826.28+311945.7 4996 55720 0821 2.2069 2.0216  0.76  5.85  0.47  4.70  5.43  4.25  0.05945
165826.28+311945.7 4996 55720 0821 2.2069 1.8464  0.65  7.22  0.60  4.62  7.01  4.47  0.11869
165826.28+311945.7 4996 55720 0821 2.2069 1.7466  0.33  2.75  0.42  4.20  2.52  3.82  0.15371
165829.60+244540.4 4180 55679 0250 2.3165 1.9554  0.57  5.18  0.64  4.27  4.83  4.01  0.11477
165829.60+244540.4 4180 55679 0250 2.3165 1.9746  0.61  3.59  0.31  3.44  3.36  3.20  0.10837
165841.60+270802.4 5013 55723 0366 2.2207 1.8824  0.97  6.06  1.11  6.53  5.75  6.25  0.11052
165841.60+270802.4 5013 55723 0366 2.2207 1.8947  0.49  4.90  0.22  4.40  4.55  3.93  0.10631
165911.37+344800.7 4987 55746 0896 2.1554 1.7794  0.89  5.24  1.05  4.20  4.95  4.01  0.12620
165911.37+344800.7 4987 55746 0896 2.1554 1.8224  0.68  3.78  0.60  5.00  3.51  4.63  0.11107
165911.37+344800.7 4987 55746 0896 2.1554 1.8830  0.49  2.58  0.72  4.50  2.46  4.10  0.09004
165911.37+344800.7 4987 55746 0896 2.1554 1.9310  0.40  4.00  0.67  4.19  3.76  3.91  0.07364
165911.37+344800.7 4987 55746 0896 2.1554 1.9999  1.06  7.57  0.42  2.63  7.10  2.46  0.05049
165936.51+313905.0 4992 55723 0226 2.2385 1.9905  0.35  3.89  0.23  2.56  3.46  2.43  0.07950
165939.34+310622.6 4996 55720 0868 1.8386 1.4713  0.70  5.83  0.41  6.83  5.66  6.00  0.13769
165939.34+310622.6 4996 55720 0868 1.8386 1.7325  0.48  9.60  0.31  6.20  8.32  5.83  0.03808
170011.73+275840.0 5013 55723 0272 2.1578 1.7319  1.04  4.95  0.48  6.00  4.69  5.76  0.14387
170026.93+193012.1 4175 55680 0254 2.1973 1.7164  0.57  3.80  0.54  3.38  3.59  3.16  0.16157
170026.93+193012.1 4175 55680 0254 2.1973 2.0087  0.67  4.19  1.00  4.55  3.84  4.30  0.06072
170044.37+275753.8 5013 55723 0268 2.3595 1.8637  0.23  3.83  0.23  2.88  3.90  2.75  0.15833
170049.90+211241.9 4175 55680 0798 2.3748 1.9684  0.31  6.20  0.20  4.00  5.23  3.46  0.12761
170049.90+211241.9 4175 55680 0798 2.3748 2.0931  0.35  5.83  0.42  8.40  5.60  7.32  0.08694
170102.83+201947.5 4175 55680 0240 2.3182 2.0501  0.46  5.11  0.27  2.45  4.72  2.34  0.08405
170114.14+263154.0 4180 55679 0925 2.2953 2.1596  0.67  5.58  0.38  4.75  5.16  4.70  0.04203
170124.75+351156.3 4987 55746 0987 2.1188 1.9105  0.36  9.00  0.25  6.25  7.83  6.42  0.06901
170124.75+351156.3 4987 55746 0987 2.1188 1.9769  0.34  8.50  0.24  6.00  8.13  5.95  0.04653
170128.03+334127.5 4987 55746 0052 2.3610 2.2177  0.57  4.75  0.48  3.69  4.60  3.59  0.04354
170131.13+224011.1 4178 55653 0956 1.7345 1.6010  0.90 15.00  0.58 11.60 13.51 10.62  0.05001
170136.10+283413.1 5013 55723 0806 2.3717 1.9242  0.54  7.71  0.45  6.43  7.64  6.09  0.14144
170136.10+283413.1 5013 55723 0806 2.3717 2.1217  0.23  5.75  0.32  4.57  5.20  4.53  0.07689
170143.45+203343.6 4175 55680 0853 2.3383 2.0196  0.48  5.33  0.62  4.13  5.04  3.86  0.10000
170144.37+302805.0 4996 55720 0928 2.2216 1.9731  0.76  4.22  0.82  4.56  3.89  4.19  0.08010
170144.37+302805.0 4996 55720 0928 2.2216 2.0190  1.01  6.31  0.83  3.61  6.00  3.39  0.06486
170144.37+302805.0 4996 55720 0928 2.2216 2.0460  0.20  2.86  0.26  3.71  2.68  3.54  0.05599
170156.86+222706.8 4178 55653 0990 2.1894 1.8325  0.45  7.50  0.28  4.67  6.48  3.99  0.11812
170159.54+263401.9 4180 55679 0974 2.2365 1.8999  1.00  6.25  0.69  3.83  5.86  3.49  0.10938
170159.54+263401.9 4180 55679 0974 2.2365 2.0607  1.18  4.92  1.07  5.63  4.72  5.38  0.05579
170242.08+335350.5 4993 55738 0566 1.6331 1.4550  0.50  2.50  1.09  3.21  2.41  3.04  0.06992
170242.08+335350.5 4993 55738 0566 1.6331 1.4985  0.45  2.50  0.77  4.28  2.33  3.99  0.05242
170242.08+335350.5 4993 55738 0566 1.6331 1.4998  0.56  3.11  0.58  3.63  2.92  3.42  0.05190
170254.82+211811.6 4175 55680 0870 2.1721 1.6906  0.65  2.71  0.52  3.06  2.56  2.80  0.16316
170254.82+211811.6 4175 55680 0870 2.1721 1.7508  0.43  2.53  0.33  2.54  2.42  2.39  0.14155
170254.82+211811.6 4175 55680 0870 2.1721 1.8300  2.82  6.88  1.79  5.11  6.50  4.77  0.11362
170256.01+252444.9 4180 55679 0046 2.1850 1.8512  0.30  4.29  0.33  4.71  3.85  4.16  0.11026
170256.01+252444.9 4180 55679 0046 2.1850 1.8964  0.78  8.67  0.27  4.50  8.32  4.34  0.09470
170310.95+195515.6 4175 55680 0106 2.1981 1.7954  0.20  2.86  0.31  3.88  2.77  3.65  0.13377
170343.64+334245.1 4993 55738 0606 2.1468 1.7205  0.60  8.57  0.32  8.00  8.45  7.27  0.14455
170343.64+334245.1 4993 55738 0606 2.1468 2.0192  0.86 14.33  0.73 12.17 13.64 12.17  0.04137
170401.25+321800.5 4992 55723 0958 1.8048 1.6995  0.69  5.31  0.51  3.64  4.92  3.55  0.03825
170403.58+223452.6 4177 55688 0202 2.1307 1.8842  1.34  5.58  0.93  3.88  5.19  3.62  0.08183
170433.42+291835.6 5013 55723 0902 2.1898 1.7110  0.67  3.72  0.48  3.43  3.47  3.17  0.16122
170433.42+291835.6 5013 55723 0902 2.1898 1.7210  0.29  3.63  0.29  3.63  3.19  3.17  0.15763
170433.42+291835.6 5013 55723 0902 2.1898 1.8184  0.79  4.65  1.01  4.04  4.36  3.84  0.12316
170501.55+262743.5 5014 55717 0472 2.2256 1.9701  1.28 11.64  1.07 11.89 10.82 10.72  0.08234
170508.68+323547.6 4993 55738 0376 1.9827 1.6861  0.29  3.22  0.29  3.63  2.89  3.27  0.10436
170513.67+311542.7 4997 55738 0606 2.3002 1.8189  0.40  4.00  0.50  3.57  3.91  3.44  0.15634
170513.67+311542.7 4997 55738 0606 2.3002 2.0473  0.48  4.00  0.20  2.50  3.64  2.29  0.07956
170513.73+331636.0 4993 55738 0398 2.2243 1.9073  0.47  6.71  0.37  4.63  6.68  4.55  0.10312
170513.73+331636.0 4993 55738 0398 2.2243 1.9681  0.53  7.57  0.75 10.71  7.17 10.04  0.08261
170513.73+331636.0 4993 55738 0398 2.2243 2.0096  0.69  9.86  0.70 10.00  9.87  9.21  0.06880
170525.22+335222.5 4993 55738 0688 2.1878 1.9003  1.30  5.91  1.48  5.48  5.45  5.11  0.09424
170525.22+335222.5 4993 55738 0688 2.1878 2.0367  1.01  4.21  0.56  4.31  4.02  4.06  0.04852
170525.54+274427.7 5000 55715 0404 2.2058 1.8774  0.51  4.64  0.34  3.09  4.28  2.86  0.10766
170529.15+220122.4 4174 55659 0660 2.2375 2.0365  0.51  4.25  0.54  4.50  4.00  4.27  0.06401
170538.80+294905.6 4997 55738 0369 2.3775 1.8597  0.65  3.61  0.68  4.25  3.29  3.98  0.16490
170538.80+294905.6 4997 55738 0369 2.3775 2.1806  1.10  5.24  0.67  4.47  4.91  4.24  0.05999
170546.88+225644.6 4174 55659 0638 2.3308 2.0401  0.28  3.11  0.25  3.13  2.76  3.13  0.09107
170546.88+225644.6 4174 55659 0638 2.3308 2.1744  0.63  4.20  0.88  5.50  3.98  5.19  0.04806
170547.51+304709.4 4997 55738 0398 1.9249 1.4933  0.68  2.34  0.45  2.65  2.21  2.53  0.15831
170551.32+320643.6 4993 55738 0328 2.1927 1.8819  0.95 11.88  0.64  9.14 10.56  9.19  0.10206
170555.55+270408.3 5014 55717 0566 2.1798 1.8073  0.48  3.69  0.28  4.67  3.52  4.05  0.12395
170555.55+270408.3 5014 55717 0566 2.1798 1.9476  0.86  8.60  0.76  7.60  7.94  7.00  0.07568
170555.55+270408.3 5014 55717 0566 2.1798 1.9951  0.84  8.40  0.69  8.63  8.29  7.86  0.05977
170558.66+304738.6 4997 55738 0400 2.1223 1.8051  0.48  4.36  0.39  4.33  3.98  4.30  0.10672
170558.66+304738.6 4997 55738 0400 2.1223 1.8676  0.70  7.00  0.69  5.75  6.64  5.62  0.08489
170619.79+331700.6 4993 55738 0320 2.3566 2.1755  0.61  4.69  0.66  2.87  4.36  2.74  0.05541
170628.67+231418.4 4177 55688 0130 2.2576 2.0742  1.07 10.70  0.69  8.63 10.03  7.65  0.05788
170633.28+242835.3 4177 55688 0890 2.1560 1.9108  0.98  8.91  0.76  6.91  8.78  6.36  0.08070
170633.28+242835.3 4177 55688 0890 2.1560 1.6771  0.69  5.31  0.54  3.60  4.88  3.47  0.16310
17079.82+331909.1  4993 55738 0278 2.0244 1.5866  1.38  7.26  1.04  5.47  6.97  5.24  0.15511
170718.42+303527.3 4997 55738 0310 2.1019 1.7554  1.40 10.77  0.97  8.82 10.04  8.24  0.11790
170718.42+303527.3 4997 55738 0310 2.1019 1.7727  1.03  9.36  1.00  9.09  8.76  8.45  0.11172
170720.13+264600.9 5014 55717 0694 2.3239 1.9017  0.61  2.90  0.67  3.19  2.74  3.07  0.13501
170720.13+264600.9 5014 55717 0694 2.3239 1.9638  0.82  4.10  0.44  4.00  3.88  3.91  0.11417
170720.13+264600.9 5014 55717 0694 2.3239 2.2017  0.45  3.46  0.26  2.89  3.26  2.70  0.03744
170725.40+294105.6 4997 55738 0332 1.6148 1.4934  0.91  3.14  0.38  2.38  2.91  2.29  0.04750
170725.40+294105.6 4997 55738 0332 1.6148 1.5200  0.62  2.95  0.33  2.75  2.71  2.56  0.03691
170741.51+271101.2 5014 55717 0685 2.3054 1.9265  0.48  4.00  0.43  3.58  3.77  3.34  0.12115
170741.51+271101.2 5014 55717 0685 2.3054 2.0481  0.73  3.84  0.86  3.91  3.70  3.62  0.08086
170746.09+325659.0 4993 55738 0261 1.8857 1.5912  0.28  4.67  0.22  3.67  4.28  3.31  0.10723
170753.02+233008.3 4177 55688 0062 2.1666 1.9230  0.89  8.09  0.63  7.88  7.72  7.69  0.07988
170753.26+294305.2 5000 55715 0706 2.3116 2.1173  0.52  5.20  0.25  4.17  4.79  4.08  0.06039
170757.55+332934.4 4993 55738 0776 1.7055 1.5063  1.06 15.14  0.85 12.14 14.17 11.31  0.07633
170806.75+250354.3 5015 55707 0532 2.3955 1.9245  1.13  9.42  0.67  6.70  9.15  6.49  0.14823
170806.75+250354.3 5015 55707 0532 2.3955 1.9412  0.91  8.27  0.90  8.18  7.77  7.68  0.14265
170806.75+250354.3 5015 55707 0532 2.3955 2.2036  0.50  5.00  0.72  7.20  4.51  6.87  0.05811
170806.75+250354.3 5015 55707 0532 2.3955 2.2497  1.30 11.82  1.15 10.45 11.01 10.24  0.04386
170838.13+300308.8 4997 55738 0260 2.2342 2.0042  0.50  3.85  0.35  3.18  3.64  3.03  0.07364
170838.13+300308.8 4997 55738 0260 2.2342 1.9023  0.25  5.00  0.42  3.50  4.72  3.40  0.10786
170840.12+210308.0 4174 55659 0215 2.3548 2.0827  0.94  9.40  0.65  7.22  8.95  6.85  0.08439
170845.61+300036.5 4997 55738 0258 1.9242 1.6310  0.61  6.78  0.22  4.40  6.12  3.77  0.10527
170904.29+331912.2 4993 55738 0200 1.9223 1.6305  0.33  2.75  0.32  4.57  2.64  4.06  0.10481
170909.28+325803.4 4993 55738 0182 1.8894 1.5277  0.61  6.78  0.79  5.27  6.27  4.82  0.13295
170909.28+325803.4 4993 55738 0182 1.8894 1.5860  0.75  6.25  0.50  4.55  6.03  4.20  0.11048
170912.50+295929.8 4997 55738 0212 1.6813 1.5435  0.29  3.22  0.42  3.82  3.05  3.53  0.05271
170915.20+293152.7 4997 55738 0204 2.1747 1.9752  0.55  3.93  0.39  3.55  3.54  3.49  0.06481
170921.47+272555.5 5000 55715 0246 2.1737 1.7001  0.44  3.14  0.45  4.09  3.05  3.70  0.16022
170926.49+331155.8 4993 55738 0194 2.3877 2.0075  0.37  4.63  0.27  5.40  4.49  5.19  0.11848
170929.58+323826.9 4993 55738 0175 1.9054 1.5206  1.13  8.07  0.80  6.15  7.78  5.73  0.14113
170929.58+323826.9 4993 55738 0175 1.9054 1.6787  0.53  4.82  0.47  5.22  4.57  4.93  0.08106
170942.56+335117.7 4993 55738 0846 1.6541 1.4678  0.36  7.20  0.24  4.80  6.79  4.96  0.07265
170942.56+335117.7 4993 55738 0846 1.6541 1.5311  0.24  4.00  0.21  3.00  3.55  2.93  0.04742
170953.06+324446.3 4993 55738 0180 2.3242 1.8223  0.59  3.93  0.39  3.55  3.75  3.46  0.16223
171007.41+294940.9 4997 55738 0178 2.0931 1.6685  0.39  3.00  0.52  4.00  2.89  3.84  0.14659
171044.88+293921.3 5000 55715 0839 2.3075 1.8916  0.68  2.96  0.64  4.00  2.78  3.74  0.13358
171044.88+293921.3 5000 55715 0839 2.3075 1.9843  0.76  5.07  0.50  3.85  4.74  3.62  0.10247
171044.88+293921.3 5000 55715 0839 2.3075 2.0091  1.07  4.46  0.93  5.47  4.20  5.21  0.09427
171100.81+351034.7 4994 55739 0506 2.0657 1.6796  0.42  6.00  0.36  4.50  5.33  4.10  0.13380
171110.60+244144.6 5015 55707 0638 2.3780 1.8959  0.31  7.75  0.29  5.80  6.74  5.67  0.15278
171110.60+244144.6 5015 55707 0638 2.3780 2.1832  0.50 12.50  0.62  8.86 10.94  8.07  0.05933
171115.31+230745.6 4174 55659 0903 2.1530 1.6851  0.67  5.15  0.33  3.67  4.98  3.49  0.15927
171115.31+230745.6 4174 55659 0903 2.1530 1.8352  0.63  7.88  0.51  5.67  7.23  5.13  0.10584
171128.42+330751.9 4993 55738 0078 2.2844 1.9024  1.18  9.83  0.78  9.75  9.58  9.09  0.12302
171128.42+330751.9 4993 55738 0078 2.2844 1.9206  0.75  8.33  0.74  8.22  7.69  7.60  0.11686
171138.21+340132.8 4994 55739 0466 2.1933 1.7821  1.11  6.94  0.93  4.89  6.46  4.54  0.13698
171205.87+223849.3 4174 55659 0916 2.3530 2.2262  0.86  5.73  0.24  4.00  5.32  3.51  0.03853
171205.87+223849.3 4174 55659 0916 2.3530 1.8490  0.51  3.92  0.27  3.38  3.68  3.17  0.16146
171238.46+280739.7 5000 55715 0110 1.9601 1.6150  0.47  7.83  0.28  3.50  7.48  3.11  0.12333
171245.09+242016.8 5015 55707 0354 2.1321 1.7518  2.49 10.38  1.58  9.29  9.63  8.47  0.12873
171245.09+242016.8 5015 55707 0354 2.1321 1.8596  1.38  9.20  0.45  4.50  8.61  4.26  0.09077
171245.09+242016.8 5015 55707 0354 2.1321 1.9431  0.92  7.08  0.82  5.86  6.66  5.64  0.06216
171245.09+242016.8 5015 55707 0354 2.1321 1.9702  1.80 10.59  1.00  6.67 10.02  6.11  0.05302
171306.89+213611.4 4174 55659 0030 2.1381 1.9565  0.97  5.71  1.00  5.56  5.27  5.29  0.05954
171308.64+320915.1 4998 55722 0514 1.8851 1.6233  0.83  7.55  0.84  7.64  7.00  7.11  0.09484
171335.50+334231.8 4994 55739 0416 2.2482 1.8420  0.50  3.57  0.58  4.14  3.26  3.81  0.13280
171335.50+334231.8 4994 55739 0416 2.2482 1.7987  0.26  3.71  0.37  3.70  3.63  3.54  0.14785
171335.50+334231.8 4994 55739 0416 2.2482 1.8738  0.86  6.62  0.41  3.42  5.99  3.18  0.12186
171401.56+302710.5 4997 55738 0004 1.8515 1.5064  0.28  3.50  0.33  4.13  3.16  3.67  0.12829
171401.56+302710.5 4997 55738 0004 1.8515 1.6343  0.32  2.91  0.35  4.38  2.79  4.14  0.07906
171407.94+301734.0 4997 55738 0002 2.2658 1.7836  0.85  3.40  0.53  4.42  3.24  4.03  0.15841
171407.94+301734.0 4997 55738 0002 2.2658 1.8160  1.23  4.73  0.48  3.20  4.51  3.02  0.14711
171407.94+301734.0 4997 55738 0002 2.2658 1.8303  0.73  5.21  0.67  4.19  4.74  4.08  0.14215
171413.54+354457.3 4989 55743 0256 1.6721 1.5057  0.29  3.63  0.47  4.70  3.28  4.36  0.06421
171421.79+324819.8 4998 55722 0554 2.1699 1.7036  0.45  3.46  0.34  2.83  3.39  2.77  0.15779
171421.79+324819.8 4998 55722 0554 2.1699 1.7365  0.99  6.19  0.46  5.75  5.82  5.14  0.14597
171423.36+331728.7 4994 55739 0364 2.1297 2.0078  0.39  6.50  0.26  4.33  5.82  3.98  0.03971
171437.16+345805.7 4994 55739 0646 2.2472 1.7661  0.61  2.54  0.67  2.31  2.35  2.19  0.15899
171437.16+345805.7 4994 55739 0646 2.2472 1.9205  1.17  5.57  1.22  5.55  5.32  5.19  0.10564
171437.16+345805.7 4994 55739 0646 2.2472 1.8464  0.31  2.82  0.30  2.73  2.72  2.63  0.13098
171437.27+304816.6 4997 55738 0015 1.9377 1.5916  0.56  3.50  0.43  3.07  3.28  2.87  0.12470
171454.02+341407.5 4994 55739 0344 1.8520 1.4551  0.26  3.25  0.20  2.50  3.28  2.50  0.14874
171506.20+341711.6 4994 55739 0356 2.0279 1.6473  1.22  9.38  1.01  7.21  8.97  6.85  0.13353
171506.20+341711.6 4994 55739 0356 2.0279 1.6709  0.40  4.44  0.49  5.44  4.25  5.13  0.12480
171518.11+294423.7 5001 55719 0608 2.2028 1.7363  0.45  6.43  0.28  4.67  6.05  4.72  0.15613
171518.94+361713.2 4989 55743 0230 2.2296 1.9700  0.67  6.09  0.43  3.58  5.59  3.29  0.08360
171533.62+324228.3 4998 55722 0608 1.9834 1.8368  0.30  3.75  0.39  4.33  3.69  4.21  0.05034
171556.75+271223.0 5003 55715 0466 2.2108 1.8574  0.31  6.20  0.31  3.10  5.41  2.76  0.11608
171605.06+314110.8 4998 55722 0384 2.0847 1.7776  0.35  5.83  0.24  4.00  5.34  3.99  0.10448
171605.06+314110.8 4998 55722 0384 2.0847 1.8954  1.39 23.17  1.26 18.00 20.74 17.03  0.06325
171605.06+314110.8 4998 55722 0384 2.0847 1.9745  0.36  9.00  0.26  6.50  9.03  6.59  0.03636
171605.06+314110.8 4998 55722 0384 2.0847 1.9855  0.37  7.40  0.34  6.80  7.05  6.78  0.03268
171611.23+330551.9 4998 55722 0627 2.2104 1.7308  0.24  6.00  0.26  4.33  5.80  3.80  0.16040
171611.23+330551.9 4998 55722 0627 2.2104 2.1052  0.62 12.40  0.57 11.40 11.90 10.46  0.03331
171622.67+265941.3 5003 55715 0449 2.2978 1.9168  0.61  3.81  0.46  5.75  3.60  5.44  0.12216
171645.52+293739.0 5001 55719 0400 2.2526 1.7769  1.37  6.52  1.26  5.48  6.14  5.25  0.15681
171645.52+293739.0 5001 55719 0400 2.2526 1.7792  1.44  7.20  1.08  4.70  6.92  4.45  0.15601
171715.17+262148.9 5016 55709 0592 1.9429 1.5673  0.47  7.83  0.42  4.67  7.12  4.44  0.13570
171715.17+262148.9 5016 55709 0592 1.9429 1.8416  0.54 10.80  0.51  7.29 11.17  6.60  0.03501
171730.71+262228.0 5003 55715 0404 2.2028 1.8432  0.31  5.17  0.26  4.33  5.09  4.45  0.11854
171730.71+262228.0 5003 55715 0404 2.2028 2.0952  0.44  8.80  0.28  7.00  7.59  7.20  0.03416
171737.21+311453.3 4998 55722 0334 2.1736 1.9834  0.28  4.00  0.28  4.00  3.92  3.96  0.06172
171737.21+311453.3 4998 55722 0334 2.1736 2.0302  0.78  7.80  0.82  9.11  7.70  8.54  0.04621
171743.35+234303.2 5015 55707 0048 2.2701 1.9652  0.26  3.71  0.29  4.14  3.33  3.76  0.09756
171752.27+303428.8 5001 55719 0680 1.8391 1.5818  0.62  2.58  0.36  3.00  2.41  2.83  0.09472
171809.37+382907.5 4990 55743 0650 2.2655 1.8518  0.28  3.11  0.38  2.92  2.77  2.62  0.13464
171809.37+382907.5 4990 55743 0650 2.2655 2.0790  0.40  5.00  0.50  3.57  4.40  3.43  0.05874
171810.25+372531.7 4990 55743 0415 2.3808 1.9583  0.90  6.92  0.72  5.14  6.59  5.02  0.13271
171817.64+320947.9 4998 55722 0736 2.2005 1.9609  0.65  7.22  0.30  3.00  7.03  2.98  0.07766
171817.64+320947.9 4998 55722 0736 2.2005 1.7958  0.84 10.50  0.63  9.00  9.81  8.69  0.13437
171857.19+351232.1 4994 55739 0842 2.2503 2.0715  0.37  3.36  0.30  2.73  3.08  2.56  0.05652
171918.27+320112.0 4998 55722 0236 2.3865 2.1453  0.46  5.75  0.42  5.25  5.74  4.98  0.07375
171919.49+305154.4 5001 55719 0747 2.3358 2.1981  0.34  4.25  0.41  3.15  3.98  2.93  0.04213
171920.47+290537.8 5003 55715 0712 2.1632 2.0443  0.62 10.33  0.38  9.50  9.76  8.09  0.03829
171929.02+265432.5 5016 55709 0663 1.6867 1.5474  0.60  3.16  0.38  4.22  3.04  3.83  0.05319
171930.76+275110.5 5003 55715 0728 1.8441 1.4606  0.51  4.25  0.98  3.16  3.90  3.03  0.14384
171930.76+275110.5 5003 55715 0728 1.8441 1.4717  0.48  2.09  0.49  3.06  2.01  2.78  0.13943
171930.76+275110.5 5003 55715 0728 1.8441 1.4755  0.69  3.63  0.46  4.18  3.45  4.01  0.13792
171930.76+275110.5 5003 55715 0728 1.8441 1.6191  0.37  3.08  0.23  3.29  2.96  3.03  0.08223
171930.77+285726.4 5001 55719 0208 2.3246 1.9431  0.63  9.00  0.48  8.00  8.92  7.21  0.12129
171930.77+285726.4 5001 55719 0208 2.3246 2.0173  0.28  7.00  0.57  7.13  6.59  7.13  0.09668
171940.39+353236.5 4994 55739 0869 1.6151 1.4901  0.39  2.44  0.39  2.79  2.34  2.53  0.04894
171940.87+263439.6 5016 55709 0662 2.1510 2.0429  0.33  3.00  0.26  2.60  2.93  2.45  0.03489
172001.88+354009.3 4995 55739 0475 1.6846 1.4891  0.63  5.25  0.42  3.50  5.09  3.41  0.07547
172024.81+250808.9 5016 55709 0350 2.2615 2.0026  0.44  3.67  0.40  3.33  3.44  3.12  0.08252
172024.81+250808.9 5016 55709 0350 2.2615 1.9766  0.68  7.56  0.47  4.70  6.80  4.53  0.09115
172024.81+250808.9 5016 55709 0350 2.2615 1.9577  0.87  9.67  0.69  6.90  8.99  6.23  0.09746
172024.81+250808.9 5016 55709 0350 2.2615 1.7852  0.61  6.10  0.48  6.86  5.86  6.13  0.15657
172029.50+262937.5 5016 55709 0715 2.3547 1.9759  0.73  3.32  0.68  3.09  3.07  2.87  0.11925
172029.50+262937.5 5016 55709 0715 2.3547 1.9078  0.57  3.00  0.39  3.90  2.83  3.81  0.14200
172118.40+270945.4 5003 55715 0224 2.3398 2.0632  0.64  8.00  0.45  5.63  7.95  5.51  0.08624
172118.40+270945.4 5003 55715 0224 2.3398 1.9103  0.40  3.64  0.37  3.36  3.42  3.10  0.13679
172118.40+270945.4 5003 55715 0224 2.3398 1.8279  0.65  5.42  0.33  3.30  5.12  3.20  0.16486
172118.40+270945.4 5003 55715 0224 2.3398 2.1805  0.50  4.17  0.26  3.25  3.95  2.93  0.04883
172118.40+270945.4 5003 55715 0224 2.3398 2.2111  0.92  7.08  0.58  4.83  6.80  4.54  0.03928
172141.69+363549.8 4995 55739 0600 2.2450 2.0460  1.47  5.88  1.14  6.00  5.53  5.66  0.06320
172144.70+265205.7 5003 55715 0210 2.2466 1.9429  0.50  5.56  0.48  4.80  5.05  4.49  0.09790
172235.58+363713.7 4995 55739 0678 1.9510 1.6213  0.36  6.00  0.35  3.18  5.87  2.90  0.11792
172239.87+260310.7 5016 55709 0840 2.3083 2.1866  0.51  5.67  0.61  6.78  5.13  6.13  0.03746
172239.87+260310.7 5016 55709 0840 2.3083 2.1299  0.89  9.89  0.90 10.00  9.33  9.43  0.05538
172239.87+260310.7 5016 55709 0840 2.3083 2.0414  0.57  6.33  0.54  6.00  5.86  5.46  0.08392
172239.87+260310.7 5016 55709 0840 2.3083 1.9557  1.00 14.29  0.64 10.67 12.68  9.44  0.11222
172239.87+260310.7 5016 55709 0840 2.3083 2.0622  0.23  2.88  0.20  5.00  2.80  4.55  0.07715
172239.87+260310.7 5016 55709 0840 2.3083 1.9868  0.33  5.50  0.22  3.14  5.07  2.80  0.10188
172252.98+245834.7 5016 55709 0240 2.2534 2.0710  0.34 11.33  0.22 11.00 12.42  9.27  0.05763
172310.78+315609.9 5002 55710 0586 2.1850 2.0786  0.62  6.89  0.47  4.70  6.75  4.56  0.03396
172315.68+325824.6 4998 55722 0918 2.3660 2.0493  0.70  7.00  0.51  4.64  6.79  4.24  0.09849
172315.68+325824.6 4998 55722 0918 2.3660 2.1641  0.23  2.88  0.83  6.38  2.77  6.11  0.06178
172315.68+325824.6 4998 55722 0918 2.3660 2.2265  0.55  3.93  0.28  3.11  3.82  2.95  0.04230
172318.33+285845.2 5001 55719 0099 1.8080 1.5196  0.29  2.64  0.30  4.29  2.51  4.36  0.10795
172318.33+285845.2 5001 55719 0099 1.8080 1.6465  0.84  4.94  0.39  3.90  4.69  3.52  0.05917
172325.11+332612.8 4999 55721 0436 2.3292 2.0891  1.53  9.00  1.14  7.13  8.59  6.53  0.07471
172331.99+285428.4 5001 55719 0048 1.8618 1.5533  0.56  2.95  0.37  2.47  2.74  2.33  0.11357
172331.99+285428.4 5001 55719 0048 1.8618 1.7385  0.58  4.14  0.50  3.57  3.85  3.30  0.04401
172404.42+313539.6 5002 55710 0600 2.2062 1.9068  1.20  9.23  0.68  5.23  8.67  4.90  0.09772
172422.19+291927.7 5001 55719 0028 2.2961 1.8428  1.23  6.47  0.56  5.60  5.91  5.15  0.14688
172422.19+291927.7 5001 55719 0028 2.2961 1.8473  0.67  6.70  0.84  5.60  6.02  5.42  0.14533
172422.19+291927.7 5001 55719 0028 2.2961 1.8085  0.42  3.23  0.30  3.33  3.02  3.15  0.15874
172422.19+291927.7 5001 55719 0028 2.2961 2.1681  0.84  6.00  0.62  4.43  5.46  4.28  0.03959
172424.99+370353.9 4990 55743 0130 2.2143 1.9398  1.01  7.77  1.10  7.33  7.07  7.06  0.08903
172424.99+370353.9 4990 55743 0130 2.2143 1.9711  0.41  3.73  0.24  2.67  3.62  2.59  0.07852
172500.86+312642.6 5002 55710 0396 2.3784 1.9226  0.92 15.33  0.72 14.40 13.79 13.74  0.14392
172500.86+312642.6 5002 55710 0396 2.3784 2.0208  0.47 11.75  0.35  8.75 10.54  8.15  0.11142
172500.86+312642.6 5002 55710 0396 2.3784 2.1136  0.45  7.50  0.38  6.33  6.87  5.76  0.08144
172500.86+312642.6 5002 55710 0396 2.3784 2.2515  0.75 10.71  0.51 10.20 10.16  9.26  0.03827
172511.67+270107.8 5004 55711 0522 2.3319 1.8416  0.55  2.89  0.42  3.50  2.78  3.31  0.15784
172511.67+270107.8 5004 55711 0522 2.3319 1.8504  0.42  2.80  0.49  4.08  2.68  3.74  0.15483
172511.67+270107.8 5004 55711 0522 2.3319 2.0414  1.20  4.80  0.54  4.50  4.42  4.17  0.09097
172516.00+303402.2 5002 55710 0370 1.8841 1.6481  0.58  6.44  0.42  4.67  6.43  4.69  0.08516
172525.46+303110.3 5002 55710 0330 1.6626 1.5411  0.36  3.00  0.59  3.11  2.90  2.96  0.04667
172527.85+335610.0 4999 55721 0650 2.3354 2.1419  0.78  7.80  0.96  5.05  7.13  4.72  0.05969
172600.78+273642.4 5003 55715 0040 1.8466 1.5885  0.46  3.83  0.26  4.33  3.60  3.99  0.09476
172624.31+322205.2 5002 55710 0659 2.2530 1.8001  0.58  8.29  0.35  5.83  7.94  5.74  0.14881
172624.31+322205.2 5002 55710 0659 2.2530 2.0586  1.47 16.33  1.79 16.27 15.75 14.70  0.06154
172624.31+322205.2 5002 55710 0659 2.2530 2.1219  0.23  4.60  0.29  3.63  4.36  3.32  0.04111
172700.60+251929.4 5016 55709 0014 2.3037 1.8112  0.46  2.71  0.39  4.33  2.55  4.01  0.16004
172700.60+251929.4 5016 55709 0014 2.3037 1.8299  0.27  3.00  0.31  3.88  2.87  3.52  0.15358
172700.60+251929.4 5016 55709 0014 2.3037 1.9644  1.13  6.65  0.93  5.47  6.06  5.01  0.10795
172701.23+354309.6 4995 55739 0146 1.8204 1.5895  0.38  3.45  0.34  3.09  3.22  2.88  0.08521
172713.53+301706.0 5002 55710 0206 2.1897 1.7242  0.29  3.22  0.20  2.86  3.13  2.63  0.15646
172720.49+301421.0 5002 55710 0164 2.3033 1.8791  0.83  5.19  0.74  6.17  4.72  5.84  0.13659
172740.70+260221.6 5004 55711 0420 2.3204 2.0497  1.34  7.05  0.99  7.07  6.48  6.60  0.08484
172743.65+273132.5 5004 55711 0610 2.2489 1.8650  0.47  3.62  0.41  3.42  3.40  3.26  0.12509
172753.08+311503.4 5002 55710 0226 2.1984 1.7693  0.68  2.96  0.61  2.77  2.79  2.66  0.14307
172753.08+311503.4 5002 55710 0226 2.1984 1.7856  0.88  3.26  0.86  3.91  3.07  3.75  0.13731
172753.08+311503.4 5002 55710 0226 2.1984 1.9638  0.43  2.87  0.30  2.31  2.64  2.20  0.07603
172753.08+311503.4 5002 55710 0226 2.1984 2.0760  0.79  3.59  0.53  2.41  3.41  2.30  0.03900
172809.84+260014.4 5004 55711 0378 2.1189 1.6668  0.97  6.06  1.22  6.78  5.53  6.26  0.15533
172839.35+305416.1 5002 55710 0177 2.2155 1.7347  1.32  7.76  0.77  4.53  7.46  4.35  0.16056
172839.35+305416.1 5002 55710 0177 2.2155 1.9247  1.02  6.80  0.82  4.82  6.24  4.61  0.09451
172841.82+331455.0 4999 55721 0230 2.2862 2.1225  0.29  2.64  0.32  2.67  2.58  2.62  0.05105
172855.31+263458.1 5004 55711 0313 2.2594 2.1444  1.23 11.18  0.90  8.18 10.76  7.87  0.03590
172855.31+263458.1 5004 55711 0313 2.2594 2.1127  0.60  5.45  0.47  4.27  5.30  4.17  0.04602
172925.67+322527.2 5002 55710 0812 1.7572 1.6605  0.35  3.18  0.35  3.50  2.91  3.42  0.03569
172925.67+322527.2 5002 55710 0812 1.7572 1.6671  1.60  7.27  0.98  4.90  6.96  4.53  0.03321
172929.93+264918.1 5004 55711 0316 2.3415 2.0071  0.55 13.75  0.64 12.80 12.34 11.27  0.10505
172929.93+264918.1 5004 55711 0316 2.3415 2.0777  0.44  8.80  0.20  6.67  8.29  5.63  0.08205
172929.93+264918.1 5004 55711 0316 2.3415 2.1043  0.32  6.40  0.27  5.40  5.69  4.78  0.07350
172942.02+270644.3 5004 55711 0778 2.3055 1.8692  1.32  4.26  1.23  3.84  4.03  3.59  0.14062
172942.02+270644.3 5004 55711 0778 2.3055 2.0041  0.61  4.69  0.67  3.94  4.57  3.64  0.09532
172942.91+330322.1 4999 55721 0212 2.3826 1.9190  0.54  7.71  0.60  8.57  7.62  7.69  0.14635
173014.00+325201.5 5002 55710 0842 2.3873 2.1671  0.60 10.00  0.47  9.40 10.20  8.32  0.06712
173014.79+321758.9 5002 55710 0855 2.1900 1.9606  1.02  4.86  1.52  5.85  4.64  5.59  0.07449
173026.56+353646.3 4995 55739 0028 2.3043 1.8729  0.46  4.60  0.38  3.45  4.20  3.14  0.13900
173026.56+353646.3 4995 55739 0028 2.3043 1.9637  1.29  7.17  1.01  6.31  6.83  6.05  0.10836
173045.93+264214.0 5004 55711 0236 2.2218 2.1147  1.12  8.62  0.87  6.69  7.89  6.13  0.03379
173045.93+264214.0 5004 55711 0236 2.2218 1.7627  0.58  5.80  0.42  3.82  5.28  3.77  0.15253
173055.44+254751.4 5004 55711 0212 2.3730 2.1600  0.56  5.09  0.49  4.45  4.67  4.06  0.06514
173055.44+254751.4 5004 55711 0212 2.3730 2.2366  0.56  5.09  0.28  2.55  4.92  2.43  0.04126
173130.48+352823.6 4995 55739 0008 2.2837 2.0113  0.91  7.58  0.76  6.33  6.88  5.77  0.08638
173152.26+254231.8 5004 55711 0134 2.2018 1.9974  0.34  2.62  0.36  2.40  2.45  2.33  0.06587
173203.06+344516.0 4999 55721 0909 2.3541 2.0169  0.47  3.36  0.36  5.14  3.04  5.04  0.10556
173203.06+344516.0 4999 55721 0909 2.3541 2.1893  0.41  4.10  0.28  3.11  3.75  3.02  0.05034
173233.35+333301.4 4999 55721 0080 2.3727 2.0783  1.28  5.57  0.76  6.33  5.17  5.78  0.09108
210724.71+085535.1 4079 55363 0584 2.2317 2.1154  0.38  3.17  0.24  4.00  2.96  3.72  0.03663
210755.20+080317.9 4079 55363 0652 2.2088 2.0103  0.43  3.58  0.34  2.62  3.40  2.52  0.06377
210806.18+003219.4 4191 55444 0508 2.3847 2.1982  0.34  6.80  0.28  3.11  5.95  2.95  0.05662
210832.28+063445.4 4079 55363 0336 2.3904 2.2260  0.92  8.36  0.87  7.91  8.09  7.67  0.04966
210832.28+063445.4 4079 55363 0336 2.3904 2.2520  0.95  9.50  0.68  6.80  9.30  6.62  0.04165
210832.28+063445.4 4079 55363 0336 2.3904 2.2644  0.34  5.67  0.36  4.50  5.24  4.17  0.03785
210853.55-005915.9 4191 55444 0384 2.3957 2.0115  0.43  4.78  0.54  6.00  4.56  5.54  0.11950
210909.71-014037.0 4382 55742 0554 2.2293 1.8820  0.88  3.83  0.61  4.07  3.61  3.75  0.11329
210919.91+085913.2 4079 55363 0742 2.2753 1.9882  1.65  5.89  1.34  6.09  5.54  5.62  0.09148
210944.66+064511.3 4079 55363 0256 2.3664 2.1159  0.88  3.52  0.85  3.40  3.24  3.13  0.07717
210946.54-003633.0 4191 55444 0406 2.3076 1.8426  0.57  5.18  0.44  4.40  4.77  4.22  0.15036
211021.30-001831.9 4191 55444 0364 2.0861 1.6341  0.74  6.17  0.59  3.93  5.95  3.78  0.15706
211021.30-001831.9 4191 55444 0364 2.0861 1.9381  0.60  7.50  0.60  6.67  6.64  6.55  0.04911
211032.84+005516.4 4191 55444 0680 2.3247 1.9640  1.06 10.60  0.85  8.50 10.21  8.18  0.11434
211032.84+005516.4 4191 55444 0680 2.3247 1.8398  0.73  6.64  0.49  5.44  6.02  5.22  0.15635
211035.65+005903.5 5141 55746 0424 1.8502 1.6501  0.86  4.78  0.71  3.94  4.56  3.62  0.07266
211041.61-012157.5 4382 55742 0584 2.3684 1.8917  0.28  3.50  0.26  2.89  3.38  2.87  0.15142
211041.61-012157.5 4382 55742 0584 2.3684 2.1388  0.48  5.33  0.32  4.57  5.20  4.23  0.07048
211041.61-012157.5 4382 55742 0584 2.3684 2.1437  0.48  6.00  0.56  5.09  5.36  4.80  0.06893
211113.57+004851.2 5141 55746 0382 1.7207 1.4847  0.60  3.75  0.44  2.75  3.41  2.57  0.09049
211203.76+002940.3 5141 55746 0379 2.0927 1.8568  0.52  4.00  0.45  3.75  3.62  3.49  0.07918
211225.81+040916.9 4078 55358 0205 1.7726 1.5150  0.56  3.29  0.58  3.41  3.00  3.14  0.09720
211225.81+040916.9 4078 55358 0205 1.7726 1.5175  0.99  4.71  1.06  5.30  4.33  5.07  0.09622
211230.61+003314.4 5141 55746 0337 2.0941 1.6697  0.39  2.79  0.45  2.50  2.71  2.34  0.14647
211230.61+003314.4 5141 55746 0337 2.0941 1.8592  0.73  4.56  0.81  4.76  4.25  4.56  0.07879
211257.76+052253.1 4078 55358 0240 2.3758 2.0329  0.35  5.00  0.43  3.58  4.43  3.38  0.10671
211302.23+002504.2 4191 55444 0848 1.6227 1.4899  0.24  2.40  0.22  2.75  2.24  2.48  0.05192
211310.35+010921.3 5141 55746 0274 1.6778 1.4607  0.68  2.83  0.62  3.65  2.67  3.34  0.08435
211310.35+010921.3 5141 55746 0274 1.6778 1.5607  0.32  2.46  0.29  2.64  2.24  2.54  0.04469
211313.60-022344.1 4382 55742 0296 1.8131 1.5006  1.29  4.78  1.19  6.61  4.47  6.17  0.11722
211313.60-022344.1 4382 55742 0296 1.8131 1.5038  1.94  7.19  1.01  3.74  6.64  3.47  0.11595
211313.60-022344.1 4382 55742 0296 1.8131 1.7178  0.92  6.57  0.97  5.39  6.24  5.12  0.03445
211320.59-002439.3 4191 55444 0142 2.3021 1.8610  0.45 11.25  0.42 14.00 11.97 11.30  0.14241
211320.59-002439.3 4191 55444 0142 2.3021 1.8670  0.52 17.33  0.34 11.33 14.13  9.26  0.14036
211320.59-002439.3 4191 55444 0142 2.3021 1.9138  0.37  9.25  0.24  8.00  9.14  6.61  0.12445
211328.74-022259.6 4382 55742 0298 2.2695 1.8916  0.53  4.82  0.37  2.85  4.50  2.61  0.12221
211329.23-004415.9 4191 55444 0169 2.0403 1.8069  0.83  4.88  0.36  2.40  4.56  2.28  0.07971
211335.32+062952.5 4078 55358 0824 2.3239 2.1276  0.31  5.17  0.35  2.92  5.15  2.66  0.06080
211335.72+003415.0 4191 55444 0856 2.2554 2.0450  0.50  5.56  0.31  5.17  5.25  4.95  0.06671
211404.54+022353.9 5141 55746 0832 2.3323 2.0127  0.53  4.42  0.42  3.50  4.27  3.27  0.10049
211405.08+002733.8 5141 55746 0214 1.9705 1.7797  0.31  6.20  1.60 10.67  6.04 10.30  0.06629
211405.08+002733.8 5141 55746 0214 1.9705 1.6401  0.21  4.20  0.22  3.67  4.16  3.60  0.11737
211405.08+002733.8 5141 55746 0214 1.9705 1.5797  1.46  8.11  1.37  7.61  7.65  7.21  0.14013
211430.38+002355.6 5141 55746 0167 1.8425 1.4742  1.17  2.85  0.84  2.71  2.70  2.51  0.13788
211430.38+002355.6 5141 55746 0167 1.8425 1.6588  0.51  3.19  0.34  2.43  3.07  2.32  0.06671
211448.59+004227.7 5141 55746 0182 1.6708 1.5023  0.39  3.25  0.60  3.53  3.10  3.40  0.06508
211448.59+004227.7 5141 55746 0182 1.6708 1.5369  0.50  3.13  0.59  3.28  2.87  3.05  0.05139
211450.51+005915.3 5141 55746 0157 1.6925 1.4777  0.55  3.06  0.92  4.00  2.91  3.73  0.08295
211450.51+005915.3 5141 55746 0157 1.6925 1.5479  0.68  4.00  0.31  2.58  3.85  2.47  0.05514
211450.51+005915.3 5141 55746 0157 1.6925 1.5726  0.34  3.09  0.45  3.75  2.92  3.44  0.04552
211456.10+002620.6 5141 55746 0133 1.8236 1.7186  0.28  7.00  0.23  5.75  6.28  5.47  0.03788
211503.72+064647.4 4078 55358 0902 1.6938 1.5510  0.27  3.38  0.32  3.56  3.14  3.24  0.05441
211503.72+064647.4 4078 55358 0902 1.6938 1.5970  0.39  3.25  0.25  2.78  3.12  2.73  0.03658
211507.79+044106.5 4077 55361 0550 1.7597 1.6273  1.07  5.10  0.45  4.09  4.69  3.94  0.04913
211512.49+034656.3 4077 55361 0574 2.3455 1.8773  1.00  5.56  0.57  4.75  5.22  4.46  0.14963
211522.54-020634.9 4382 55742 0852 2.3921 2.0694  0.34  6.80  0.29  4.83  6.88  4.94  0.09964
211525.69+000559.8 5141 55746 0124 1.6933 1.4771  0.88  4.19  0.67  3.94  3.98  3.74  0.08348
211604.50+004625.2 5141 55746 0070 1.9218 1.5213  0.25  2.78  0.27  2.45  2.59  2.30  0.14637
211604.50+004625.2 5141 55746 0070 1.9218 1.5411  0.57  3.17  0.29  3.63  3.05  3.30  0.13870
211604.50+004625.2 5141 55746 0070 1.9218 1.6889  0.57  4.38  0.24  4.80  4.20  4.49  0.08288
211635.26+065542.6 4082 55367 0339 2.3164 1.9821  0.51  5.10  0.42  4.20  4.95  4.05  0.10585
211637.91-012206.8 4382 55742 0918 2.3965 2.0301  1.22  6.10  1.34  7.05  5.80  6.71  0.11366
211637.91-012206.8 4382 55742 0918 2.3965 2.2803  0.49  4.90  0.51  3.40  4.48  3.24  0.03480
211640.32+035817.3 4077 55361 0682 2.3207 2.1650  1.23  7.69  0.71  6.45  7.09  5.83  0.04799
211640.32+035817.3 4077 55361 0682 2.3207 1.9536  0.68  6.18  0.74  5.29  5.91  4.87  0.11662
211640.32+035817.3 4077 55361 0682 2.3207 1.9439  0.93  6.64  0.56  4.31  6.17  3.96  0.11986
211651.48+044123.7 4077 55361 0674 2.3517 1.9345  0.30  7.50  0.24  4.80  6.25  4.56  0.13215
211651.48+044123.7 4077 55361 0674 2.3517 2.0440  0.42 10.50  0.29  5.80  9.51  5.91  0.09600
211651.48+044123.7 4077 55361 0674 2.3517 2.0595  0.51 12.75  0.47  7.83 11.54  7.99  0.09096
211703.16+053637.7 4078 55358 0040 2.3294 1.8593  0.55  6.11  0.54  6.00  6.02  5.94  0.15105
211703.16+053637.7 4078 55358 0040 2.3294 1.8831  0.81  9.00  0.50  5.56  8.94  5.56  0.14294
211703.16+053637.7 4078 55358 0040 2.3294 1.9547  0.34  4.25  0.32  5.33  3.87  5.05  0.11883
211726.18-024024.2 4382 55742 0069 2.3107 2.0401  0.50  3.85  0.50  5.00  3.61  4.67  0.08506
211731.24+033027.1 4077 55361 0318 2.2994 1.8767  0.84  5.60  0.78  4.88  5.34  4.42  0.13624
211731.24+033027.1 4077 55361 0318 2.2994 2.0187  1.48  6.73  1.21  5.50  6.43  5.08  0.08868
211740.26+031753.7 4077 55361 0310 2.2444 1.7753  1.76  5.18  1.53  4.50  4.93  4.30  0.15491
211754.41+013253.6 5141 55746 0040 2.2867 2.0506  0.27  3.00  0.31  4.43  2.82  4.41  0.07441
211754.41+013253.6 5141 55746 0040 2.2867 1.9001  0.42  3.82  0.32  3.20  3.46  2.85  0.12449
211801.38+084022.3 4082 55367 0716 2.3746 2.1909  0.71  6.45  0.45  5.00  5.81  4.62  0.05592
211814.27+090656.7 4082 55367 0744 2.2722 2.1042  0.63 10.50  0.45  7.50  9.11  7.13  0.05266
211908.43+003246.3 4192 55469 0766 2.3461 1.9345  0.40  5.71  0.20  5.00  5.60  4.97  0.13051
212014.67+080629.4 4082 55367 0852 2.2867 2.0681  0.24  4.80  0.23  2.30  4.34  2.31  0.06872
212015.08+050635.8 4081 55365 0390 2.3310 1.8795  0.39  7.80  0.29  5.80  7.98  5.66  0.14463
212015.08+050635.8 4081 55365 0390 2.3310 2.0602  1.20 20.00  0.95 15.83 19.00 15.06  0.08459
212015.08+050635.8 4081 55365 0390 2.3310 2.1615  0.78 11.14  0.46  7.67 10.13  7.21  0.05218
212031.32+090040.9 4082 55367 0902 2.0293 1.7255  0.87  3.63  0.73  3.84  3.46  3.57  0.10529
212031.32+090040.9 4082 55367 0902 2.0293 1.7463  0.37  3.70  0.42  3.50  3.46  3.36  0.09776
212031.32+090040.9 4082 55367 0902 2.0293 1.7996  0.64  4.27  0.45  4.50  4.13  4.08  0.07869
212043.04-005712.1 4192 55469 0176 2.3159 1.8350  0.93  5.47  0.61  4.69  5.17  4.28  0.15542
212049.06+062939.1 4081 55365 0634 2.3544 2.1354  0.52  3.47  0.43  2.69  3.23  2.52  0.06741
212049.06+062939.1 4081 55365 0634 2.3544 2.2023  1.41  4.03  1.53  4.37  3.81  4.13  0.04637
212103.70+084033.8 4082 55367 0910 2.3770 1.9078  0.42  7.00  0.34  6.80  6.93  6.90  0.14849
212103.70+084033.8 4082 55367 0910 2.3770 2.0116  1.20 20.00  1.03 14.71 18.17 14.42  0.11402
212103.70+084033.8 4082 55367 0910 2.3770 2.0211  0.29  5.80  0.24  6.00  5.30  5.42  0.11091
212103.70+084033.8 4082 55367 0910 2.3770 2.0353  1.49 16.56  1.13 14.13 16.04 12.88  0.10627
212128.69+002320.7 4192 55469 0924 2.3822 2.1315  0.87  9.67  0.77  9.63  8.71  8.98  0.07686
212142.08+055007.8 4081 55365 0690 2.0692 1.6678  0.60  4.29  0.29  2.64  4.01  2.50  0.13925
212145.28+055223.7 4081 55365 0684 2.2606 2.0799  1.54 10.27  1.04  8.67  9.43  7.96  0.05695
212145.28+055223.7 4081 55365 0684 2.2606 2.0860  1.00  7.69  0.65  6.50  7.20  6.19  0.05498
212159.04+005224.1 4192 55469 0914 2.3698 1.8528  0.45 11.25  0.46  7.67 11.30  7.58  0.16503
212159.04+005224.1 4192 55469 0914 2.3698 2.1391  0.83 20.75  0.57 14.25 18.83 14.99  0.07080
212209.79+025339.1 4077 55361 0098 2.2416 2.0119  0.32  4.00  0.20  3.33  4.02  3.07  0.07336
212217.12+005003.5 4192 55469 0958 1.7629 1.6328  0.26  3.25  0.26  2.89  2.89  2.57  0.04820
212227.38+044540.3 4081 55365 0294 2.1079 1.7998  0.76  3.30  0.49  4.45  3.03  4.21  0.10402
212227.38+044540.3 4081 55365 0294 2.1079 1.8600  1.76  6.52  1.36  5.91  6.23  5.45  0.08293
212230.94-004707.6 4192 55469 0053 2.3115 2.0405  0.44  3.67  0.33  3.67  3.55  3.41  0.08517
212238.99-011234.8 4193 55476 0410 1.8590 1.5608  0.70  5.83  0.48  4.36  5.48  4.28  0.10971
212238.99-011234.8 4193 55476 0410 1.8590 1.7042  0.49  4.90  0.50  8.33  4.70  8.16  0.05561
212238.99-011234.8 4193 55476 0410 1.8590 1.7075  0.57  8.14  0.54  6.00  7.83  5.87  0.05439
212245.68+043654.6 4077 55361 0946 2.1683 1.7787  0.66  2.87  0.80  3.64  2.69  3.46  0.13046
212257.37+004923.5 4193 55476 0630 2.1698 1.7236  0.66  5.08  0.54  4.15  4.61  3.78  0.15056
212302.97-002333.8 4192 55469 0026 2.3251 1.8715  0.39  5.57  0.36  5.14  5.13  4.61  0.14562
212302.97-002333.8 4192 55469 0026 2.3251 1.9534  0.46  7.67  0.41  5.86  6.82  5.77  0.11799
212325.20-004507.5 4193 55476 0378 2.2943 2.1433  0.50  2.78  0.38  4.75  2.67  4.37  0.04689
212329.46-005052.9 4193 55476 0376 2.2612 2.0292  0.20 20.00  0.24 12.00 13.35  9.50  0.07366
212329.46-005052.9 4193 55476 0376 2.2612 2.0587  0.77 25.67  0.41 20.50 26.23 18.93  0.06402
212329.46-005052.9 4193 55476 0376 2.2612 2.1285  0.32 16.00  0.38 12.67 15.96 13.44  0.04152
212430.12+083309.4 4085 55452 0624 2.3190 1.8418  0.60  4.00  0.28  4.67  3.85  4.12  0.15399
212511.83+011222.5 4193 55476 0744 2.2083 1.7450  0.35  8.75  0.26  6.50  7.48  6.63  0.15471
212511.83+011222.5 4193 55476 0744 2.2083 2.0335  0.24  8.00  0.20  6.67  7.51  6.40  0.05597
212511.83+011222.5 4193 55476 0744 2.2083 2.0494  0.26  8.67  0.21 10.50  9.33  8.10  0.05075
212521.07+001054.4 4193 55476 0778 2.1163 1.9581  1.39  9.27  0.88  7.33  8.65  6.62  0.05205
212521.07+001054.4 4193 55476 0778 2.1163 1.9631  1.38  9.20  1.47  8.65  8.52  8.29  0.05037
212521.15+061813.0 4085 55452 0362 2.3955 1.9281  0.38  5.43  0.35  4.38  4.88  4.14  0.14702
212521.15+061813.0 4085 55452 0362 2.3955 1.9448  0.73  6.64  0.28  3.11  5.97  3.05  0.14146
212521.15+061813.0 4085 55452 0362 2.3955 2.0253  1.46  8.11  1.07  6.29  7.55  5.84  0.11493
212521.15+061813.0 4085 55452 0362 2.3955 2.1959  0.23  4.60  0.26  3.71  4.60  3.63  0.06051
212525.28+092641.5 4089 55470 0528 2.2754 1.9165  2.31  5.50  1.00  3.85  5.21  3.61  0.11554
212640.81+083446.3 4085 55452 0756 2.2739 1.9941  0.37  4.63  0.28  5.60  4.38  4.98  0.08910
212641.37+005959.1 4193 55476 0833 2.2756 1.7970  1.22 15.25  0.55  7.86 14.14  7.96  0.15665
212641.37+005959.1 4193 55476 0833 2.2756 1.8169  0.70 10.00  0.51  8.50  9.11  7.58  0.14973
212641.37+005959.1 4193 55476 0833 2.2756 1.8347  0.80 11.43  0.32 10.67 11.25  9.12  0.14357
212641.37+005959.1 4193 55476 0833 2.2756 2.1073  0.92 18.40  0.75 15.00 15.94 12.87  0.05270
212641.37+005959.1 4193 55476 0833 2.2756 2.1296  0.70 14.00  0.30  7.50 13.67  6.30  0.04556
212641.37+005959.1 4193 55476 0833 2.2756 2.1396  0.46 11.50  0.29  7.25  9.91  6.79  0.04238
212740.47+005418.6 4193 55476 0872 2.2398 2.0275  0.74  3.89  0.66  3.14  3.57  2.90  0.06767
212740.47+005418.6 4193 55476 0872 2.2398 2.0891  0.36  3.00  0.47  2.61  2.90  2.38  0.04760
212747.43+004929.5 4193 55476 0918 2.2453 1.7651  0.84 28.00  0.64 21.33 26.73 20.85  0.15878
212750.74+043121.2 4080 55471 0748 2.2354 1.8471  1.23  6.83  0.62  4.43  6.40  4.24  0.12716
212750.74+043121.2 4080 55471 0748 2.2354 2.0637  0.47  4.70  0.38  2.92  4.27  2.85  0.05448
212803.17-004922.8 4193 55476 0046 1.9944 1.7979  0.27  3.38  0.46  4.18  3.26  3.90  0.06777
212806.58+003528.7 4194 55450 0544 2.2561 1.9520  0.73  3.84  0.44  4.00  3.50  3.62  0.09773
212809.04+000415.7 4193 55476 0900 2.2487 2.0359  1.84 12.27  0.98  9.80 11.69  8.92  0.06764
212809.32+035245.6 4080 55471 0784 1.6281 1.4652  0.80  3.08  0.62  2.38  2.94  2.27  0.06390
212823.72+004520.4 4193 55476 0916 2.1583 1.7683  1.27  5.52  1.42  5.46  5.12  5.13  0.13104
212849.83+054350.1 4084 55447 0643 2.2010 1.8033  1.92 11.29  1.50  9.38 10.66  9.06  0.13189
212849.83+054350.1 4084 55447 0643 2.2010 1.8261  0.92  7.08  0.82  7.45  6.78  6.73  0.12393
212851.34+001759.8 4193 55476 0936 2.2433 1.7563  0.66  5.08  0.40  4.00  4.65  3.75  0.16128
212851.69+064956.3 4084 55447 0626 2.3483 1.9727  1.27  6.35  0.77  5.50  5.88  5.34  0.11842
212851.69+064956.3 4084 55447 0626 2.3483 2.0808  1.10  5.24  0.90  4.50  4.96  4.25  0.08307
212924.94+030759.7 4080 55471 0184 2.1683 2.0017  0.74  3.89  0.46  4.18  3.71  3.75  0.05396
212952.14+003244.5 4194 55450 0638 1.8553 1.5420  0.71  4.73  0.24  2.18  4.58  2.14  0.11571
212952.14+003244.5 4194 55450 0638 1.8553 1.7099  0.59  5.90  0.40  4.44  5.35  4.18  0.05222
213008.38+084011.5 4085 55452 0943 2.2399 1.9274  1.08  9.00  0.89  8.90  8.42  8.43  0.10108
213015.64+034343.3 4080 55471 0898 2.2021 1.9029  0.35  3.89  0.27  3.00  3.56  2.82  0.09778
213022.87+002720.6 4194 55450 0672 2.1719 1.9263  0.40  4.00  0.32  2.91  3.94  2.67  0.08042
213043.95+050420.3 4084 55447 0276 2.3500 1.8629  0.72  3.00  0.44  2.75  2.80  2.61  0.15584
213043.95+050420.3 4084 55447 0276 2.3500 2.2058  1.49  5.73  1.19  4.58  5.36  4.27  0.04397
213146.75+083543.7 4089 55470 0180 1.6191 1.5131  0.55  2.50  0.29  2.23  2.31  2.02  0.04129
213155.73+092348.3 4089 55470 0854 2.2605 2.0369  1.54 19.25  1.16 14.50 17.30 14.44  0.07092
213200.05+005817.5 4194 55450 0750 2.3701 2.0208  1.29  4.45  0.78  5.20  4.13  4.90  0.10899
213208.87+060653.8 4084 55447 0806 2.3416 2.1588  0.83  3.19  0.73  4.56  3.01  4.36  0.05620
213221.34+094353.1 4089 55470 0842 2.3468 1.9078  0.25  4.17  0.33  3.67  3.58  3.53  0.13969
213226.53+002618.8 4194 55450 0834 1.9935 1.8735  1.09 10.90  0.74  8.22 10.45  7.89  0.04089
213231.09+101254.1 4089 55470 0824 2.1955 1.7302  0.56  9.33  0.45  9.00  8.51  8.29  0.15608
213231.09+101254.1 4089 55470 0824 2.1955 1.8033  0.46  5.11  0.42  5.25  4.86  4.89  0.13020
213231.09+101254.1 4089 55470 0824 2.1955 1.8316  0.43  4.78  0.25  4.17  4.57  3.96  0.12032
213231.09+101254.1 4089 55470 0824 2.1955 1.8638  0.44  8.80  0.47  7.83  8.68  7.46  0.10916
213231.09+101254.1 4089 55470 0824 2.1955 1.8893  0.82 11.71  0.31  7.75 11.03  7.37  0.10039
213231.09+101254.1 4089 55470 0824 2.1955 2.0124  0.35  7.00  0.29  7.25  7.40  6.18  0.05894
213235.73+075841.8 4089 55470 0126 2.3967 1.8788  1.07 17.83  1.30 16.25 16.17 15.30  0.16394
213235.73+075841.8 4089 55470 0126 2.3967 1.8961  0.82 10.25  1.25 11.36 10.19 11.02  0.15810
213235.73+075841.8 4089 55470 0126 2.3967 2.1632  0.47  7.83  0.38  6.33  7.67  6.41  0.07110
213235.73+075841.8 4089 55470 0126 2.3967 2.2076  0.62  7.75  0.38  4.75  7.72  4.63  0.05722
213235.73+075841.8 4089 55470 0126 2.3967 2.2492  0.30  7.50  0.34  4.25  6.36  3.96  0.04437
213255.19-011216.0 4194 55450 0205 2.2701 2.1279  0.55  3.93  0.24  3.43  3.64  3.05  0.04443
213259.35+000336.9 4194 55450 0870 1.6016 1.4577  1.06  3.12  1.09  2.18  2.93  2.06  0.05684
213259.35+000336.9 4194 55450 0870 1.6016 1.4687  0.86  2.87  0.66  3.00  2.65  2.79  0.05239
213332.36-010920.2 4194 55450 0167 2.3530 1.8438  0.47  4.27  0.28  3.11  4.04  2.78  0.16324
213349.86-013155.4 4385 55752 0595 2.2760 1.8767  0.62  5.17  0.58  5.80  4.90  5.30  0.12925
213349.86-013155.4 4385 55752 0595 2.2760 1.9059  0.55  5.50  0.56  3.73  5.23  3.46  0.11931
213350.64+000956.2 4194 55450 0892 2.1998 1.7683  0.60  4.62  0.60  3.33  4.45  3.06  0.14385
213404.97+070935.2 4088 55451 0392 2.3423 1.9623  0.43  6.14  0.32  3.20  5.59  2.95  0.12011
213408.11+043611.4 4084 55447 0090 2.2152 1.7898  0.41  8.20  0.34  6.80  7.78  6.26  0.14097
213408.11+043611.4 4084 55447 0090 2.2152 1.8377  0.36  9.00  0.25  6.25  7.70  5.59  0.12425
213410.65+034810.8 4083 55443 0608 2.3652 2.2262  0.65  4.06  0.59  3.93  3.74  3.59  0.04216
213422.25+004850.2 4195 55452 0514 2.3306 1.8702  0.56  6.22  0.49  8.17  6.09  7.30  0.14768
213424.78+041248.0 4083 55443 0634 2.3321 1.9227  0.26  2.36  0.36  2.57  2.26  2.47  0.13035
213424.78+041248.0 4083 55443 0634 2.3321 2.0206  0.84  9.33  0.63  7.88  8.43  7.11  0.09783
213446.36-012140.7 4385 55752 0676 1.7356 1.5325  0.28  4.00  0.33  3.00  3.59  2.92  0.07699
213446.36-012140.7 4385 55752 0676 1.7356 1.5565  0.41  3.15  0.27  3.38  3.02  3.10  0.06761
213455.99+032455.1 4083 55443 0400 2.3127 2.1961  0.38  6.33  0.32  4.57  6.48  4.33  0.03582
213500.26+055016.8 4084 55447 0974 2.2979 2.0605  0.39  2.79  0.54  3.38  2.66  3.11  0.07457
213500.26+055016.8 4084 55447 0974 2.2979 2.1038  0.95  6.33  0.82  5.47  5.90  5.30  0.06058
213510.14+063137.7 4087 55449 0542 2.2945 1.8036  0.64  3.76  0.43  3.58  3.55  3.37  0.15996
213524.77+094720.9 4089 55470 0982 2.3959 2.0059  0.82  2.83  0.51  2.68  2.66  2.47  0.12139
213559.74+031755.5 4083 55441 0310 2.2818 2.0223  0.49  5.44  0.31  3.88  5.12  3.75  0.08219
213607.50-020203.0 4385 55752 0724 2.3177 1.9550  0.57  3.80  0.48  4.00  3.59  3.83  0.11526
213607.50-020203.0 4385 55752 0724 2.3177 2.0050  0.79  5.64  0.61  4.69  5.16  4.48  0.09867
213613.14+074713.4 4088 55451 0761 1.9701 1.8222  1.97  8.95  1.42  7.47  8.39  7.14  0.05103
213617.71+084007.6 4088 55451 0745 2.2654 1.8293  1.12 14.00  0.43  6.14 13.71  5.74  0.14238
213617.71+084007.6 4088 55451 0745 2.2654 2.1067  1.06 17.67  0.97 16.17 17.57 14.29  0.04978
213617.71+084007.6 4088 55451 0745 2.2654 2.1216  1.04 14.86  0.28  5.60 13.72  5.15  0.04501
213619.35-005556.5 4195 55452 0368 2.2242 2.0259  0.52  4.33  0.32  5.33  4.25  4.89  0.06339
213623.52-003410.8 4195 55452 0349 2.1100 1.7879  1.53 30.60  1.33 26.60 28.78 25.02  0.10890
213758.95+084433.2 4088 55451 0828 2.1293 1.9884  0.29  9.67  0.20  6.67  7.72  6.67  0.04604
213804.90+064913.8 4087 55449 0670 2.2742 1.8561  0.72  4.24  0.98  5.44  4.00  5.06  0.13577
213840.23+092941.5 4093 55475 0354 2.3399 2.0877  0.69  3.83  0.31  3.10  3.61  2.92  0.07835
213847.21+090518.2 4093 55475 0356 2.3795 2.0039  0.83  9.22  0.58  9.67  8.56  8.58  0.11727
213847.21+090518.2 4093 55475 0356 2.3795 2.0479  0.60  8.57  0.57  7.13  8.43  6.54  0.10291
213847.21+090518.2 4093 55475 0356 2.3795 2.0694  0.30  3.75  0.38  5.43  3.55  4.74  0.09595
213910.14+053245.3 4087 55449 0320 2.1476 1.9971  0.66  3.47  0.86  3.31  3.33  3.10  0.04896
213915.27+050806.1 4087 55449 0302 2.3127 1.8963  0.80  6.15  0.88  6.29  5.81  5.92  0.13353
213917.39+085239.9 4093 55475 0335 2.2465 1.7571  1.18  9.83  0.85  6.07  8.94  5.86  0.16196
213929.90+062149.9 4087 55449 0717 2.2830 1.8613  1.06  8.15  0.96  6.86  7.75  6.33  0.13662
213929.90+062149.9 4087 55449 0717 2.2830 1.8286  0.69  4.31  0.42  4.20  4.05  4.14  0.14788
213942.31+090819.9 4093 55475 0262 2.2865 1.8649  0.42  7.00  0.52  4.00  6.60  3.82  0.13643
213942.31+090819.9 4093 55475 0262 2.2865 1.8938  0.69  5.75  0.63  5.25  5.35  5.10  0.12657
213948.07+005900.3 4195 55452 0774 2.1591 1.7519  0.91  5.35  0.87  6.21  5.05  6.06  0.13713
213948.07+005900.3 4195 55452 0774 2.1591 1.7576  0.91  5.06  0.31  3.88  4.84  3.80  0.13510
213948.07+005900.3 4195 55452 0774 2.1591 1.9205  0.58  3.41  0.59  4.92  3.25  4.53  0.07837
214013.13+101309.5 4093 55475 0760 2.2470 2.0363  0.50  4.17  0.32  4.00  3.97  3.68  0.06699
214021.15-013715.4 4385 55752 0964 2.0480 1.8680  0.55  5.50  0.27  3.38  5.28  3.39  0.06080
214037.59+100351.1 4093 55475 0762 2.2269 2.0101  1.11 27.75  0.96 24.00 28.01 25.65  0.06944
214037.59+100351.1 4093 55475 0762 2.2269 2.0472  0.49 16.33  0.37 12.33 16.03 11.27  0.05724
214053.78+062115.6 4087 55449 0800 2.3186 1.8782  0.87  4.83  1.00  5.56  4.63  5.31  0.14142
214053.78+062115.6 4087 55449 0800 2.3186 1.8797  0.87  4.83  1.08  6.00  4.54  5.67  0.14091
214054.21+034058.3 4083 55443 0936 2.2787 1.8189  2.63  7.31  1.29  4.96  6.87  4.73  0.14996
214054.21+034058.3 4083 55443 0936 2.2787 1.9380  0.60  4.29  0.76  5.07  4.05  4.77  0.10928
214054.21+034058.3 4083 55443 0936 2.2787 2.1336  0.30  2.14  0.33  2.54  2.04  2.42  0.04523
214100.07+091445.6 4093 55475 0189 2.3846 2.1806  0.84  4.20  0.77  4.28  4.04  4.14  0.06209
214102.81-001946.0 4196 55478 0492 2.2147 2.0050  0.41  5.13  0.35  4.38  4.89  4.23  0.06735
214113.05-003545.9 4196 55478 0466 2.2310 1.7582  0.60  8.57  0.47  7.83  8.45  7.72  0.15691
214125.18+003158.3 4196 55478 0538 2.3059 1.9617  0.74  6.73  0.60  5.45  6.15  5.31  0.10950
214125.66+100822.1 4093 55475 0844 2.1614 2.0437  0.58  5.27  0.27  3.86  5.18  3.51  0.03792
214134.81+000727.0 4195 55452 0884 2.1927 1.9352  0.87  5.44  0.38  4.22  4.99  3.89  0.08389
214139.18+001600.5 4195 55452 0892 2.1904 1.8723  0.21  5.25  0.22  3.14  5.44  2.76  0.10465
214234.62-010343.6 4195 55452 0088 2.2266 1.8633  0.95  5.94  0.65  3.42  5.47  3.22  0.11889
214236.58+024922.2 4086 55446 0418 1.6011 1.5142  1.44  7.20  0.84  4.20  6.74  3.91  0.03397
214237.01+081617.6 4092 55477 0594 2.1484 1.9311  0.72  5.14  0.74  3.52  4.78  3.31  0.07139
214256.85+025731.5 4086 55446 0428 2.3849 2.0251  0.65  5.42  0.49  4.90  5.05  4.80  0.11191
214357.98+003349.6 4196 55478 0646 2.3275 1.9770  0.65  9.29  0.47  5.88  8.59  5.26  0.11085
214359.88+025859.2 4086 55446 0348 2.2976 1.9386  0.59  3.11  0.64  3.20  2.85  2.97  0.11475
214421.44+085303.0 4092 55477 0626 2.1160 1.8695  1.18  7.87  0.92  5.75  7.39  5.47  0.08223
214438.12-011150.4 4196 55478 0326 2.2020 2.0681  0.45  9.00  0.35  5.83  8.94  5.33  0.04269
214439.34+003608.6 4196 55478 0682 2.1739 1.6917  0.59  5.90  0.64  7.11  5.66  6.44  0.16331
214439.34+003608.6 4196 55478 0682 2.1739 1.7421  0.73 12.17  1.20 17.14 11.70 15.38  0.14520
214439.34+003608.6 4196 55478 0682 2.1739 1.7542  0.37  9.25  0.54  9.00  7.69  9.25  0.14089
214439.34+003608.6 4196 55478 0682 2.1739 1.7588  0.76 12.67  0.38  9.50 11.57  8.69  0.13925
214439.34+003608.6 4196 55478 0682 2.1739 1.9554  0.69 11.50  0.51  6.38 10.04  5.95  0.07121
214439.34+003608.6 4196 55478 0682 2.1739 2.0654  1.51 16.78  1.28 16.00 15.25 14.71  0.03477
214450.24+000634.9 4195 55452 0984 2.2416 1.7425  1.14  8.14  1.04  8.00  7.61  7.34  0.16566
214454.89+100659.8 4093 55475 0993 2.2925 1.9445  0.72  6.00  0.47  3.62  5.88  3.48  0.11125
214512.64+062250.9 4092 55477 0284 2.3570 2.1921  0.65  9.29  0.52  6.50  9.36  5.77  0.05033
214512.64+062250.9 4092 55477 0284 2.3570 1.8515  0.81  8.10  0.71  6.45  7.74  5.99  0.16177
214514.95+053421.0 4091 55498 0574 2.2202 1.9035  1.25  8.33  0.75  6.82  7.61  6.58  0.10316
214514.95+053421.0 4091 55498 0574 2.2202 1.9659  1.18  8.43  0.93  6.64  8.00  6.17  0.08208
214530.28+101847.4 4094 55481 0597 2.3359 1.9825  0.38  3.45  0.31  2.82  3.27  2.62  0.11151
214530.28+101847.4 4094 55481 0597 2.3359 2.1133  0.57  4.07  0.39  2.44  3.79  2.37  0.06895
214557.22+011134.8 4196 55478 0746 2.0729 1.7041  0.70  7.78  0.43  3.31  7.35  3.14  0.12716
214622.52+054311.4 4091 55498 0650 2.2010 1.9337  0.47  3.92  0.31  4.43  3.75  4.19  0.08698
214631.68+050449.1 4091 55498 0354 2.3386 2.2001  0.92  6.13  0.60  3.53  5.60  3.29  0.04234
214631.68+050449.1 4091 55498 0354 2.3386 1.9728  0.91  5.69  0.71  4.18  5.19  3.82  0.11553
214645.24+095244.6 4094 55481 0650 2.2825 2.0176  0.54  6.00  0.56  4.31  5.88  4.21  0.08395
214645.24+095244.6 4094 55481 0650 2.2825 2.1062  1.08  9.82  0.89  8.90  8.89  8.03  0.05515
214702.32+061523.0 4091 55498 0706 2.1867 1.8149  0.54  4.50  0.57  3.00  4.32  2.77  0.12343
214702.32+061523.0 4091 55498 0706 2.1867 1.8587  0.97  6.47  0.86  5.06  5.92  4.67  0.10819
214708.18+085216.1 4094 55481 0376 2.2650 2.0390  0.56  4.00  0.52  4.00  3.63  3.80  0.07161
214708.18+085216.1 4094 55481 0376 2.2650 2.1335  0.57  3.17  0.49  3.50  3.01  3.25  0.04109
214712.50+055719.0 4091 55498 0712 2.2110 1.8625  0.54  4.15  0.21  2.63  3.84  2.56  0.11438
214712.50+055719.0 4091 55498 0712 2.2110 2.0903  0.47  5.22  0.70  6.36  5.18  5.89  0.03830
214719.70+084707.4 4092 55477 0821 2.3603 2.1293  0.20  4.00  0.20  2.22  4.06  2.09  0.07110
214719.70+084707.4 4092 55477 0821 2.3603 2.0568  0.65  8.13  0.45  5.00  7.58  4.90  0.09438
214719.70+084707.4 4092 55477 0821 2.3603 2.0393  0.70 10.00  0.45  5.63  9.44  5.56  0.10007
214740.28+055809.8 4091 55498 0718 2.2883 1.9280  1.10 10.00  0.86  7.82  9.40  7.13  0.11553
214746.49+090137.4 4094 55481 0302 2.3821 2.1457  0.80  3.64  0.44  4.40  3.44  4.25  0.07233
214749.70+084114.3 4094 55481 0332 2.2765 2.0173  1.01 16.83  0.89 17.80 16.68 15.67  0.08223
214749.70+084114.3 4094 55481 0332 2.2765 2.0411  0.23  3.83  0.29  5.80  3.65  5.30  0.07442
214804.86+073952.6 4092 55477 0889 2.2861 1.7940  1.18  9.08  0.68  8.50  8.83  7.90  0.16082
214804.86+073952.6 4092 55477 0889 2.2861 1.8287  0.34  6.80  0.42  5.25  6.39  4.99  0.14877
214859.86-003328.6 4197 55479 0428 2.3993 2.0484  0.35  4.38  0.33  4.13  4.04  3.78  0.10852
214903.46+053213.5 4091 55498 0818 2.2263 1.8037  0.32  5.33  0.25  5.00  4.71  4.33  0.13948
214943.44+024115.1 4086 55446 0048 2.2458 2.0038  0.29  2.90  0.28  2.80  2.79  2.79  0.07733
214948.45+001741.1 4197 55479 0646 2.3588 2.1228  0.45  3.21  0.62  3.88  3.04  3.57  0.07273
215003.00+061115.3 4091 55498 0870 2.1832 1.8499  0.36  3.27  0.64  5.33  3.18  5.20  0.11015
215014.46+005540.2 4197 55479 0628 2.2986 1.7932  1.18 19.67  0.77 12.83 19.35 11.20  0.16479
215014.46+005540.2 4197 55479 0628 2.2986 1.9691  0.68 22.67  0.49 16.33 23.34 16.94  0.10485
215105.51+024227.0 4090 55500 0458 2.2949 1.9756  0.53  5.30  0.34  3.78  4.96  3.69  0.10158
215126.04+002908.7 4197 55479 0686 2.3519 2.1256  0.85 10.63  0.61  7.63  9.67  6.96  0.06979
215133.94+023512.6 4090 55500 0402 2.3041 2.1388  0.25  6.25  0.21  3.50  5.61  3.45  0.05128
215222.80+094021.2 4095 55497 0438 2.3717 1.9612  0.67  5.58  0.52  6.50  5.18  6.18  0.12910
215222.80+094021.2 4095 55497 0438 2.3717 1.9459  0.49  3.50  0.25  3.13  3.38  3.00  0.13419
215229.79+010721.4 4197 55479 0744 1.6355 1.4551  0.35  2.19  0.41  2.73  2.07  2.58  0.07079
215229.79+010721.4 4197 55479 0744 1.6355 1.4675  0.28  3.11  0.36  3.00  2.79  2.92  0.06577
215251.50+050903.3 4091 55498 0031 2.2261 1.7352  0.31  6.20  0.23  3.29  5.50  2.86  0.16359
215251.50+050903.3 4091 55498 0031 2.2261 1.9291  0.31  4.43  0.24  4.80  4.00  4.72  0.09628
215257.14+102935.1 4094 55481 0952 1.6805 1.4990  0.44  3.38  0.25  2.50  3.27  2.33  0.07000
215306.61+065119.1 4097 55506 0376 2.1939 1.8376  0.91  4.55  0.44  4.00  4.22  3.80  0.11774
215310.08+001006.7 4197 55479 0818 2.1699 1.8998  2.63  7.97  1.55  6.46  7.51  6.17  0.08882
215310.08+001006.7 4197 55479 0818 2.1699 2.0119  0.67  4.19  0.66  4.13  3.90  3.85  0.05108
215310.71+061033.6 4097 55506 0406 2.1873 2.0537  0.68  9.71  0.45  6.43  8.53  6.51  0.04279
215329.71+095500.7 4094 55481 0988 2.1174 1.6801  0.52  2.36  0.35  2.92  2.24  2.78  0.15000
215329.71+095500.7 4094 55481 0988 2.1174 1.7175  0.57  3.00  0.20  2.22  2.76  2.09  0.13643
215329.71+095500.7 4094 55481 0988 2.1174 1.8119  0.63  4.20  0.26  2.89  3.92  2.85  0.10277
215334.97+052634.7 4091 55498 0992 2.2562 1.8031  0.49  4.90  0.27  4.50  4.82  4.40  0.14872
215334.97+052634.7 4091 55498 0992 2.2562 1.8353  0.61  7.63  0.23  5.75  6.81  4.96  0.13754
215334.97+052634.7 4091 55498 0992 2.2562 2.0111  0.51 10.20  0.21  5.25  9.47  4.57  0.07810
215345.48+043800.5 4096 55501 0382 1.7122 1.4742  0.48  4.00  0.38  3.17  3.81  2.91  0.09159
215345.48+043800.5 4096 55501 0382 1.7122 1.4684  0.43  3.07  0.32  2.67  2.85  2.60  0.09391
215346.14+052114.9 4091 55498 1000 2.2772 2.1628  1.23 11.18  0.81  7.36 10.47  7.26  0.03552
215351.82+031701.8 4090 55500 0310 2.2083 1.9597  1.32  9.43  1.10  6.47  9.18  6.23  0.08048
215421.95+072250.0 4097 55506 0320 2.1118 1.7047  0.67  4.47  0.28  3.50  4.08  3.23  0.13930
215421.95+072250.0 4097 55506 0320 2.1118 2.0049  1.36  6.48  0.63  4.50  5.98  4.29  0.03494
215422.71+071831.3 4097 55506 0314 2.3530 2.0537  0.46 11.50  0.28  9.33  9.85  8.48  0.09323
215448.17+065152.3 4097 55506 0299 2.2002 1.9292  0.80  4.21  0.69  3.29  4.03  3.04  0.08825
215453.81+082725.2 4095 55497 0322 2.2493 2.0364  0.37  6.17  0.20  2.86  5.81  2.63  0.06766
215453.81+082725.2 4095 55497 0322 2.2493 2.0078  1.26  9.69  1.16  9.67  9.28  9.29  0.07708
215500.53+102746.4 4095 55497 0680 2.3970 2.0295  0.69  9.86  0.66  9.43  9.65  8.58  0.11400
215508.25+085709.3 4095 55497 0296 2.2275 2.0026  0.27  3.00  0.26  3.25  2.78  2.95  0.07210
215529.83+084932.7 4095 55497 0295 2.1382 1.6690  0.50  3.85  0.38  2.53  3.62  2.35  0.16054
215529.83+084932.7 4095 55497 0295 2.1382 1.8927  0.43  6.14  0.47  5.88  5.72  5.22  0.08128
215529.83+084932.7 4095 55497 0295 2.1382 1.9902  0.86  7.17  0.68  5.67  7.00  5.10  0.04827
215614.06+064256.3 4096 55501 0743 2.2453 2.0614  0.43  5.38  0.29  3.22  5.21  3.10  0.05827
215616.83+072133.7 4097 55506 0200 2.3221 1.8715  0.49  3.50  0.40  3.08  3.23  2.95  0.14474
215616.83+072133.7 4097 55506 0200 2.3221 2.1058  0.88  5.18  0.54  3.38  4.79  3.15  0.06722
215620.17+070738.2 4097 55506 0188 2.2903 1.8431  0.66  4.13  0.62  3.44  3.81  3.19  0.14505
215620.17+070738.2 4097 55506 0188 2.2903 1.9505  0.55  3.67  0.45  4.50  3.36  4.31  0.10857
215620.17+070738.2 4097 55506 0188 2.2903 1.7905  0.61  2.77  0.43  2.87  2.65  2.63  0.16328
215712.15+063127.2 4096 55501 0788 1.6490 1.5006  0.73  3.48  0.71  2.73  3.22  2.61  0.05759
215715.07+073251.9 4097 55506 0858 2.1712 2.0605  0.40  6.67  0.25  4.17  6.88  4.01  0.03552
215741.17+072103.1 4097 55506 0138 2.3203 1.9405  0.51  7.29  0.32  4.57  6.46  4.39  0.12088
215818.15+083658.8 4097 55506 0906 2.3367 2.1188  1.37 12.45  1.16 11.60 11.98 11.21  0.06743
215818.15+083658.8 4097 55506 0906 2.3367 1.9420  1.19  9.15  0.91  7.58  8.70  7.42  0.12523
215827.15+062445.5 4096 55501 0906 2.1301 1.9171  0.61  4.07  0.44  3.14  3.74  2.97  0.07036
215832.72+105414.3 4095 55497 0942 2.2385 2.0192  0.87  8.70  1.05  8.75  8.09  7.96  0.07000
215850.45+091516.9 4095 55497 0068 2.3753 2.2535  1.23  9.46  0.73  8.11  8.80  7.47  0.03674
215911.02+010013.8 4198 55480 0754 2.2766 1.7746  0.25  3.57  0.41  2.93  3.31  2.76  0.16478
215911.02+010013.8 4198 55480 0754 2.2766 1.8963  0.78  5.20  0.79  4.94  5.03  4.77  0.12275
215917.98+040041.8 4090 55500 0966 2.1321 1.7378  0.56  2.80  0.58  3.05  2.69  2.84  0.13374
215927.54-001815.6 4198 55480 0270 2.2978 1.8259  0.30  4.29  0.30  3.75  3.91  3.77  0.15321
215927.54-001815.6 4198 55480 0270 2.2978 2.0325  0.92  7.67  0.64  3.76  7.18  3.63  0.08367
215927.54-001815.6 4198 55480 0270 2.2978 2.1317  1.00  7.14  1.08  6.00  6.73  5.66  0.05163
220021.72+104458.2 5065 55739 0557 2.2920 2.0001  0.65  5.42  0.79  4.16  5.20  3.90  0.09258
220023.56-010913.9 4198 55480 0172 2.1686 1.7951  0.29  2.90  0.38  4.22  2.86  4.02  0.12477
220023.56-010913.9 4198 55480 0172 2.1686 1.9518  1.90  7.60  1.18  5.90  7.02  5.53  0.07076
220052.16+005233.3 4198 55480 0872 2.2701 1.8274  0.90  4.74  0.71  3.94  4.37  3.78  0.14445
220254.95+052001.3 4317 55480 0708 1.7688 1.5819  0.54  5.40  0.31  3.88  5.01  3.47  0.06977
220254.95+052001.3 4317 55480 0708 1.7688 1.6625  0.46  5.75  0.55  5.50  5.42  5.27  0.03913
220312.18+020313.4 4316 55505 0396 2.1323 1.8936  0.56  6.22  0.34  5.67  6.15  5.39  0.07910
220312.18+020313.4 4316 55505 0396 2.1323 1.9565  1.82 10.11  1.41  8.81  9.65  8.15  0.05770
220319.48+012232.4 4316 55505 0406 2.3028 1.9064  1.24 12.40  1.12 11.20 12.14 10.46  0.12716
220319.48+012232.4 4316 55505 0406 2.3028 1.8346  0.65  5.91  0.57  6.33  5.77  5.89  0.15169
220336.37+103415.1 5065 55739 0684 2.2895 2.1221  0.62 12.40  0.71 10.14 11.05  9.53  0.05218
220407.18+014520.4 4316 55505 0342 2.2775 1.8386  1.08  5.40  0.92  5.41  5.15  4.96  0.14279
220527.32+000121.2 4199 55481 0740 1.6297 1.4936  0.79  3.29  0.35  2.50  3.13  2.34  0.05309
220535.19+000210.1 4199 55481 0738 1.6990 1.4563  0.77  3.08  0.74  3.22  2.86  3.09  0.09395
220535.19+000210.1 4199 55481 0738 1.6990 1.5413  0.54  3.60  0.62  3.10  3.33  2.94  0.06013
220547.22+012102.6 4316 55505 0248 2.3956 2.0359  0.41  3.42  0.22  2.75  3.18  2.49  0.11151
220547.22+012102.6 4316 55505 0248 2.3956 2.2373  1.00  6.25  0.87  5.44  5.81  5.06  0.04770
220613.04+031424.6 4317 55480 0112 2.1407 1.7348  0.52  5.20  0.59  3.69  4.74  3.47  0.13751
220615.72+030426.5 4316 55505 0792 2.2258 1.8731  0.35  5.83  0.34  3.78  5.14  3.56  0.11527
220633.17+022101.5 4316 55505 0816 2.3231 2.0033  0.87  6.21  0.77  5.92  5.77  5.69  0.10084
220707.07+003649.2 4199 55481 0843 1.6563 1.5149  0.39  2.79  0.31  3.10  2.69  2.87  0.05465
220746.12-000548.8 4200 55499 0489 2.3321 1.8605  0.37  3.08  0.40  4.00  2.75  3.71  0.15143
220746.12-000548.8 4200 55499 0489 2.3321 1.9881  0.28  2.80  0.25  3.57  2.62  3.18  0.10854
220746.75+044514.2 4318 55508 0504 2.2690 1.8150  0.50  3.57  0.37  3.70  3.39  3.36  0.14842
220746.75+044514.2 4318 55508 0504 2.2690 1.9044  1.18  8.43  0.84  7.00  8.04  6.37  0.11771
220746.75+044514.2 4318 55508 0504 2.2690 2.1315  1.12  9.33  1.04  8.67  8.47  7.86  0.04295
220758.65+025528.5 4316 55505 0878 2.2288 1.9406  1.55 12.92  1.13 10.27 11.85  9.57  0.09323
220814.21+020251.0 4316 55505 0150 2.2365 1.8291  1.49  7.84  1.04  6.50  7.27  5.96  0.13373
220814.21+020251.0 4316 55505 0150 2.2365 1.9722  0.32  3.20  0.29  3.22  3.00  3.01  0.08498
220816.75+002251.9 4200 55499 0532 2.2371 1.7581  0.33  3.30  0.28  2.80  3.15  2.66  0.15878
220832.01+043315.4 4317 55480 0974 2.2866 2.0139  1.42  5.68  0.83  3.95  5.43  3.72  0.08640
220833.87+025503.4 4316 55505 0874 1.9682 1.7100  1.04  4.33  0.49  2.72  3.97  2.58  0.09076
220844.87+005145.8 4200 55499 0549 2.3013 1.8425  0.57  4.07  0.55  4.23  3.84  4.12  0.14853
220845.27+004742.3 4199 55481 0912 2.0322 1.9168  0.52  8.67  0.42  5.25  7.53  5.10  0.03878
220934.74+144228.4 5041 55749 0600 2.2690 1.8820  0.66  5.08  0.50  7.14  4.81  6.42  0.12534
220955.02+013606.9 4316 55505 0084 2.1908 1.8737  0.83 20.75  0.59 14.75 17.97 12.83  0.10429
221010.81+104419.8 5066 55749 0592 1.6423 1.5057  0.44  3.38  0.37  3.36  3.08  3.08  0.05303
221059.66+101729.3 5066 55749 0650 1.9310 1.5356  0.40  2.67  0.50  2.27  2.52  2.12  0.14391
221059.66+101729.3 5066 55749 0650 1.9310 1.5981  2.29  4.24  1.35  3.46  3.97  3.27  0.11998
221059.66+101729.3 5066 55749 0650 1.9310 1.6142  1.34  4.47  0.84  2.80  4.16  2.61  0.11389
221143.43+073118.7 5068 55749 0310 1.6182 1.4946  0.82  4.32  0.46  2.71  4.16  2.57  0.04832
221143.43+073118.7 5068 55749 0310 1.6182 1.5270  0.98  5.76  0.57  6.33  5.32  5.79  0.03544
221145.01+083556.6 5068 55749 0716 2.3088 2.1140  0.69  4.93  0.42  3.23  4.46  3.00  0.06060
221145.01+083556.6 5068 55749 0716 2.3088 2.2002  0.73  3.65  0.62  4.43  3.47  4.01  0.03336
221217.27+003226.9 4200 55499 0732 2.2497 1.8140  0.54  9.00  0.27  5.40  8.46  4.95  0.14297
221243.48+151614.1 5036 55751 0464 2.3939 1.9199  0.27  5.40  0.41  4.56  4.77  4.38  0.14931
221243.48+151614.1 5036 55751 0464 2.3939 2.1625  0.41  4.56  0.36  6.00  4.55  5.30  0.07050
221243.67+073759.9 5068 55749 0226 2.2455 1.8819  0.28  3.50  0.30  3.75  3.24  3.51  0.11826
221306.92-000317.7 4200 55499 0228 2.3369 2.0513  0.87  5.80  0.41  2.93  5.53  2.73  0.08924
221310.96+032149.6 4321 55504 0626 1.6382 1.4822  0.56  3.11  0.38  2.71  2.92  2.51  0.06088
221341.09+001243.9 4201 55443 0514 2.2860 2.1618  0.32 10.67  0.68  9.71 10.30  8.96  0.03851
221342.90+151616.3 5036 55751 0446 2.3201 2.0510  0.45  4.50  0.36  3.27  4.36  3.23  0.08432
221347.32+001928.4 4200 55499 0856 2.3080 1.9051  0.46  3.54  0.30  3.75  3.41  3.55  0.12915
221424.54+134506.3 5041 55749 0218 2.2454 2.0285  0.45  4.09  0.34  3.09  3.73  2.81  0.06906
221435.15+013238.6 4321 55504 0290 2.2949 1.8771  0.92  7.67  0.47  3.92  6.97  3.58  0.13477
221435.15+013238.6 4321 55504 0290 2.2949 2.1413  0.77  4.05  0.66  3.47  3.85  3.24  0.04770
221509.31+132237.1 5041 55749 0106 1.8992 1.7483  0.64  8.00  0.59  6.56  7.49  6.22  0.05340
221519.54+124535.9 5041 55749 0131 2.1468 1.9064  0.87  8.70  0.69  7.67  8.10  7.22  0.07930
221542.24+135505.0 5041 55749 0934 2.3430 2.0076  0.61  6.10  0.36  6.00  5.53  5.63  0.10533
221555.99+010127.1 4201 55443 0550 2.2344 1.9138  0.31  7.75  0.27  6.75  6.97  6.03  0.10401
221555.99+010127.1 4201 55443 0550 2.2344 1.9529  0.52 10.40  0.40  8.00  9.07  7.57  0.09080
221555.99+010127.1 4201 55443 0550 2.2344 2.0273  1.98 24.75  1.04 20.80 24.54 19.58  0.06608
221555.99+010127.1 4201 55443 0550 2.2344 2.1287  1.12 14.00  0.84 10.50 13.93 10.48  0.03321
221600.44+151007.9 5036 55751 0322 2.3432 1.8317  0.36  5.14  0.25  3.57  5.07  3.59  0.16454
221614.62+051758.0 4319 55507 0546 2.3032 2.1173  1.86  8.09  1.58  6.32  7.66  5.96  0.05786
221635.80+153410.9 5036 55751 0290 2.1635 1.8112  1.07  5.35  1.60  5.71  4.91  5.33  0.11752
221635.80+153410.9 5036 55751 0290 2.1635 1.7937  0.87  3.78  1.22  5.30  3.61  5.02  0.12368
221635.80+153410.9 5036 55751 0290 2.1635 1.8317  0.96  4.80  0.50  2.94  4.47  2.77  0.11035
221641.71+024930.7 4321 55504 0827 2.2750 1.8960  0.38  4.22  0.30  5.00  4.07  4.52  0.12237
221641.71+024930.7 4321 55504 0827 2.2750 2.0037  0.88  9.78  0.81  8.10  9.38  7.55  0.08626
221715.03+130658.5 5041 55749 0058 2.2066 2.0196  0.36  5.14  0.48  3.43  4.97  3.14  0.06001
221744.77+010034.6 4201 55443 0636 2.2392 1.7862  1.37  4.89  1.15  4.42  4.63  4.10  0.14952
221800.95+171150.0 5036 55751 0828 2.2226 1.9471  0.40  4.44  0.23  3.83  4.08  3.27  0.08913
221806.61+000534.8 4200 55499 0033 2.3095 2.1720  0.62  5.64  0.63  4.50  5.27  4.18  0.04241
221811.59+155420.1 5036 55751 0820 2.2852 1.9588  0.62  4.77  0.56  2.67  4.48  2.50  0.10426
221811.59+155420.1 5036 55751 0820 2.2852 1.9831  0.74  3.22  0.72  3.43  3.05  3.20  0.09617
221811.59+155420.1 5036 55751 0820 2.2852 2.1645  0.37  3.08  0.38  2.53  2.77  2.38  0.03742
221814.59+002736.6 4200 55499 0990 2.2434 1.8474  0.95  4.32  0.90  4.09  4.06  3.82  0.12948
221814.59+002736.6 4200 55499 0990 2.2434 1.7578  0.65  3.25  0.60  3.00  3.12  2.89  0.16078
221822.88+033750.9 4319 55507 0346 1.7511 1.5042  1.03  4.68  0.46  2.88  4.50  2.66  0.09376
221822.88+033750.9 4319 55507 0346 1.7511 1.5413  0.45  2.37  0.34  3.40  2.31  3.28  0.07916
221822.88+033750.9 4319 55507 0346 1.7511 1.5983  0.33  4.13  0.20  2.86  3.81  2.66  0.05708
221824.29+043241.2 4319 55507 0658 1.6265 1.4713  0.27  2.45  0.28  2.33  2.26  2.18  0.06083
221925.45-001556.6 4201 55443 0318 2.2098 2.0285  0.64  3.20  0.36  3.60  3.08  3.55  0.05808
221941.64+032729.1 4319 55507 0295 2.3426 2.1510  0.42  4.20  0.38  2.53  4.05  2.37  0.05896
222015.16+015716.3 4321 55504 0034 2.3127 1.9397  0.27  4.50  0.28  4.67  4.53  4.38  0.11889
222015.16+015716.3 4321 55504 0034 2.3127 1.9525  0.75 10.71  1.16 11.60  9.53 10.94  0.11461
222015.16+015716.3 4321 55504 0034 2.3127 2.0481  1.32 14.67  1.11 12.33 14.39 11.41  0.08305
222106.05-005541.6 4201 55443 0177 2.3169 1.8856  0.48  4.00  0.41  4.56  3.72  4.23  0.13840
222200.90+002808.1 4202 55445 0532 2.3796 1.9443  0.43  4.78  0.31  3.44  4.46  3.37  0.13702
222200.90+002808.1 4202 55445 0532 2.3796 1.9606  1.03 10.30  0.81  9.00  9.89  8.79  0.13160
222205.50+162455.4 5036 55751 0953 2.3605 2.1542  0.87  8.70  0.55  5.50  7.93  5.02  0.06327
222229.69+040822.5 4319 55507 0898 2.0451 1.6012  1.82  8.27  1.59  7.95  7.74  7.62  0.15627
222229.69+040822.5 4319 55507 0898 2.0451 1.6071  0.88  4.40  0.37  3.08  4.20  3.01  0.15406
222229.69+040822.5 4319 55507 0898 2.0451 1.7966  1.69  8.05  1.13  5.65  7.40  5.34  0.08492
222248.66+152007.3 5036 55751 0016 2.2902 2.0163  0.78  3.55  0.64  3.56  3.33  3.37  0.08670
222248.66+152007.3 5036 55751 0016 2.2902 1.8912  0.25  2.27  0.31  2.82  2.16  2.64  0.12856
222258.19+013922.6 4322 55503 0346 1.9784 1.8416  1.11  7.93  0.67  5.15  7.21  5.05  0.04698
222319.91+010619.4 4202 55445 0588 2.3796 1.9716  0.45  4.50  0.29  3.22  4.07  3.18  0.12795
222319.91+010619.4 4202 55445 0588 2.3796 2.0286  1.54 15.40  1.32 12.00 14.13 11.30  0.10922
222400.77-001425.3 4202 55445 0396 2.3949 2.0628  0.43  5.38  0.21  2.63  5.29  2.58  0.10258
222403.26+004905.1 4201 55443 0952 2.3373 2.0993  0.96  9.60  0.64  6.40  9.48  6.28  0.07385
222403.26+004905.1 4201 55443 0952 2.3373 1.9505  0.56  6.22  0.54  6.75  5.62  6.22  0.12257
222403.26+004905.1 4201 55443 0952 2.3373 1.8758  0.57  5.70  0.69  5.75  5.36  5.47  0.14774
222418.41+004937.6 4202 55445 0636 1.6457 1.5012  0.26  2.60  0.28  3.11  2.39  2.93  0.05611
222418.41+004937.6 4202 55445 0636 1.6457 1.5454  0.35  3.50  0.37  3.70  3.18  3.59  0.03863
222445.68+021320.1 4322 55503 0778 2.2455 1.9719  0.50  5.00  0.56  5.09  4.65  4.76  0.08784
222445.68+021320.1 4322 55503 0778 2.2455 2.0466  0.60  4.29  0.28  3.50  3.89  3.16  0.06316
222451.76+011756.7 4322 55503 0212 2.1864 1.7580  0.50  4.55  0.58  4.83  4.07  4.62  0.14339
222451.76+011756.7 4322 55503 0212 2.1864 1.9293  1.09  7.79  0.87  6.69  7.50  6.37  0.08393
222514.92+034017.5 4319 55507 0027 2.1768 1.7354  0.57  3.17  0.52  3.25  3.00  3.07  0.14849
222519.53+004523.9 4202 55445 0718 2.1293 1.7378  0.85  4.47  0.47  2.94  4.24  2.75  0.13286
222700.76-005627.1 4202 55445 0206 2.2642 1.9506  1.55  7.38  1.31  7.71  6.86  7.21  0.10066
222834.61-011120.9 4202 55445 0043 2.3789 1.8942  1.05  8.75  0.68  5.67  7.96  5.21  0.15362
222834.61-011120.9 4202 55445 0043 2.3789 1.9411  0.58  5.80  0.45  4.50  5.42  4.36  0.13788
222834.61-011120.9 4202 55445 0043 2.3789 2.1959  0.55  4.23  0.34  3.09  4.08  2.88  0.05562
222836.80-010101.6 4202 55445 0054 2.2186 2.0292  0.70  5.00  0.30  4.29  4.83  3.79  0.06057
223115.16-000957.5 4203 55447 0319 1.6257 1.4977  0.64  4.92  0.72  4.24  4.69  3.96  0.04994
223115.16-000957.5 4203 55447 0319 1.6257 1.5163  0.56  4.00  0.45  3.21  3.75  2.97  0.04253
223115.16-000957.5 4203 55447 0319 1.6257 1.5361  0.91  8.27  0.78  3.71  7.98  3.41  0.03471
223235.21+024755.8 4291 55525 0390 2.1551 1.8632  1.50 21.43  0.78 13.00 20.62 12.44  0.09678
223235.21+024755.8 4291 55525 0390 2.1551 1.8849  0.28  9.33  0.23  4.60  7.66  4.82  0.08929
223251.60-010330.4 4203 55447 0254 2.3255 1.8334  0.32  3.20  0.30  2.50  2.99  2.38  0.15879
223301.90+010454.9 4203 55447 0808 1.8380 1.5966  0.63 10.50  0.53  8.83  9.81  8.29  0.08866
223328.90+000104.3 4203 55447 0836 2.0942 1.6974  0.90  4.50  0.74  3.70  4.18  3.44  0.13639
223358.88-010000.4 4203 55447 0166 2.3253 1.8590  0.49 12.25  0.33  6.60 10.16  6.21  0.14995
223418.88-005536.2 4203 55447 0174 2.3991 2.0258  1.32 10.15  0.86  7.82  9.35  7.58  0.11581
223455.95+005034.7 4203 55447 0914 2.2996 2.1435  0.75  8.33  0.65  9.29  7.53  8.28  0.04843
223455.95+005034.7 4203 55447 0914 2.2996 1.9084  0.39  3.25  0.39  3.00  3.06  2.89  0.12553
223545.49-001937.1 4203 55447 0114 1.6146 1.5262  0.30  4.29  0.52  3.71  3.97  3.52  0.03438
223552.57+034545.3 4291 55525 0270 2.2457 1.9219  0.35  8.75  0.29  5.80  7.78  5.66  0.10471
223613.22-004531.3 4204 55470 0460 1.8643 1.5286  0.72  3.43  0.27  3.38  3.14  2.99  0.12402
223801.07-001243.3 4204 55470 0356 1.9836 1.7329  0.43  4.30  0.28  4.00  3.84  3.70  0.08754
223801.07-001243.3 4204 55470 0356 1.9836 1.5779  0.36  3.00  0.21  3.50  2.95  3.35  0.14512
223803.61-020818.5 4363 55537 0504 2.2544 2.1084  0.63  7.88  0.75  4.17  7.09  3.95  0.04587
223850.80-004540.3 4204 55470 0300 1.7913 1.5622  0.59  3.28  0.41  2.73  3.10  2.59  0.08543
223912.74-020453.9 4363 55537 0534 1.8689 1.5317  0.65  8.13  0.59  7.38  7.47  6.82  0.12439
223912.74-020453.9 4363 55537 0534 1.8689 1.6078  0.41  8.20  0.26  6.50  8.50  5.87  0.09513
223934.45-004707.2 4204 55470 0258 2.2132 1.8881  0.54 18.00  0.36 12.00 17.67 11.67  0.10627
223934.45-004707.2 4204 55470 0258 2.2132 1.9224  0.48 12.00  0.41 10.25 12.84  8.69  0.09458
224001.55-025643.6 4363 55537 0462 2.3490 2.1906  0.33  3.00  0.40  2.86  2.83  2.66  0.04841
224028.94+011408.6 4204 55470 0785 2.3601 2.1987  1.32  5.74  1.09  5.74  5.36  5.34  0.04919
224108.48-010937.3 4204 55470 0170 2.1667 2.0187  0.78  5.57  0.66  5.08  5.16  4.96  0.04783
224142.48-004541.1 4204 55470 0118 2.0743 1.8688  0.63  6.30  0.94  4.95  5.72  4.66  0.06907
224153.92-015428.5 4363 55537 0606 2.2112 1.7390  1.13  8.69  0.69  6.90  8.01  6.21  0.15772
224153.92-015428.5 4363 55537 0606 2.2112 1.7711  1.44 14.40  1.12 14.00 14.02 13.34  0.14634
224153.92-015428.5 4363 55537 0606 2.2112 1.9402  1.53 19.13  1.67 13.92 17.38 13.27  0.08794
224207.13-010349.4 4204 55470 0054 2.3243 1.9497  0.32  4.00  0.24  4.00  3.65  3.74  0.11899
224207.13-010349.4 4204 55470 0054 2.3243 2.1668  0.57  5.18  0.50  4.55  5.01  4.39  0.04850
224218.06+024738.1 4292 55532 0442 2.3530 2.0289  1.49  8.28  0.89  5.93  7.73  5.59  0.10131
224218.06+024738.1 4292 55532 0442 2.3530 2.1494  0.28  4.67  0.22  3.67  4.49  3.52  0.06256
224305.72+010159.8 4204 55470 0907 1.9521 1.5830  0.42  2.80  0.33  3.67  2.65  3.35  0.13278
224310.89+002225.3 4204 55470 0930 2.3564 2.0093  2.02 10.63  1.33  8.87  9.85  8.42  0.10873
224324.59-005330.7 4205 55454 0458 1.8971 1.7407  0.51  4.64  0.30  5.00  4.43  4.47  0.05544
224400.90+003618.2 4205 55454 0602 2.3581 2.1447  0.32  2.91  0.37  3.08  2.81  3.01  0.06556
224400.90+003618.2 4205 55454 0602 2.3581 2.0438  0.89  8.90  0.64  8.00  8.71  7.14  0.09795
224404.38-001014.9 4204 55470 0073 2.3618 2.1407  1.01  4.39  0.80  3.48  4.13  3.29  0.06793
224441.58-025806.7 4363 55537 0222 1.6249 1.4685  0.29  4.14  0.31  2.38  3.85  2.21  0.06135
224441.58-025806.7 4363 55537 0222 1.6249 1.5074  0.28  2.55  0.50  3.85  2.50  3.69  0.04576
224503.13-024712.9 4363 55537 0190 2.2019 2.0554  0.38  2.71  0.35  2.92  2.51  2.74  0.04680
224511.29+003557.3 4205 55454 0644 2.2039 1.7711  1.68 14.00  1.22 13.56 13.69 12.19  0.14411
224511.29+003557.3 4205 55454 0644 2.2039 1.8980  0.79 11.29  0.71  8.88 11.19  8.84  0.10001
224511.29+003557.3 4205 55454 0644 2.2039 1.9993  0.43  4.78  0.30  3.75  4.52  3.72  0.06589
224511.29+003557.3 4205 55454 0644 2.2039 2.0153  0.24  4.80  0.47  5.88  4.65  5.76  0.06060
224520.44+032246.0 4292 55532 0258 2.2886 1.9021  1.31 21.83  1.21 20.17 21.08 19.24  0.12438
224555.98+030102.3 4292 55532 0208 2.2397 1.8491  0.91 10.11  0.86  7.82  9.22  7.52  0.12778
224609.82+051912.6 4292 55532 0822 2.0788 1.6485  1.20  5.45  0.92  4.84  5.22  4.49  0.14942
224616.56+001536.5 4205 55454 0738 1.9949 1.6052  0.36  2.57  0.93  3.58  2.46  3.40  0.13851
224616.56+001536.5 4205 55454 0738 1.9949 1.8424  0.40  3.08  0.31  3.88  2.82  3.75  0.05221
224616.56+001536.5 4205 55454 0738 1.9949 1.8763  0.59  4.54  0.39  3.90  4.24  3.76  0.04038
224617.09-010501.5 4205 55454 0298 2.2604 1.8710  0.43  3.07  0.50  2.78  2.86  2.57  0.12651
224617.30-014559.0 4363 55537 0874 1.9825 1.6778  0.65  3.61  0.81  4.50  3.33  4.11  0.10735
224617.30-014559.0 4363 55537 0874 1.9825 1.8005  1.39  6.62  1.39  6.62  6.10  6.10  0.06288
224619.03+015531.7 4294 55500 0436 2.3520 1.8974  0.40  2.67  0.30  2.50  2.54  2.31  0.14472
224619.03+015531.7 4294 55500 0436 2.3520 2.0989  0.61  3.81  0.49  3.06  3.70  2.84  0.07835
224619.03+015531.7 4294 55500 0436 2.3520 2.2277  0.39  3.25  0.43  3.07  2.98  2.86  0.03777
224619.28+043627.7 4292 55532 0806 2.2686 1.9714  0.53  6.63  0.45  5.00  6.40  4.58  0.09504
224619.46-005055.3 4205 55454 0294 2.2854 1.9630  0.64  6.40  0.37  3.36  6.11  3.29  0.10292
224710.68+042421.2 4292 55532 0848 1.9656 1.5516  1.33  8.87  0.32  5.33  8.41  4.70  0.14924
224710.68+042421.2 4292 55532 0848 1.9656 1.8344  2.19 13.69  1.67 13.92 12.86 12.72  0.04522
224710.68+042421.2 4292 55532 0848 1.9656 1.8419  0.60  6.00  0.24  4.00  5.83  3.55  0.04258
224723.61+004405.9 4205 55454 0838 2.2839 1.8243  0.93  6.20  0.68  4.00  5.83  3.72  0.14964
224723.61+004405.9 4205 55454 0838 2.2839 2.0826  1.06  7.07  0.91  7.58  6.65  7.16  0.06317
224735.73+011158.4 4205 55454 0823 2.3940 1.9082  0.94  3.48  0.70  2.26  3.32  2.08  0.15326
224735.73+011158.4 4205 55454 0823 2.3940 1.9295  0.48  3.69  0.38  3.80  3.43  3.38  0.14612
224744.83-005945.1 4205 55454 0214 2.0839 1.9305  0.25  3.57  0.21  2.63  3.48  2.52  0.05098
224758.79+014203.7 4294 55500 0344 2.3307 2.1769  0.48  5.33  0.52  4.33  5.10  4.11  0.04724
224807.44+001319.0 4205 55454 0850 2.0765 1.7529  0.41  3.73  0.27  3.86  3.34  3.55  0.11068
224807.44+001319.0 4205 55454 0850 2.0765 1.6362  1.19  9.92  0.98  8.91  9.00  8.46  0.15324
224807.44+001319.0 4205 55454 0850 2.0765 1.6140  0.21  3.50  0.21  3.50  3.35  3.30  0.16148
224828.53+001231.5 4205 55454 0894 1.9971 1.8409  1.42  8.88  1.27  7.47  8.13  7.07  0.05347
224833.79-002210.0 4206 55471 0478 2.1565 1.7114  0.53  3.53  0.31  2.82  3.22  2.70  0.15084
224833.79-002210.0 4206 55471 0478 2.1565 1.7622  0.46  4.18  0.62  3.10  3.87  2.96  0.13265
224837.02+010016.6 4205 55454 0910 2.2166 2.0971  0.97  4.22  0.95  5.00  4.04  4.65  0.03784
224857.10+014529.5 4294 55500 0268 2.1578 2.0379  0.23  4.60  0.36  4.00  4.61  3.65  0.03869
224857.10+014529.5 4294 55500 0268 2.1578 1.8840  0.66  8.25  0.52  7.43  7.72  6.81  0.09045
224931.76+001159.4 4206 55471 0574 1.7242 1.5934  0.26  3.71  0.37  5.29  3.63  4.68  0.04917
224953.01+004147.7 4206 55471 0596 2.1979 1.7489  0.74  3.89  0.32  3.56  3.59  3.28  0.15015
224953.01+004147.7 4206 55471 0596 2.1979 1.8547  0.64  5.33  0.60  3.75  5.10  3.51  0.11304
224953.01+004147.7 4206 55471 0596 2.1979 2.0875  1.87  7.48  1.07  5.63  6.97  5.27  0.03512
225004.50-011052.3 4206 55471 0406 2.2377 1.7477  0.30  3.33  0.32  2.67  3.13  2.64  0.16264
225012.23+001416.6 4206 55471 0612 2.3006 1.7977  0.84  6.00  0.66  4.71  5.42  4.25  0.16382
225036.69+005810.1 4206 55471 0584 2.3160 1.9759  1.72 17.20  1.12 14.00 16.67 13.48  0.10779
225036.69+005810.1 4206 55471 0584 2.3160 2.2067  0.57  9.50  0.90  8.18  9.38  7.84  0.03350
225210.60-005523.2 4206 55471 0298 1.6990 1.4552  0.30  3.00  0.38  2.92  2.94  2.73  0.09439
225210.60-005523.2 4206 55471 0298 1.6990 1.4959  0.30  3.33  0.61  3.39  3.06  3.26  0.07807
225214.21-002211.4 4206 55471 0314 1.6379 1.4660  0.35  2.69  0.50  2.94  2.58  2.77  0.06728
225214.21-002211.4 4206 55471 0314 1.6379 1.4729  0.49  3.77  0.45  2.50  3.42  2.37  0.06450
225214.21-002211.4 4206 55471 0314 1.6379 1.5205  0.40  3.08  0.32  2.29  2.87  2.21  0.04549
225256.74-002432.2 4206 55471 0272 2.3195 1.9190  0.32  3.56  0.42  3.00  3.50  2.82  0.12787
225300.27+005506.8 4206 55471 0752 1.6308 1.5347  1.10  5.50  1.38  4.93  5.14  4.72  0.03720
225300.27+005506.8 4206 55471 0752 1.6308 1.5066  0.38  3.45  0.29  2.07  3.11  2.01  0.04832
225319.78-010201.0 4206 55471 0254 2.1420 1.7086  0.38  3.17  0.23  2.30  2.89  2.20  0.14735
225319.78-010201.0 4206 55471 0254 2.1420 1.9311  0.71  3.38  0.39  3.00  3.22  2.89  0.06937
225355.32+005146.1 4206 55471 0839 2.3828 2.1320  0.44  7.33  0.33  5.50  6.91  5.03  0.07688
225355.32+005146.1 4206 55471 0839 2.3828 2.1896  0.71 10.14  0.49  7.00  9.32  6.70  0.05874
225355.32+005146.1 4206 55471 0839 2.3828 2.2204  0.83 13.83  0.69  9.86 12.45  9.70  0.04916
225428.72+024949.8 4293 55509 0285 2.3456 1.8390  0.48  3.43  0.75  4.17  3.15  3.93  0.16273
225428.72+024949.8 4293 55509 0285 2.3456 2.1137  0.91  6.50  0.60  5.45  5.99  5.07  0.07171
225428.80+003935.3 4206 55471 0833 2.0326 1.7044  1.01  5.94  0.79  5.64  5.61  5.41  0.11404
225430.97-005339.6 4206 55471 0178 2.1278 2.0072  0.54  4.91  0.45  4.09  4.79  3.99  0.03930
225444.04+045037.6 4293 55509 0756 2.2789 1.9134  0.72  8.00  0.48  5.33  7.50  4.85  0.11764
225446.21+013246.9 4290 55527 0466 2.2254 2.0060  0.55  5.50  0.44  4.89  5.13  4.68  0.07033
225549.55-000927.7 4206 55471 0938 2.1272 1.7208  0.58  3.05  0.40  2.50  2.84  2.41  0.13832
225608.48+010557.8 4206 55471 0905 2.2603 1.8969  1.94 27.71  1.15 14.38 24.83 14.18  0.11763
225608.48+010557.8 4206 55471 0905 2.2603 1.9156  1.39 23.17  0.46 11.50 21.49  9.76  0.11128
225608.48+010557.8 4206 55471 0905 2.2603 1.9473  1.17 29.25  0.89 17.80 24.35 17.56  0.10059
225608.48+010557.8 4206 55471 0905 2.2603 2.0073  0.62 10.33  0.39  6.50  9.15  6.19  0.08060
225608.48+010557.8 4206 55471 0905 2.2603 2.0273  0.36 12.00  0.53 10.60 12.25  9.23  0.07401
225608.48+010557.8 4206 55471 0905 2.2603 2.0469  0.34  6.80  0.39  6.50  6.13  6.39  0.06759
225608.48+010557.8 4206 55471 0905 2.2603 2.0676  0.59  7.38  0.37  6.17  7.33  5.67  0.06085
225620.78-001602.6 4206 55471 0081 2.3174 2.1894  0.41  2.73  0.78  5.20  2.57  4.81  0.03933
225716.32+020651.2 4290 55527 0350 2.3235 2.0149  0.37  3.70  0.35  3.50  3.48  3.43  0.09714
225716.32+020651.2 4290 55527 0350 2.3235 2.0721  0.29  2.90  0.35  4.38  2.90  3.96  0.07850
225733.46-010932.1 4207 55475 0418 1.7702 1.5434  0.60 15.00  0.28  9.33 12.52  9.69  0.08521
225733.46-010932.1 4207 55475 0418 1.7702 1.5472  0.47 11.75  0.36  7.20 12.55  6.64  0.08373
225738.66+032457.8 4293 55509 0120 2.3221 1.9068  0.79 11.29  0.76 12.67 10.61 11.44  0.13276
225744.70+010604.3 4207 55475 0592 2.3173 1.8248  0.79  5.27  0.30  5.00  5.02  4.58  0.15934
225805.77+024738.1 4290 55527 0676 2.2735 2.0060  0.40 10.00  0.29  7.25  8.79  7.48  0.08504
225815.31+015818.0 4290 55527 0316 1.7949 1.6582  0.92  5.41  0.57  3.56  5.21  3.47  0.05011
225830.80+012826.9 4290 55527 0296 2.2470 2.0412  0.43  4.78  0.28  3.50  4.69  3.37  0.06539
225836.98+005214.2 4207 55475 0680 2.1186 1.6625  0.94  4.70  0.74  3.89  4.33  3.68  0.15681
225836.98+005214.2 4207 55475 0680 2.1186 1.7740  0.75  4.69  0.54  3.86  4.43  3.66  0.11656
225845.09+021556.2 4290 55527 0726 2.3027 2.0291  0.63  5.73  0.50  5.56  5.21  5.40  0.08626
225852.30-005233.6 4207 55475 0332 1.7801 1.5786  0.35  3.18  0.35  2.69  2.83  2.48  0.07510
225950.25-005828.6 4207 55475 0256 2.2777 2.1631  0.52  4.73  0.40  4.00  4.25  3.72  0.03557
225950.25-005828.6 4207 55475 0256 2.2777 1.9084  0.68  7.56  0.52  3.25  6.72  3.16  0.11897
230034.04-004901.5 4207 55475 0210 2.1727 1.9370  0.79 13.17  1.01 12.63 11.64 11.26  0.07704
230048.95+023320.6 4290 55527 0812 2.3457 1.9775  0.21  5.25  0.24  4.80  5.14  4.33  0.11607
230048.95+023320.6 4290 55527 0812 2.3457 2.0128  1.01 10.10  0.50  8.33  9.77  7.40  0.10442
230125.66+023400.9 4290 55527 0852 2.1831 1.8110  0.56  5.60  0.20  5.00  5.50  4.35  0.12368
230125.66+023400.9 4290 55527 0852 2.1831 1.8395  0.36  6.00  0.21  3.50  5.75  3.37  0.11373
230147.75+012621.6 4290 55527 0130 1.8676 1.6605  0.40  3.64  0.29  3.63  3.39  3.43  0.07482
230147.75+012621.6 4290 55527 0130 1.8676 1.7110  0.77  3.85  0.43  3.58  3.66  3.51  0.05610
230238.78+013605.5 4290 55527 0091 2.3677 1.8538  0.87  3.78  0.62  3.44  3.57  3.18  0.16408
230524.34+002857.3 4207 55475 0992 2.3139 1.8156  0.73  3.84  0.68  4.00  3.66  3.75  0.16152
230524.34+002857.3 4207 55475 0992 2.3139 2.1725  0.89  5.24  1.03  4.90  5.06  4.56  0.04358
230556.63-000811.4 4208 55476 0304 2.2971 1.9268  0.56  4.67  0.51  4.64  4.47  4.36  0.11857
230556.63-000811.4 4208 55476 0304 2.2971 1.9605  0.31  3.88  0.25  2.50  3.53  2.30  0.10727
230638.25-010700.3 4208 55476 0254 2.3120 2.0063  0.35  7.00  0.20  4.00  6.53  3.92  0.09654
230638.25-010700.3 4208 55476 0254 2.3120 2.0183  0.89 17.80  0.68 13.60 15.70 11.76  0.09259
230715.80+031548.0 4288 55501 0714 2.2870 2.1366  0.66  9.43  0.45  7.50  9.02  6.84  0.04680
230715.80+031548.0 4288 55501 0714 2.2870 2.1125  0.51  6.38  0.35  5.00  5.75  4.54  0.05449
230715.80+031548.0 4288 55501 0714 2.2870 2.0231  0.60  7.50  0.34  6.80  7.29  6.35  0.08350
230758.66-010547.7 4208 55476 0174 2.3233 2.1049  0.57  5.18  0.44  4.40  4.67  4.11  0.06787
230812.15-010256.3 4208 55476 0122 1.8587 1.7463  0.27  4.50  0.24  4.80  3.91  4.29  0.04009
230833.02+013426.5 4288 55501 0256 2.3560 2.1425  0.61  7.63  0.43  5.38  6.79  4.85  0.06564
230850.81+025147.4 4288 55501 0795 2.1758 1.7368  1.02  5.10  1.08  5.40  4.78  5.06  0.14768
230854.53+031310.9 4287 55483 0484 2.2852 1.9754  0.96  8.73  0.88  7.33  8.39  6.93  0.09873
230949.30-002316.9 4208 55476 0112 1.9699 1.6925  0.42  3.23  0.31  3.10  3.01  2.92  0.09775
231109.41+002728.5 4209 55478 0644 2.2150 1.7532  0.80  8.89  0.63  5.73  8.03  5.51  0.15383
231109.41+002728.5 4209 55478 0644 2.2150 2.0837  0.66  6.60  0.43  4.78  6.34  4.67  0.04167
231119.75+021652.9 4288 55501 0900 2.2191 2.0273  0.75  5.77  0.52  5.20  5.30  4.71  0.06135
231119.75+021652.9 4288 55501 0900 2.2191 1.7426  0.35  3.50  0.23  3.29  3.16  3.24  0.15884
231121.92-014703.4 4360 55539 0564 2.0860 1.6306  0.24  3.43  0.29  3.63  3.36  3.24  0.15832
231121.92-014703.4 4360 55539 0564 2.0860 1.8284  0.70  5.83  0.61  6.10  5.30  6.00  0.08694
231123.15+023755.9 4288 55501 0890 2.1936 1.9733  0.89  4.68  0.43  2.87  4.44  2.76  0.07135
231124.53-031753.5 4360 55539 0450 1.6610 1.5588  0.39  3.00  0.48  2.53  2.75  2.39  0.03914
231141.22+004442.2 4209 55478 0669 2.2017 1.7802  0.71  4.18  0.99  5.21  3.86  4.83  0.14023
231201.38+003737.9 4209 55478 0648 2.2137 1.7309  0.77  9.63  0.53  7.57  9.00  7.29  0.16137
231210.24+015835.9 4286 55499 0494 2.1724 1.7546  0.40  3.64  0.47  3.36  3.58  3.07  0.14028
231235.39+041339.4 4287 55483 0734 2.2538 2.0071  0.20  3.33  0.28  3.50  3.15  3.07  0.07868
231235.39+041339.4 4287 55483 0734 2.2538 1.9940  0.65  6.50  0.47  6.71  5.98  6.01  0.08302
231248.26+003954.9 4209 55478 0716 2.1785 1.8614  0.71  4.18  0.48  4.80  3.98  4.39  0.10471
231248.87-032210.8 4360 55539 0408 2.1461 1.7679  0.26  3.25  0.22  4.40  2.94  3.93  0.12738
231332.68-003220.9 4209 55478 0230 2.3341 2.1203  0.24  3.00  0.20  2.86  2.89  2.68  0.06618
231333.99-015631.0 4360 55539 0658 2.3930 1.9862  0.28  3.11  0.23  3.29  3.02  3.23  0.12702
231350.58+032018.5 4287 55483 0214 2.2870 2.1426  0.76  5.85  1.13  5.14  5.62  4.77  0.04489
231355.83-022039.1 4360 55539 0360 2.2725 2.0979  1.78  9.89  1.16  6.44  9.35  6.13  0.05477
231355.83-022039.1 4360 55539 0360 2.2725 2.1628  0.76  4.22  0.83  5.19  4.00  5.03  0.03408
231414.19+042724.6 4287 55483 0844 2.2837 1.8583  0.55  3.44  0.51  3.40  3.27  3.29  0.13786
231500.03+000110.9 4210 55444 0532 2.1361 1.6614  0.66  4.13  0.65  4.33  3.97  4.16  0.16267
231519.55+031535.8 4286 55499 0666 2.1951 2.0872  0.29  2.64  0.21  3.00  2.35  2.81  0.03434
231531.47+001531.1 4209 55478 0886 2.0348 1.6498  0.50  2.94  0.40  3.33  2.72  3.00  0.13484
231531.47+001531.1 4209 55478 0886 2.0348 1.7301  0.79  5.27  0.45  3.46  4.85  3.31  0.10541
231538.48+004201.5 4210 55444 0560 2.2282 1.7978  0.82  9.11  0.79  8.78  8.26  8.56  0.14212
231612.88+003558.3 4209 55478 0896 2.2214 2.0411  0.93  6.64  0.51  4.25  6.19  3.90  0.05753
231623.34+002412.8 4210 55444 0570 2.2198 1.9783  0.49  7.00  0.41  5.86  6.81  5.12  0.07781
231623.34+002412.8 4210 55444 0570 2.2198 1.7750  0.32  5.33  0.28  4.00  4.87  4.00  0.14758
231715.53+002129.5 4209 55478 0964 1.6304 1.5413  0.37  3.36  0.34  2.83  3.06  2.74  0.03445
231739.42+011534.4 4286 55499 0248 2.3025 1.7946  0.29  4.14  0.52  4.73  3.81  4.36  0.16546
231739.42+011534.4 4286 55499 0248 2.3025 1.8441  2.11  9.59  1.88  8.55  9.19  8.18  0.14833
231759.76-015356.4 4360 55539 0888 2.1447 1.7713  0.43  6.14  0.32  4.57  5.66  4.50  0.12573
231759.76-015356.4 4360 55539 0888 2.1447 1.7773  0.40  6.67  0.41  5.86  6.71  5.15  0.12360
231826.80+014817.2 4286 55499 0182 2.1311 1.9265  1.17  7.80  1.77 11.06  7.53 10.23  0.06747
231826.80+014817.2 4286 55499 0182 2.1311 1.9684  0.66  4.40  1.14  7.60  4.06  6.99  0.05331
231901.75-020621.1 4359 55533 0531 2.2916 1.9905  0.52  5.78  0.43  5.38  5.27  5.00  0.09564
231912.33+005900.5 4210 55444 0756 2.2443 1.9341  0.88 11.00  0.60 10.00 10.66  9.31  0.10016
231912.33+005900.5 4210 55444 0756 2.2443 1.9530  0.20  3.33  0.22  3.67  3.15  3.64  0.09380
231912.92-002335.8 4210 55444 0318 2.2644 1.7761  0.51  3.00  0.51  4.25  2.85  3.99  0.16063
231912.92-002335.8 4210 55444 0318 2.2644 2.0372  0.74  3.52  0.46  3.07  3.30  2.82  0.07202
231913.75+030629.1 4286 55499 0874 2.2274 1.7905  0.81  5.79  0.51  4.64  5.58  4.23  0.14444
231936.64+014107.8 4286 55499 0142 2.2920 2.1015  1.23  5.35  1.13  5.65  4.97  5.44  0.05954
231958.70-002449.3 4210 55444 0270 1.8914 1.7325  1.54 17.11  0.98 16.33 16.24 15.12  0.05646
231958.70-002449.3 4210 55444 0270 1.8914 1.7821  0.79  9.88  0.45  7.50  8.77  6.63  0.03852
232027.87+013428.2 4286 55499 0138 1.8442 1.4671  1.57  4.24  1.14  4.07  4.01  3.79  0.14129
232034.60+025335.6 4286 55499 0918 2.1217 1.7413  0.37  4.63  0.26  3.25  4.21  2.92  0.12922
232034.60+025335.6 4286 55499 0918 2.1217 1.8247  0.71  5.07  0.51  3.19  4.66  3.00  0.09964
232100.43-021158.7 4360 55539 0039 2.2047 1.8825  0.43  4.30  0.35  3.18  3.95  2.95  0.10557
232107.95-002756.6 4210 55444 0196 2.2846 1.7863  0.58  2.76  0.45  2.25  2.59  2.18  0.16306
232107.95-002756.6 4210 55444 0196 2.2846 1.9784  1.12  5.60  1.49  5.96  5.23  5.56  0.09755
232107.95-002756.6 4210 55444 0196 2.2846 2.0175  0.84  4.42  1.12  3.50  4.12  3.30  0.08461
232107.95-002756.6 4210 55444 0196 2.2846 2.0944  1.11  4.11  0.40  2.22  3.84  2.13  0.05958
232129.72-015217.6 4359 55533 0610 2.3778 1.9315  0.31  4.43  0.24  4.80  4.01  4.26  0.14077
232132.62-015343.6 4359 55533 0603 2.1966 1.7731  1.15  5.00  1.10  4.78  4.79  4.56  0.14117
232310.17+003642.4 4211 55446 0564 1.6012 1.5003  1.12  3.50  0.51  2.43  3.34  2.26  0.03954
232311.98-024507.5 4359 55533 0306 2.2585 1.9609  0.31  3.88  0.21  3.00  3.77  3.01  0.09548
232311.98-024507.5 4359 55533 0306 2.2585 1.8457  0.65  4.64  0.54  5.40  4.38  4.93  0.13464
232424.75-012655.0 4359 55533 0784 2.2086 1.9614  0.90  5.29  0.65  3.61  4.94  3.44  0.08000
232528.38-005953.9 4211 55446 0330 2.3277 1.8196  0.97  3.59  1.18  4.54  3.35  4.27  0.16419
232604.56-015650.0 4359 55533 0860 2.1637 1.7077  0.64  6.40  0.55  4.58  6.17  4.33  0.15440
232613.81-011258.3 4211 55446 0297 2.2039 1.7221  0.65  3.61  0.35  3.18  3.42  2.96  0.16154
232643.11+005806.5 4211 55446 0758 2.2433 2.0979  0.65  4.33  0.82  4.32  4.03  4.09  0.04583
232643.11+005806.5 4211 55446 0758 2.2433 2.0374  0.47  2.76  0.42  2.47  2.66  2.37  0.06550
232657.25-005926.7 4211 55446 0246 2.2615 2.0726  0.30  4.29  0.42  3.23  3.86  3.15  0.05959
232759.03+002504.6 4211 55446 0811 2.2557 1.9077  1.07  7.13  0.41  4.56  6.75  4.39  0.11257
232809.58+004356.8 4211 55446 0801 2.2631 2.0926  0.29  4.14  0.23  3.29  3.81  2.92  0.05361
232833.40+002820.1 4211 55446 0810 1.6407 1.5185  0.22  2.44  0.37  2.64  2.41  2.51  0.04735
232855.77-004212.2 4212 55447 0486 2.2025 1.9382  0.53  5.30  0.50  5.00  4.84  4.48  0.08592
232856.34-003011.7 4211 55446 0148 2.2633 1.8799  0.40  4.44  0.43  6.14  4.01  6.04  0.12434
232856.34-003011.7 4211 55446 0148 2.2633 1.8819  0.54  5.40  0.47  3.62  4.85  3.31  0.12365
233028.81+002757.3 4211 55446 0926 2.3515 1.8853  0.47  4.27  0.56  2.55  3.95  2.38  0.14867
233122.31-010805.2 4212 55447 0414 2.1456 2.0392  0.79  5.27  0.50  4.55  5.00  4.27  0.03440
233158.61-005410.4 4212 55447 0416 2.3075 1.9437  0.45  3.46  0.36  4.00  3.17  3.92  0.11600
233158.61-005410.4 4212 55447 0416 2.3075 2.0205  0.37  4.11  0.21  3.00  3.97  2.74  0.09052
233327.92+020246.3 4282 55507 0347 2.3714 1.8932  0.36  4.00  0.34  3.78  3.82  3.60  0.15178
233615.50-001120.0 4212 55447 0116 2.2274 1.9932  1.45  9.06  0.86  7.17  8.55  6.50  0.07519
233631.30-003804.4 4213 55449 0430 1.9806 1.8385  0.63  5.25  0.27  3.86  5.03  3.60  0.04881
233707.23+002006.7 4213 55449 0610 1.9046 1.7889  0.57  7.13  0.52  5.78  6.67  5.23  0.04063
233753.82+004756.7 4212 55447 0956 2.1016 1.8558  1.63  7.09  0.79  4.39  6.65  4.20  0.08238
233830.00+011340.2 4213 55449 0662 1.6175 1.4927  0.31  2.82  0.45  3.00  2.55  2.92  0.04881
233849.17-001325.5 4212 55447 0008 1.9833 1.7122  0.54  4.15  0.52  3.47  3.98  3.36  0.09498
233853.22+024750.5 4282 55507 0918 1.6957 1.5212  0.45  2.65  0.39  3.00  2.56  2.77  0.06682
233900.68+011217.0 4213 55449 0666 2.1534 1.7299  1.21  5.04  0.42  3.82  4.74  3.48  0.14322
233900.68+011217.0 4213 55449 0666 2.1534 1.9341  0.47  2.76  0.36  3.00  2.55  2.93  0.07196
234002.76-005242.0 4213 55449 0254 2.2570 1.9586  0.55  9.17  0.35  7.00  9.26  6.41  0.09580
234002.76-005242.0 4213 55449 0254 2.2570 2.0207  0.53  7.57  0.33  4.13  7.29  3.94  0.07518
234002.76-005242.0 4213 55449 0254 2.2570 2.0777  0.44  8.80  0.31  7.75  8.93  8.28  0.05656
234052.00+003828.7 4213 55449 0802 2.2109 1.7228  0.37  2.47  0.41  2.93  2.33  2.76  0.16341
234124.45+010750.3 4213 55449 0824 2.2491 1.7864  0.74  4.63  0.89  4.94  4.37  4.51  0.15243
234209.38+000632.9 4214 55451 0532 2.3401 1.9693  0.48  2.53  0.48  2.82  2.39  2.64  0.11713
234209.38+000632.9 4214 55451 0532 2.3401 2.0979  0.65  6.50  0.35  2.92  5.78  2.76  0.07513
234209.38+000632.9 4214 55451 0532 2.3401 2.1635  0.71  3.74  0.48  2.40  3.47  2.21  0.05427
234209.38+000632.9 4214 55451 0532 2.3401 2.2170  0.75  3.57  0.28  2.80  3.36  2.70  0.03753
234253.58+011521.1 4280 55503 0366 2.3380 2.0709  0.98 10.89  0.68  7.56  9.73  6.72  0.08321
234416.75+025726.6 4279 55508 0450 1.9468 1.6719  0.39  3.55  0.44  3.14  3.37  2.92  0.09762
234416.75+025726.6 4279 55508 0450 1.9468 1.7423  0.59  5.90  0.35  4.38  5.60  4.12  0.07180
234416.75+025726.6 4279 55508 0450 1.9468 1.7440  0.43  4.30  0.35  3.50  4.13  3.33  0.07118
234416.75+025726.6 4279 55508 0450 1.9468 1.8301  0.23  3.83  0.32  3.56  3.46  3.18  0.04039
234440.60+023029.7 4280 55503 0780 2.2057 1.8748  0.95  5.28  0.77  5.13  5.04  4.67  0.10852
234446.20+003405.4 4214 55451 0643 2.3276 2.0713  0.33  6.60  0.23  4.60  6.00  4.45  0.07998
234456.43+001204.3 4214 55451 0656 1.6012 1.5040  0.62  3.65  0.44  2.93  3.42  2.77  0.03807
234523.62+011930.2 4280 55503 0241 2.1249 1.8292  0.49 12.25  0.41 10.25 11.79  8.73  0.09908
234544.29-010331.5 4214 55451 0322 2.0978 1.9366  0.33  5.50  0.25  2.50  5.51  2.47  0.05339
234545.79+034303.1 4279 55508 0432 1.9720 1.5950  1.09  3.63  1.00  3.33  3.47  3.15  0.13482
234545.79+034303.1 4279 55508 0432 1.9720 1.8577  1.00  5.88  1.14  6.71  5.50  6.31  0.03920
234554.58+002512.1 4213 55449 0990 2.2025 1.9257  0.80  3.48  1.04  3.59  3.23  3.41  0.09015
234739.46-001017.8 4214 55451 0234 2.1782 2.0496  0.73  9.13  0.55  6.11  9.12  5.87  0.04128
234741.04-021621.6 4355 55533 0508 2.1041 1.6853  1.22  6.10  1.00  5.00  5.58  4.64  0.14393
234801.97+021839.5 4278 55505 0510 2.0632 1.6325  0.77  3.50  0.39  3.90  3.24  3.53  0.15038
234801.97+021839.5 4278 55505 0510 2.0632 1.8345  1.03  5.42  0.92  4.84  5.05  4.51  0.07744
234816.01-015323.9 4355 55533 0506 2.2908 1.8115  0.26  2.60  0.43  4.30  2.44  4.15  0.15613
234830.41+003918.5 4214 55451 0852 2.0025 1.5484  0.76 15.20  0.39  9.75 14.34  8.27  0.16253
234830.41+003918.5 4214 55451 0852 2.0025 1.5921  0.43  7.17  0.30  6.00  6.27  6.00  0.14593
234832.95+015902.9 4280 55503 0078 1.9841 1.8563  1.32  4.40  0.70  3.89  4.12  3.63  0.04374
234842.23+000134.0 4214 55451 0160 2.2840 1.8714  0.35  3.18  0.44  3.67  2.93  3.48  0.13346
234904.99-002603.1 4215 55471 0468 2.1982 1.8733  0.44  5.50  0.21  3.00  5.44  2.84  0.10672
234904.99-002603.1 4215 55471 0468 2.1982 1.7198  0.54  5.40  0.47  3.36  5.03  3.27  0.16063
234912.13-015408.2 4355 55533 0562 2.2100 1.8300  0.27  3.86  0.27  3.38  3.90  3.26  0.12533
234918.47-015715.3 4355 55533 0568 2.3714 2.1519  0.78  8.67  0.70  8.75  8.47  8.13  0.06722
234918.47-015715.3 4355 55533 0568 2.3714 2.0480  1.10 15.71  0.91 13.00 14.90 12.34  0.10050
235044.27+022744.0 4279 55508 0176 2.2677 1.9542  0.67  7.44  0.48  6.00  6.76  5.87  0.10052
235044.27+022744.0 4279 55508 0176 2.2677 2.0506  0.79  5.64  0.58  4.83  5.21  4.58  0.06864
235050.61-022457.1 4355 55533 0386 2.2820 1.7864  0.54  4.15  0.36  2.77  3.97  2.53  0.16226
235050.61-022457.1 4355 55533 0386 2.2820 1.9322  0.79  5.27  0.52  4.73  4.84  4.47  0.11223
235051.47+004111.2 4215 55471 0572 2.2133 2.0645  0.47  4.27  0.27  2.70  3.94  2.53  0.04738
235051.47+004111.2 4215 55471 0572 2.2133 1.9675  0.49  4.90  0.71  7.10  4.49  6.41  0.07941
235051.47+004111.2 4215 55471 0572 2.2133 1.7224  0.51  3.40  0.26  2.89  3.23  2.73  0.16428
235107.79+015928.9 4278 55505 0382 2.3213 1.9173  1.44  5.33  0.76  3.17  5.04  2.98  0.12898
235121.01-032003.9 4355 55533 0370 2.2468 1.8760  0.58  3.87  0.44  3.67  3.65  3.34  0.12068
235131.35-012759.5 4355 55533 0638 2.2048 1.7181  0.38  3.17  0.25  2.78  3.04  2.48  0.16324
235131.35-012759.5 4355 55533 0638 2.2048 1.8025  0.95  4.52  0.79  3.95  4.25  3.77  0.13334
235131.35-012759.5 4355 55533 0638 2.2048 2.0903  1.36  6.48  1.06  5.05  6.15  4.76  0.03637
235212.85-012029.6 4355 55533 0704 2.3733 2.2120  0.69 17.25  0.72 18.00 14.80 18.97  0.04896
235255.08-013237.6 4355 55533 0716 2.2334 1.7701  0.77  4.05  0.94  4.95  3.75  4.57  0.15343
235255.08-013237.6 4355 55533 0716 2.2334 1.8213  0.89  2.28  0.49  3.06  2.13  2.82  0.13550
235255.41+011146.5 4215 55471 0708 2.0956 1.7552  0.70  3.18  0.67  3.05  3.05  2.90  0.11597
235333.15+024238.5 4278 55505 0798 2.3033 2.0119  0.89  7.42  0.67  3.72  6.97  3.57  0.09209
235344.85-004621.5 4215 55471 0254 2.2292 1.8092  1.23 10.25  0.99  8.25  9.57  7.64  0.13844
235345.00+042240.2 4277 55506 0524 1.6189 1.5111  1.36  6.18  1.08  4.91  5.93  4.71  0.04201
235418.14+025158.0 4278 55505 0832 2.2776 1.8991  1.41 17.63  1.44 14.40 15.70 13.02  0.12210
235418.14+025158.0 4278 55505 0832 2.2776 2.1279  1.15 14.38  0.72  9.00 13.92  8.75  0.04672
235419.87-004107.8 4215 55471 0214 2.2298 2.1063  0.24  4.00  0.31  3.10  3.59  2.80  0.03897
235419.87-004107.8 4215 55471 0214 2.2298 2.1202  0.20  3.33  0.25  3.13  3.07  3.00  0.03451
235430.34-002113.9 4215 55471 0232 2.2234 1.7560  0.66  6.00  0.36  7.20  5.70  7.19  0.15539
235430.34-002113.9 4215 55471 0232 2.2234 1.7601  0.54  9.00  0.32  4.00  8.54  4.00  0.15394
235430.34-002113.9 4215 55471 0232 2.2234 2.0463  1.11 10.09  0.65  8.13  9.82  7.63  0.05645
235435.21+033443.8 4279 55508 0020 2.2545 1.9856  1.12 10.18  0.82 10.25  9.45  9.79  0.08602
235435.21+033443.8 4279 55508 0020 2.2545 2.0715  0.21  4.20  0.22  2.75  3.63  2.79  0.05781
235444.72+033403.2 4277 55506 0437 2.1337 1.8151  1.02  7.29  0.69  4.60  6.66  4.41  0.10681
235503.71-015803.2 4355 55533 0847 1.7574 1.5120  1.05  5.25  0.53  3.31  4.80  3.17  0.09294
235503.71-015803.2 4355 55533 0847 1.7574 1.5253  0.41  5.13  0.65  2.32  4.64  2.16  0.08770
235507.28+014820.7 4278 55505 0188 2.2627 1.8541  0.57  3.80  0.56  3.73  3.64  3.54  0.13301
235507.28+014820.7 4278 55505 0188 2.2627 1.8558  0.56  3.73  0.49  2.72  3.59  2.62  0.13242
235519.08-002840.5 4215 55471 0195 1.6329 1.4798  0.46  2.42  0.45  4.09  2.33  3.71  0.05984
235519.08-002840.5 4215 55471 0195 1.6329 1.4823  0.56  3.50  0.37  3.08  3.24  2.86  0.05883
235535.61-014006.6 4355 55533 0880 2.2138 1.8688  0.39  3.55  0.35  3.89  3.26  3.75  0.11307
235552.56+004744.3 4216 55477 0556 2.3453 2.0724  0.41  2.93  0.30  3.33  2.84  3.11  0.08489
235558.52-002224.0 4215 55471 0144 2.1809 2.0098  0.47  4.70  0.39  3.90  4.26  3.53  0.05523
235603.14-011858.2 4355 55533 0901 2.2382 1.8715  1.15  6.76  0.89  5.24  6.33  4.92  0.11961
235603.14-011858.2 4355 55533 0901 2.2382 1.8900  0.90  5.29  0.87  5.12  5.06  4.91  0.11327
235610.82-011723.1 4355 55533 0902 2.1738 1.9000  1.21  6.72  0.84  4.67  6.40  4.41  0.08997
235647.73-024331.3 4355 55533 0122 2.3407 1.9684  0.29  3.22  0.36  3.00  2.89  2.82  0.11761
235647.73-024331.3 4355 55533 0122 2.3407 1.9917  0.43  4.78  0.25  2.50  4.33  2.34  0.10989
235647.73-024331.3 4355 55533 0122 2.3407 2.1498  0.50  5.00  0.51  4.64  4.56  4.20  0.05877
235648.84+042545.1 4277 55506 0680 2.3129 2.1049  0.44  7.33  0.32  4.57  6.99  4.03  0.06475
235657.87-001132.1 4215 55471 0112 2.2624 2.1057  0.53  5.89  0.28  3.50  5.81  3.45  0.04918
235657.87-001132.1 4215 55471 0112 2.2624 1.9159  0.81 11.57  0.66  9.43 11.12  8.66  0.11182
235657.87-001132.1 4215 55471 0112 2.2624 1.8582  0.75  9.38  0.75  8.33  9.10  7.83  0.13150
235718.14-011529.0 4355 55533 0941 2.2103 1.9452  0.23  3.29  0.34  3.40  3.15  3.27  0.08597
235723.13-023115.0 4355 55533 0100 2.2352 2.0187  0.42  3.82  0.30  5.00  3.55  4.49  0.06915
235737.30+003546.2 4215 55471 0925 2.3764 2.0144  0.74  3.70  0.56  3.11  3.44  2.87  0.11293
235828.85+043024.7 4277 55506 0756 2.2982 1.8471  0.47  5.88  0.35  3.50  5.40  3.40  0.14602
235828.85+043024.7 4277 55506 0756 2.2982 2.0096  0.40  5.71  0.21  3.50  5.24  3.23  0.09131
235838.84+042345.8 4277 55506 0806 2.2037 1.9688  0.76  3.30  0.50  2.94  3.08  2.81  0.07600
235859.54+010433.7 4216 55477 0666 1.9032 1.4722  1.13  3.32  1.48  3.61  3.10  3.41  0.15934
235900.15+021606.0 4296 55499 0572 2.2668 2.1170  0.85  6.07  0.93  5.47  5.85  5.14  0.04691
235927.16-000204.9 4216 55477 0350 2.3648 2.0952  2.00 13.33  1.53 11.77 12.69 11.07  0.08332
235927.16-000204.9 4216 55477 0350 2.3648 1.9734  0.65  7.22  0.41  5.13  6.90  5.02  0.12304


==> Table3.dat <==
1  SDSS name
2  PLATEID
3  MJD
4  FIBERID
5  emission redshift
6  median signal-to-noise ratio
-------------------------------------------------
000525.86+030813.5 4296 55499 0908  2.1802    3.4
00063.085+031327.1 4296 55499 0962  2.3788    3.9
002059.05+030633.3 4300 55528 0716  2.1935    3.4
004616.50+011343.0 3589 55186 0864  2.1632    1.5
005623.89+021253.2 4308 55565 0740  2.2631    2.1
010618.39+101247.8 4551 55569 0598  2.2872    1.3
011927.05+000008.0 4227 55481 0036  2.3571    1.7
013752.51+102410.6 4548 55565 0802  2.1453    2.7
014040.39-013150.1 4350 55556 0636  2.1977    3.7
014238.02+001258.3 4232 55447 0515  2.3730    3.3
014848.55+145729.2 4658 55592 0948  2.1370    3.7
015627.83+132438.6 4657 55591 0208  2.0830    1.8
021940.61-045100.4 4387 55534 0490  2.1571    1.1
022910.22-010413.3 3744 55209 0402  2.1792    2.9
024842.21-000302.1 4241 55450 0265  2.0587    3.0
025555.92-032543.8 4341 55538 0168  2.2719    3.8
073208.07+412143.4 3658 55205 0728  2.2051    2.3
073720.27+213828.7 4480 55591 0642  2.3240    3.1
074256.10+481730.0 3675 55183 0520  2.2775    1.8
074627.47+390133.8 3670 55480 0732  1.7504    1.4
074837.33+440046.9 3669 55481 0967  2.1705    1.2
075343.86+182204.9 4490 55629 0734  2.1708    3.2
075923.34+305024.3 3755 55504 0524  2.1397    2.1
080020.23+300304.3 3755 55504 0416  1.7335    1.1
080345.70+422136.2 3683 55178 0178  2.0877    3.9
080528.11+350138.7 3757 55508 0619  2.1638    2.5
081504.82+115916.7 4504 55571 0368  2.2953    1.9
081937.46+302718.3 4447 55542 0070  2.2037    3.4
082020.09+374523.6 3760 55268 0610  2.1203    1.5
083653.54+045502.5 4764 55646 0030  1.7178    2.0
090429.71+031017.2 3817 55277 0258  2.2905    1.6
091306.87-012718.8 3780 55240 0972  2.2369    3.6
093204.61+004311.1 3825 55533 0728  2.2704    2.3
094705.52+434013.8 4569 55631 0764  2.1984    2.4
095714.25+011246.7 4737 55630 0402  2.3803    1.3
101115.61+045037.2 4801 55653 0688  2.3053    3.1
101304.38+345342.1 4568 55600 0326  2.0291    1.9
101322.88-024603.2 3769 55240 0042  1.9824    1.6
101333.11+412729.1 4562 55570 0656  2.1439    3.5
102512.24+074142.8 4851 55680 0668  2.3899    2.0
102915.58+392226.2 4558 55569 0216  2.0099    3.5
103009.65+442958.4 4691 55651 0352  2.1905    2.3
104647.31+382734.8 4634 55626 0932  2.2235    2.1
105616.00+392002.3 4625 55632 0452  2.1886    3.4
110614.93+384404.2 4625 55632 0059  2.2811    2.1
113330.49+333114.4 4616 55617 0596  2.1260    2.1
114931.76+360338.8 4653 55622 0042  2.2658    2.6
115142.47+334657.5 4614 55604 0944  2.3205    3.3
115614.33+010339.0 3843 55278 0786  1.9238    2.6
120642.59+361713.7 4649 55621 0294  2.1980    2.4
121427.81-013645.7 3777 55210 0568  2.0821    3.8
122638.87+394835.1 3967 55704 0728  2.2551    2.8
122913.55+040418.1 4753 55674 0566  2.1756    2.3
123648.03+420126.9 4705 55705 0052  2.2884    3.4
125611.64+031726.9 4757 55653 0138  2.1907    3.3
130008.06+031817.6 4758 55682 0408  2.2667    2.8
130758.09+345615.5 3977 55335 0144  2.2517    3.0
131930.59+005024.5 4004 55321 0954  2.2191    1.2
132927.95+031607.5 4759 55649 0372  1.9696    1.8
134216.75+341727.5 3856 55269 0592  2.2786    2.0
134259.55+340404.9 3856 55269 0612  2.2972    3.6
135505.87+391458.3 4710 55707 0894  2.2257    2.4
140100.35+364640.5 3854 55247 0736  1.9606    2.2
140912.34-013828.5 4035 55383 0560  1.9590    3.1
143443.04+303038.3 3873 55277 0809  2.3199    1.5
144929.18+315420.3 3869 55273 0208  2.3729    2.6
150145.46+360148.3 4717 55742 0544  2.1886    1.3
150235.65+015321.4 4015 55624 0062  1.7213    2.3
150539.79+062612.3 4856 55712 0230  2.3698    1.5
150553.69+304300.5 3876 55245 0264  2.2329    3.6
150914.76+230044.0 3962 55660 0610  2.1652    2.3
151340.77+275454.0 3872 55382 0966  1.7662    2.3
152155.41+310942.3 4719 55736 0322  2.1108    3.3
153256.53+224435.7 3949 55650 0916  2.2479    2.9
153722.38+261339.3 3952 55330 0422  2.2907    1.5
154240.28+142709.6 4890 55741 0801  2.1090    1.9
154603.02+122702.1 4900 55739 0454  2.0216    3.1
154927.00+305738.9 5011 55739 0142  2.2569    1.4
155612.92+203228.1 3936 55302 0022  2.2773    2.9
155717.07+163309.6 3922 55333 0594  2.3355    3.4
155729.07+164011.1 3926 55327 0014  2.2975    1.5
160141.59+164540.5 3922 55333 0870  2.0186    1.5
161724.22+293551.0 5007 55710 0594  2.2345    1.9
162331.02+230109.4 4184 55450 0383  2.3426    1.5
162755.74+210553.9 4058 55358 0094  2.1803    2.2
163619.33+203448.7 4061 55362 0949  2.3448    3.5
163945.30+122433.8 4075 55352 0860  2.3106    2.3
165525.32+180355.1 4176 55682 0144  2.1889    1.8
165829.10+253040.3 4180 55679 0216  2.3504    1.2
172245.69+384438.9 4990 55743 0842  2.2202    2.6
172511.64+315918.6 5002 55710 0666  2.2245    2.7
213553.51+083423.8 4088 55451 0750  2.3691    1.3
215738.49+084208.2 4095 55497 0171  2.3412    3.0
220943.43-003338.7 4199 55481 0068  2.2867    3.3
221214.19+105240.2 5066 55749 0677  2.3164    2.4
221741.70+092855.5 5066 55749 0082  2.2003    1.6
222010.94+044938.5 4319 55507 0764  2.3011    1.5
225841.68+004653.3 4207 55475 0678  2.2391    1.3
231449.87+015316.2 4286 55499 0386  2.3927    1.6
234938.48-000415.8 4214 55451 0108  2.0467    1.7

